Algebraic connectivity of layered path graphs under node deletion

This paper studies the relation between node deletion and algebraic connectivity for graphs with a hierarchical structure represented by layers. To capture this structure, the concepts of layered path graph and its (sub)graph cone are introduced. The problem is motivated by a mobile robot formation control guided by a leader. In particular, we consider a scenario in which robots may leave the network resulting in the removal of the nodes and the associated edges. We show that the existence of at least one neighbor in the upper layer is crucial for the algebraic connectivity not to deteriorate by node deletion.

==> TeX/Tikz/Data/Sim_P/v10.dat <==
0	2.01825109968068
0.01	2.00948421193965
0.02	2.00088702689114
0.03	1.99245243951848
0.04	1.98417362030953
0.05	1.97604400809134
0.06	1.96805730286271
0.07	1.96020745863534
0.08	1.95248867629381
0.09	1.94489539648458
0.1	1.9374222925431
0.11	1.93006426346838
0.12	1.92281642695301
0.13	1.91567411247701
0.14	1.90863285447248
0.15	1.90168838556629
0.16	1.89483662990679
0.17	1.88807369658079
0.18	1.88139587312573
0.19	1.8747996191422
0.2	1.86828156001102
0.21	1.86183848071879
0.22	1.85546731979551
0.23	1.84916516336711
0.24	1.84292923932572
0.25	1.83675691161981
0.26	1.8306456746662
0.27	1.82459314788543
0.28	1.81859707036169
0.29	1.81265529562837
0.3	1.80676578657977
0.31	1.80092661050938
0.32	1.7951359342749
0.33	1.78939201958994
0.34	1.78369321844205
0.35	1.77803796863665
0.36	1.77242478946623
0.37	1.76685227750393
0.38	1.76131910252063
0.39	1.75582400352444
0.4	1.75036578492133
0.41	1.74494331279569
0.42	1.73955551130934
0.43	1.73420135921754
0.44	1.72887988650039
0.45	1.72359017110808
0.46	1.7183313358182
0.47	1.7131025452035
0.48	1.70790300270818
0.49	1.70273194783104
0.5	1.69758865341357
0.51	1.69247242303111
0.52	1.68738258848528
0.53	1.6823185073957
0.54	1.67727956088914
0.55	1.67226515138412
0.56	1.66727470046919
0.57	1.66230764687282
0.58	1.65736344452302
0.59	1.65244156069486
0.6	1.64754147424388
0.61	1.64266267392359
0.62	1.63780465678504
0.63	1.63296692665671
0.64	1.6281489927028
0.65	1.62335036805803
0.66	1.61857056853719
0.67	1.6138091114175
0.68	1.60906551429205
0.69	1.60433929399255
0.7	1.59962996557943
0.71	1.59493704139772
0.72	1.59026003019687
0.73	1.58559843631273
0.74	1.58095175891001
0.75	1.57631949128355
0.76	1.57170112021659
0.77	1.5670961253945
0.78	1.56250397887221
0.79	1.55792414459374
0.8	1.55335607796218
0.81	1.54879922545855
0.82	1.54425302430785
0.83	1.53971690219088
0.84	1.53519027700008
0.85	1.530672556638
0.86	1.52616313885679
0.87	1.52166141113722
0.88	1.51716675060576
0.89	1.51267852398821
0.9	1.50819608759847
0.91	1.50371878736093
0.92	1.49924595886521
0.93	1.49477692745172
0.94	1.49031100832666
0.95	1.48584750670523
0.96	1.48138571798165
0.97	1.47692492792456
0.98	1.47246441289667
0.99	1.46800344009741
1	1.46354126782708
1.01	1.4590771457716
1.02	1.45461031530641
1.03	1.45014000981852
1.04	1.44566545504537
1.05	1.44118586942956
1.06	1.43670046448822
1.07	1.43220844519602
1.08	1.42770901038064
1.09	1.42320135312986
1.1	1.4186846612091
1.11	1.41415811748853
1.12	1.40962090037877
1.13	1.40507218427424
1.14	1.40051114000333
1.15	1.39593693528438
1.16	1.39134873518689
1.17	1.38674570259678
1.18	1.3821269986853
1.19	1.37749178338049
1.2	1.37283921584074
1.21	1.36816845492948
1.22	1.36347865969061
1.23	1.35876898982373
1.24	1.35403860615873
1.25	1.34928667112911
1.26	1.34451234924337
1.27	1.33971480755409
1.28	1.3348932161239
1.29	1.33004674848826
1.3	1.32517458211404
1.31	1.32027589885404
1.32	1.31534988539649
1.33	1.3103957337095
1.34	1.30541264147992
1.35	1.30039981254626
1.36	1.2953564573254
1.37	1.29028179323271
1.38	1.28517504509533
1.39	1.2800354455583
1.4	1.2748622354834
1.41	1.26965466434023
1.42	1.26441199058966
1.43	1.25913348205911
1.44	1.25381841630974
1.45	1.24846608099522
1.46	1.24307577421208
1.47	1.23764680484135
1.48	1.23217849288158
1.49	1.22667016977289
1.5	1.22112117871226
1.51	1.21553087495968
1.52	1.20989862613538
1.53	1.20422381250792
1.54	1.19850582727314
1.55	1.19274407682404
1.56	1.18693798101139
1.57	1.18108697339532
1.58	1.17519050148767
1.59	1.16924802698525
1.6	1.16325902599398
1.61	1.15722298924399
1.62	1.15113942229566
1.63	1.14500784573674
1.64	1.1388277953705
1.65	1.13259882239503
1.66	1.1263204935738
1.67	1.11999239139748
1.68	1.11361411423709
1.69	1.10718527648869
1.7	1.10070550870951
1.71	1.09417445774583
1.72	1.08759178685248
1.73	1.08095717580423
1.74	1.07427032099915
1.75	1.06753093555392
1.76	1.06073874939134
1.77	1.05389350932017
1.78	1.04699497910719
1.79	1.04004293954188
1.8	1.0330371884937
1.81	1.02597754096199
1.82	1.01886382911883
1.83	1.01169590234484
1.84	1.00447362725798
1.85	0.997196887735723
1.86	0.989865584930378
1.87	0.982479637278012
1.88	0.975038980500876
1.89	0.967543567603555
1.9	0.959993368862946
1.91	0.952388371812183
1.92	0.944728581218646
1.93	0.937014019056155
1.94	0.929244724471499
1.95	0.921420753745421
1.96	0.913542180248142
1.97	0.905609094389623
1.98	0.897621603564605
1.99	0.889579832092627
2	0.881483921153076
2.01	0.873334028715447
2.02	0.865130329464907
2.03	0.856873014723287
2.04	0.848562292365646
2.05	0.840198386732503
2.06	0.83178153853787
2.07	0.823312004773239
2.08	0.814790058607588
2.09	0.806215989283601
2.1	0.797590102010176
2.11	0.788912717851373
2.12	0.780184173611941
2.13	0.771404821719529
2.14	0.762575030103746
2.15	0.753695182072185
2.16	0.744765676183574
2.17	0.735786926118183
2.18	0.726759360545634
2.19	0.717683422990307
2.2	0.708559571694449
2.21	0.699388279479205
2.22	0.690170033603721
2.23	0.68090533562253
2.24	0.671594701241396
2.25	0.66223866017186
2.26	0.652837755984695
2.27	0.643392545962527
2.28	0.633903600951901
2.29	0.62437150521506
2.3	0.614796856281791
2.31	0.605180264801663
2.32	0.595522354397072
2.33	0.585823761517501
2.34	0.576085135295524
2.35	0.566307137405063
2.36	0.556490441922529
2.37	0.546635735191565
2.38	0.536743715692167
2.39	0.526815093915108
2.4	0.516850592242722
2.41	0.506850944837251
2.42	0.496816897538176
2.43	0.486749207770155
2.44	0.476648644463506
2.45	0.466515987989477
2.46	0.456352030112933
2.47	0.44615757396568
2.48	0.435933434044085
2.49	0.425680436235534
2.5	0.415399417879069
2.51	0.40509122786673
2.52	0.394756726793422
2.53	0.384396787164979
2.54	0.374012293676111
2.55	0.36360414357278
2.56	0.353173247116968
2.57	0.342720528176252
2.58	0.332246924966293
2.59	0.321753390981901
2.6	0.311240896161827
2.61	0.30071042834544
2.62	0.290162995096398
2.63	0.279599625991169
2.64	0.269021375501448
2.65	0.258429326641741
2.66	0.247824595612397
2.67	0.237208337750861
2.68	0.226581755221302
2.69	0.215946107042276
2.7	0.205302722300076
2.71	0.194653017765431
2.72	0.183998521692624
2.73	0.173340906450033
2.74	0.162682034009709
2.75	0.152024020562691
2.76	0.141369330266449
2.77	0.130720914572935
2.78	0.120082425079083
2.79	0.109458549180104
2.8	0.098855559273341
2.81	0.0882822512173127
2.82	0.0777516328926127
2.83	0.0672841576999159
2.84	0.0569144074800143
2.85	0.0467062770377393
2.86	0.0367917955428756
2.87	0.0274853175566172
2.88	0.0196601959259707
2.89	0.0156977740928477
2.9	0.0182917905517688
2.91	0.0255029967564319
2.92	0.0345419400575835
2.93	0.0442946794954838
2.94	0.0543703752358795
2.95	0.0646106345300595
2.96	0.0749410088645593
2.97	0.0853221130341501
2.98	0.0957310724911223
2.99	0.106153555106877
3	0.116579990481596
3.01	0.127003626641817
3.02	0.137419463947214
3.03	0.147823637908449
3.04	0.15821304541489
3.05	0.168585109547731
3.06	0.178937626656114
3.07	0.189268664053816
3.08	0.199576489858167
3.09	0.20985952380912
3.1	0.220116302121334
3.11	0.230345451929322
3.12	0.240545672419967
3.13	0.250715720709705
3.14	0.260854401142317
3.15	0.270960557088813
3.16	0.281033064602088
3.17	0.291070827463286
3.18	0.301072773284232
3.19	0.311037850419516
3.2	0.320965025505276
3.21	0.330853281487358
3.22	0.34070161603482
3.23	0.350509040259055
3.24	0.36027457767715
3.25	0.369997263371618
3.26	0.37967614330905
3.27	0.389310273787993
3.28	0.398898720992632
3.29	0.408440560633316
3.3	0.41793487765883
3.31	0.427380766028151
3.32	0.436777328531571
3.33	0.446123676653155
3.34	0.455418930467693
3.35	0.464662218566625
3.36	0.473852678008339
3.37	0.482989454288907
3.38	0.49207170133019
3.39	0.501098581482444
3.4	0.510069265539236
3.41	0.518982932762719
3.42	0.527838770917605
3.43	0.536635976312465
3.44	0.545373753847122
3.45	0.554051317065146
3.46	0.562667888210543
3.47	0.571222698287895
3.48	0.579714987125263
3.49	0.588144003439331
3.5	0.596509004902225
3.51	0.604809258209653
3.52	0.613044039149914
3.53	0.621212632673497
3.54	0.629314332962967
3.55	0.637348443502847
3.56	0.645314277149344
3.57	0.653211156199641
3.58	0.661038412460643
3.59	0.668795387316981
3.6	0.67648143179817
3.61	0.684095906644758
3.62	0.691638182373415
3.63	0.699107639340792
3.64	0.70650366780616
3.65	0.713825667992645
3.66	0.721073050147089
3.67	0.728245234598407
3.68	0.735341651814437
3.69	0.742361742457186
3.7	0.749304957436488
3.71	0.756170757961982
3.72	0.762958615593403
3.73	0.76966801228917
3.74	0.776298440453215
3.75	0.782849402980045
3.76	0.789320413298027
3.77	0.795710995410866
3.78	0.802020683937252
3.79	0.8082490241487
3.8	0.814395572005522
3.81	0.82045989419097
3.82	0.826441568143518
3.83	0.832340182087255
3.84	0.838155335060458
3.85	0.843886636942252
3.86	0.849533708477416
3.87	0.855096181299327
3.88	0.860573697951006
3.89	0.865965911904322
3.9	0.871272487577303
3.91	0.876493100349609
3.92	0.881627436576114
3.93	0.886675193598662
3.94	0.891636079755944
3.95	0.896509814391566
3.96	0.901296127860241
3.97	0.90599476153218
3.98	0.910605467795642
3.99	0.915128010057692
4	0.919562162743135
4.01	0.923907711291653
4.02	0.928164452153187
4.03	0.932332192781497
4.04	0.936410751626006
4.05	0.940399958121856
4.06	0.944299652678238
4.07	0.948109686664997
4.08	0.951829922397496
4.09	0.955460233119813
4.1	0.95900050298621
4.11	0.962450627040947
4.12	0.965810511196416
4.13	0.969080072209633
4.14	0.972259237657095
4.15	0.975347945908
4.16	0.978346146095874
4.17	0.981253798088592
4.18	0.984070872456828
4.19	0.986797350440943
4.2	0.989433223916317
4.21	0.991978495357152
4.22	0.994433177798763
4.23	0.996797294798361
4.24	0.999070880394359
4.25	1.0012539790642
4.26	1.00334664568075
4.27	1.00534894546724
4.28	1.00726095395078
4.29	1.00908275691454
4.3	1.01081445034844
4.31	1.01245614039855
4.32	1.01400794331512
4.33	1.0154699853993
4.34	1.0168424029485
4.35	1.01812534220048
4.36	1.01931895927619
4.37	1.02042342012128
4.38	1.02143890044644
4.39	1.0223655856665
4.4	1.02320367083827
4.41	1.02395336059724
4.42	1.02461486909316
4.43	1.02518841992435
4.44	1.02567424607097
4.45	1.02607258982715
4.46	1.02638370273203
4.47	1.02660784549972
4.48	1.0267452879482
4.49	1.02679630892718
4.5	1.02676119624496
4.51	1.02664024659427
4.52	1.02643376547716
4.53	1.02614206712885
4.54	1.02576547444074
4.55	1.02530431888244
4.56	1.02475894042288
4.57	1.02412968745059
4.58	1.02341691669304
4.59	1.0226209931352
4.6	1.02174228993723
4.61	1.02078118835138
4.62	1.0197380776381
4.63	1.01861335498133
4.64	1.01740742540316
4.65	1.01612070167758
4.66	1.01475360424369
4.67	1.01330656111807
4.68	1.0117800078066
4.69	1.01017438721552
4.7	1.00849014956191
4.71	1.00672775228352
4.72	1.00488765994805
4.73	1.00297034416174
4.74	1.00097628347756
4.75	0.998905963302665
4.76	0.996759875805498
4.77	0.994538519822272
4.78	0.992242400763011
4.79	0.989872030517101
4.8	0.987427927358406
4.81	0.984910615849942
4.82	0.982320626748137
4.83	0.979658496906679
4.84	0.976924769180019
4.85	0.974119992326478
4.86	0.971244720911035
4.87	0.968299515207773
4.88	0.96528494110203
4.89	0.962201569992254
4.9	0.959049978691596
4.91	0.955830749329228
4.92	0.952544469251445
4.93	0.949191730922543
4.94	0.945773131825487
4.95	0.942289274362395
4.96	0.938740765754869
4.97	0.935128217944154
4.98	0.931452247491178
4.99	0.927713475476471
5	0.923912527399979
5.01	0.920050033080798
5.02	0.916126626556846
5.03	0.912142945984467
5.04	0.90809963353802
5.05	0.903997335309442
5.06	0.899836701207793
5.07	0.89561838485884
5.08	0.891343043504652
5.09	0.887011337903244
5.1	0.882623932228289
5.11	0.878181493968885
5.12	0.873684693829431
5.13	0.86913420562961
5.14	0.864530706204476
5.15	0.859874875304691
5.16	0.855167395496909
5.17	0.850408952064323
5.18	0.84560023290739
5.19	0.840741928444757
5.2	0.835834731514392
5.21	0.830879337274929
5.22	0.825876443107258
5.23	0.82082674851638
5.24	0.815730955033475
5.25	0.810589766118323
5.26	0.805403887061944
5.27	0.800174024889591
5.28	0.794900888264031
5.29	0.789585187389178
5.3	0.784227633914058
5.31	0.778828940837128
5.32	0.773389822410974
5.33	0.767910994047382
5.34	0.762393172222808
5.35	0.756837074384254
5.36	0.751243418855561
5.37	0.745612924744134
5.38	0.739946311848103
5.39	0.734244300563958
5.4	0.728507611794623
5.41	0.722736966858034
5.42	0.716933087396184
5.43	0.711096695284701
5.44	0.705228512542879
5.45	0.69932926124432
5.46	0.693399663428015
5.47	0.687440441010054
5.48	0.681452315695838
5.49	0.675436008892884
5.5	0.669392241624203
5.51	0.663321734442264
5.52	0.657225207343566
5.53	0.651103379683823
5.54	0.644956970093748
5.55	0.638786696395511
5.56	0.632593275519802
5.57	0.626377423423575
5.58	0.620139855008433
5.59	0.613881284039721
5.6	0.607602423066271
5.61	0.601303983340887
5.62	0.594986674741484
5.63	0.58865120569301
5.64	0.582298283090059
5.65	0.575928612220246
5.66	0.569542896688322
5.67	0.563141838341085
5.68	0.55672613719305
5.69	0.550296491352928
5.7	0.543853596950901
5.71	0.537398148066734
5.72	0.530930836658709
5.73	0.524452352493436
5.74	0.517963383076497
5.75	0.511464613584021
5.76	0.504956726795118
5.77	0.498440403025276
5.78	0.491916320060672
5.79	0.485385153093474
5.8	0.478847574658111
5.81	0.472304254568568
5.82	0.465755859856727
5.83	0.459203054711776
5.84	0.452646500420711
5.85	0.446086855309999
5.86	0.439524774688403
5.87	0.432960910791033
5.88	0.426395912724661
5.89	0.419830426414354
5.9	0.4132650945515
5.91	0.406700556543239
5.92	0.400137448463433
5.93	0.393576403005226
5.94	0.38701804943525
5.95	0.380463013549651
5.96	0.373911917631963
5.97	0.367365380413027
5.98	0.360824017033054
5.99	0.354288439006
6	0.347759254186452
6.01	0.341237066739209
6.02	0.334722477111855
6.03	0.328216082010493
6.04	0.321718474379042
6.05	0.315230243382446
6.06	0.308751974394175
6.07	0.302284248988503
6.08	0.295827644938176
6.09	0.289382736218044
6.1	0.282950093015477
6.11	0.276530281748422
6.12	0.270123865092117
6.13	0.263731402015797
6.14	0.257353447830704
6.15	0.250990554251231
6.16	0.244643269471219
6.17	0.238312138257879
6.18	0.231997702066282
6.19	0.225700499177976
6.2	0.219421064868097
6.21	0.213159931606177
6.22	0.206917629297114
6.23	0.200694685570267
6.24	0.194491626126353
6.25	0.18830897515446
6.26	0.182147255834356
6.27	0.176006990943339
6.28	0.169888703591927
6.29	0.163792918119655
6.3	0.15772016119094
6.31	0.151670963143165
6.32	0.145645859655071
6.33	0.139645393825703
6.34	0.133670118784162
6.35	0.127720600992788
6.36	0.121797424465728
6.37	0.115901196209923
6.38	0.110032553319249
6.39	0.104192172334694
6.4	0.0983807817573764
6.41	0.0925991790204484
6.42	0.0868482538813167
6.43	0.0811290212448479
6.44	0.0754426681511866
6.45	0.0697906225746891
6.46	0.0641746567661796
6.47	0.0585970470812422
6.48	0.0530608296253283
6.49	0.0475702254743696
6.5	0.0421313812531986
6.51	0.0367537314981015
6.52	0.0314526754429986
6.53	0.0262552744239413
6.54	0.0212136153511737
6.55	0.016439916673954
6.56	0.0122088990738057
6.57	0.00923722731704412
6.58	0.00883294051472726
6.59	0.0112283724955125
6.6	0.0151136469641945
6.61	0.0195954684797945
6.62	0.0243243671669241
6.63	0.0291618443958216
6.64	0.0340456534987952
6.65	0.0389443216161612
6.66	0.0438403474620556
6.67	0.0487232301396137
6.68	0.0535862669606846
6.69	0.0584249535009101
6.7	0.0632361270042985
6.71	0.0680174807444208
6.72	0.0727672751587822
6.73	0.0774841588875211
6.74	0.0821670539614058
6.75	0.0868150798823766
6.76	0.0914275020761216
6.77	0.0960036960671691
6.78	0.100543122059977
6.79	0.105045306566453
6.8	0.109509828903489
6.81	0.113936311118953
6.82	0.118324410371836
6.83	0.122673813095965
6.84	0.126984230478038
6.85	0.131255394916496
6.86	0.13548705722099
6.87	0.139678984377092
6.88	0.14383095774671
6.89	0.147942771607481
6.9	0.152014231958176
6.91	0.156045155534491
6.92	0.160035368992512
6.93	0.163984708226731
6.94	0.167893017796742
6.95	0.171760150442258
6.96	0.175585966670298
6.97	0.179370334401714
6.98	0.183113128666695
6.99	0.186814231340921
7	0.190473530915606
7.01	0.1940909222959
7.02	0.197666306623123
7.03	0.201199591117087
7.04	0.20469068893545
7.05	0.208139519047488
7.06	0.211546006120165
7.07	0.214910080414721
7.08	0.218231677692241
7.09	0.22151073912693
7.1	0.224747211226033
7.11	0.227941045755471
7.12	0.231092199670416
7.13	0.234200635050133
7.14	0.237266319036496
7.15	0.240289223775758
7.16	0.243269326363045
7.17	0.246206608789296
7.18	0.2491010578903
7.19	0.251952665297531
7.2	0.254761427390609
7.21	0.257527345251082
7.22	0.260250424617457
7.23	0.262930675841228
7.24	0.265568113843828
7.25	0.268162758074341
7.26	0.270714632467895
7.27	0.27322376540462
7.28	0.275690189669122
7.29	0.278113942410355
7.3	0.28049506510187
7.31	0.282833603502365
7.32	0.28512960761648
7.33	0.287383131655817
7.34	0.289594234000114
7.35	0.291762977158581
7.36	0.293889427731328
7.37	0.295973656370889
7.38	0.298015737743797
7.39	0.300015750492197
7.4	0.301973777195509
7.41	0.303889904332063
7.42	0.305764222240763
7.43	0.307596825082702
7.44	0.309387810802788
7.45	0.31113728109131
7.46	0.312845341345465
7.47	0.314512100630854
7.48	0.316137671642909
7.49	0.31772217066828
7.5	0.319265717546149
7.51	0.320768435629496
7.52	0.322230451746288
7.53	0.323651896160624
7.54	0.325032902533807
7.55	0.326373607885332
7.56	0.327674152553851
7.57	0.328934680158044
7.58	0.330155337557442
7.59	0.331336274813179
7.6	0.332477645148715
7.61	0.333579604910454
7.62	0.334642313528365
7.63	0.335665933476504
7.64	0.33665063023353
7.65	0.337596572243136
7.66	0.33850393087447
7.67	0.339372880382505
7.68	0.340203597868369
7.69	0.340996263239658
7.7	0.341751059170703
7.71	0.342468171062831
7.72	0.343147787004595
7.73	0.343790097731983
7.74	0.344395296588636
7.75	0.344963579486028
7.76	0.34549514486367
7.77	0.345990193649291
7.78	0.346448929219032
7.79	0.346871557357654
7.8	0.347258286218753
7.81	0.347609326284976
7.82	0.347924890328299
7.83	0.348205193370266
7.84	0.348450452642325
7.85	0.348660887546154
7.86	0.34883671961402
7.87	0.348978172469227
7.88	0.349085471786542
7.89	0.349158845252731
7.9	0.349198522527119
7.91	0.349204735202198
7.92	0.349177716764331
7.93	0.349117702554499
7.94	0.349024929729112
7.95	0.348899637220914
7.96	0.348742065699962
7.97	0.348552457534672
7.98	0.348331056752972
7.99	0.34807810900353
8	0.347793861517091
8.01	0.347478563067893
8.02	0.347132463935199
8.03	0.34675581586494
8.04	0.346348872031449
8.05	0.345911886999331
8.06	0.345445116685421
8.07	0.344948818320899
8.08	0.344423250413506
8.09	0.343868672709876
8.1	0.343285346158049
8.11	0.342673532870061
8.12	0.342033496084713
8.13	0.341365500130456
8.14	0.340669810388449
8.15	0.339946693255747
8.16	0.339196416108634
8.17	0.338419247266139
8.18	0.337615455953695
8.19	0.336785312266942
8.2	0.335929087135739
8.21	0.335047052288297
8.22	0.334139480215528
8.23	0.33320664413552
8.24	0.332248817958243
8.25	0.331266276250396
8.26	0.330259294200439
8.27	0.329228147583844
8.28	0.328173112728496
8.29	0.327094466480318
8.3	0.32599248616906
8.31	0.324867449574303
8.32	0.323719634891683
8.33	0.322549320699255
8.34	0.321356785924146
8.35	0.320142309809345
8.36	0.318906171880723
8.37	0.317648651914298
8.38	0.316370029903671
8.39	0.3150705860277
8.4	0.31375060061839
8.41	0.312410354129007
8.42	0.31105012710241
8.43	0.309670200139616
8.44	0.308270853868583
8.45	0.306852368913238
8.46	0.305415025862718
8.47	0.303959105240861
8.48	0.302484887475928
8.49	0.300992652870558
8.5	0.299482681571974
8.51	0.297955253542401
8.52	0.296410648529777
8.53	0.294849146038669
8.54	0.293271025301437
8.55	0.291676565249665
8.56	0.290066044485835
8.57	0.288439741255249
8.58	0.286797933418197
8.59	0.28514089842239
8.6	0.283468913275649
8.61	0.281782254518836
8.62	0.280081198199074
8.63	0.278366019843183
8.64	0.276636994431405
8.65	0.274894396371397
8.66	0.273138499472465
8.67	0.271369576920066
8.68	0.269587901250604
8.69	0.267793744326442
8.7	0.265987377311233
8.71	0.264169070645468
8.72	0.26233909402234
8.73	0.26049771636386
8.74	0.258645205797216
8.75	0.25678182963145
8.76	0.25490785433438
8.77	0.253023545509793
8.78	0.251129167874928
8.79	0.249224985238224
8.8	0.247311260477332
8.81	0.245388255517414
8.82	0.243456231309742
8.83	0.241515447810508
8.84	0.239566163959981
8.85	0.237608637661902
8.86	0.235643125763164
8.87	0.233669884033774
8.88	0.231689167147099
8.89	0.229701228660372
8.9	0.227706320995485
8.91	0.22570469542009
8.92	0.22369660202893
8.93	0.221682289725484
8.94	0.219662006203866
8.95	0.217635997931057
8.96	0.215604510129344
8.97	0.213567786759089
8.98	0.21152607050177
8.99	0.209479602743292
9	0.207428623557584
9.01	0.205373371690473
9.02	0.203314084543859
9.03	0.201250998160124
9.04	0.199184347206887
9.05	0.19711436496198
9.06	0.195041283298728
9.07	0.192965332671533
9.08	0.190886742101684
9.09	0.188805739163503
9.1	0.186722549970741
9.11	0.184637399163262
9.12	0.182550509894008
9.13	0.18046210381623
9.14	0.178372401071045
9.15	0.17628162027521
9.16	0.174189978509221
9.17	0.172097691305689
9.18	0.170004972637976
9.19	0.167912034909138
9.2	0.165819088941131
9.21	0.163726343964308
9.22	0.161634007607199
9.23	0.159542285886565
9.24	0.157451383197754
9.25	0.155361502305336
9.26	0.153272844333993
9.27	0.151185608759756
9.28	0.149099993401475
9.29	0.147016194412607
9.3	0.144934406273307
9.31	0.142854821782765
9.32	0.140777632051888
9.33	0.138703026496266
9.34	0.136631192829428
9.35	0.134562317056419
9.36	0.132496583467668
9.37	0.1304341746332
9.38	0.128375271397127
9.39	0.126320052872501
9.4	0.124268696436468
9.41	0.12222137772579
9.42	0.120178270632691
9.43	0.118139547301059
9.44	0.116105378123056
9.45	0.114075931736041
9.46	0.112051375019952
9.47	0.110031873095056
9.48	0.108017589320172
9.49	0.106008685291283
9.5	0.104005320840686
9.51	0.102007654036615
9.52	0.100015841183405
9.53	0.0980300368222069
9.54	0.0960503937323699
9.55	0.0940770629334266
9.56	0.0921101936878355
9.57	0.0901499335044917
9.58	0.0881964281430887
9.59	0.0862498216194672
9.6	0.0843102562119411
9.61	0.0823778724688668
9.62	0.0804528092174619
9.63	0.0785352035741167
9.64	0.0766251909563853
9.65	0.0747229050968349
9.66	0.0728284780590601
9.67	0.070942040256222
9.68	0.069063720472419
9.69	0.0671936458873775
9.7	0.0653319421050767
9.71	0.0634787331868767
9.72	0.0616341416900878
9.73	0.059798288712832
9.74	0.0579712939465928
9.75	0.0561532757377986
9.76	0.0543443511604483
9.77	0.0525446361020216
9.78	0.0507542453656553
9.79	0.0489732927923254
9.8	0.0472018914076885
9.81	0.0454401535997158
9.82	0.043688191334909
9.83	0.0419461164234
9.84	0.0402140408462781
9.85	0.0384920771631571
9.86	0.0367803390238889
9.87	0.0350789418171389
9.88	0.0333880035006216
9.89	0.0317076456755478
9.9	0.0300379949935353
9.91	0.0283791850229223
9.92	0.0267313587596373
9.93	0.0250946720584043
9.94	0.0234692984033591
9.95	0.021855435669986
9.96	0.0202533159190901
9.97	0.0186632199334001
9.98	0.0170854994030385
9.99	0.0155206118873814
10	0.013969178003265
10.01	0.0124320791637193
10.02	0.0109106335968505
10.03	0.00940693411789017
10.04	0.00792454918393628
10.05	0.00647012916295713
10.06	0.00505758428182164
10.07	0.00372085939953346
10.08	0.00256049771700262
10.09	0.00190001166662334
10.1	0.00221438420816773
10.11	0.00321461525029296
10.12	0.00444952950434786
10.13	0.00576150919449251
10.14	0.00710083915052359
10.15	0.00844852676456576
10.16	0.00979596642961277
10.17	0.0111387305022755
10.18	0.0124743129979106
10.19	0.0138011869049162
10.2	0.0151183652448216
10.21	0.0164251784835756
10.22	0.0177211536458651
10.23	0.0190059448716828
10.24	0.0202792916133944
10.25	0.0215409924561045
10.26	0.0227908881571097
10.27	0.0240288503304523
10.28	0.0252547737011907
10.29	0.0264685706814998
10.3	0.0276701674950409
10.31	0.0288595013570248
10.32	0.0300365183885128
10.33	0.0312011720505509
10.34	0.0323534219524826
10.35	0.0334932329335265
10.36	0.0346205743466085
10.37	0.0357354194938264
10.38	0.0368377451768743
10.39	0.0379275313354897
10.4	0.0390047607539938
10.41	0.0400694188210468
10.42	0.0411214933312377
10.43	0.0421609743198444
10.44	0.0431878539241901
10.45	0.044202126266311
10.46	0.0452037873529454
10.47	0.0461928349895813
10.48	0.0471692687060904
10.49	0.0481330896918674
10.5	0.0490843007388165
10.51	0.0500229061909461
10.52	0.0509489118993782
10.53	0.0518623251820252
10.54	0.0527631547870772
10.55	0.0536514108598345
10.56	0.0545271049122421
10.57	0.0553902497948821
10.58	0.056240859670952
10.59	0.0570789499919528
10.6	0.057904537474956
10.61	0.0587176400810718
10.62	0.0595182769950982
10.63	0.0603064686061218
10.64	0.0610822364889474
10.65	0.061845603386263
10.66	0.0625965931914889
10.67	0.0633352309321302
10.68	0.0640615427536643
10.69	0.0647755559038457
10.7	0.0654772987174119
10.71	0.0661668006011102
10.72	0.0668440920190347
10.73	0.0675092044782373
10.74	0.0681621705145658
10.75	0.0688030236787105
10.76	0.069431798522474
10.77	0.0700485305851612
10.78	0.0706532563801717
10.79	0.0712460133816929
10.8	0.0718268400115575
10.81	0.07239577562617
10.82	0.0729528605035874
10.83	0.0734981358306358
10.84	0.0740316436901816
10.85	0.0745534270484437
10.86	0.0750635297423536
10.87	0.0755619964670452
10.88	0.0760488727634104
10.89	0.0765242050056174
10.9	0.0769880403888113
10.91	0.0774404269167848
10.92	0.0778814133897464
10.93	0.0783110493921081
10.94	0.0787293852803519
10.95	0.0791364721708805
10.96	0.0795323619279954
10.97	0.0799171071518672
10.98	0.0802907611665385
10.99	0.0806533780080117
11	0.0810050124123374
11.01	0.0813457198037701
11.02	0.0816755562829151
11.03	0.081994578615024
11.04	0.082302844218178
11.05	0.08260041115163
11.06	0.0828873381041536
11.07	0.083163684382382
11.08	0.0834295098992779
11.09	0.0836848751625454
11.1	0.0839298412631765
11.11	0.0841644698639522
11.12	0.0843888231880274
11.13	0.0846029640075768
11.14	0.0848069556324436
11.15	0.0850008618988336
11.16	0.0851847471580843
11.17	0.0853586762654352
11.18	0.0855227145688875
11.19	0.0856769278980486
11.2	0.0858213825531055
11.21	0.0859561452937338
11.22	0.0860812833281648
11.23	0.0861968643022114
11.24	0.0863029562884074
11.25	0.086399627775137
11.26	0.0864869476558514
11.27	0.0865649852183396
11.28	0.0866338101339984
11.29	0.0866934924472136
11.3	0.0867441025647516
11.31	0.0867857112452296
11.32	0.086818389588613
11.33	0.0868422090257771
11.34	0.0868572413081275
11.35	0.0868635584972706
11.36	0.0868612329547276
11.37	0.0868503373317401
11.38	0.086830944559052
11.39	0.0868031278368685
11.4	0.0867669606247655
11.41	0.0867225166316747
11.42	0.0866698698060111
11.43	0.0866090943257292
11.44	0.0865402645885567
11.45	0.0864634552021988
11.46	0.08637874097467
11.47	0.0862861969046392
11.48	0.0861858981718477
11.49	0.086077920127634
11.5	0.0859623382854261
11.51	0.0858392283114098
11.52	0.0857086660151557
11.53	0.0855707273403991
11.54	0.0854254883557985
11.55	0.0852730252458653
11.56	0.0851134143018311
11.57	0.0849467319126928
11.58	0.0847730545562538
11.59	0.0845924587902736
11.6	0.0844050212436499
11.61	0.0842108186076958
11.62	0.084009927627459
11.63	0.0838024250931458
11.64	0.08358838783157
11.65	0.0833678926977083
11.66	0.083141016566296
11.67	0.082907836323491
11.68	0.0826684288586748
11.69	0.0824228710561974
11.7	0.0821712397873213
11.71	0.0819136119021611
11.72	0.0816500642216956
11.73	0.0813806735298879
11.74	0.0811055165658586
11.75	0.0808246700161191
11.76	0.0805382105068937
11.77	0.080246214596507
11.78	0.0799487587678378
11.79	0.0796459194208705
11.8	0.0793377728652714
11.81	0.0790243953130813
11.82	0.0787058628715032
11.83	0.0783822515356598
11.84	0.0780536371815445
11.85	0.0777200955589797
11.86	0.077381702284663
11.87	0.0770385328352857
11.88	0.076690662540724
11.89	0.0763381665773386
11.9	0.0759811199612643
11.91	0.0756195975418782
11.92	0.0752536739952647
11.93	0.0748834238177988
11.94	0.0745089213197883
11.95	0.0741302406191649
11.96	0.073747455635308
11.97	0.0733606400828954
11.98	0.0729698674658509
11.99	0.0725752110713717
12	0.0721767439639806
12.01	0.0717745389797367
12.02	0.0713686687204622
12.03	0.0709592055480544
12.04	0.0705462215788728
12.05	0.0701297886782244
12.06	0.0697099784548832
12.07	0.0692868622557334
12.08	0.0688605111604309
12.09	0.068430995976187
12.1	0.0679983872326079
12.11	0.0675627551766064
12.12	0.0671241697673912
12.13	0.0666827006715412
12.14	0.0662384172581364
12.15	0.0657913885939601
12.16	0.0653416834388077
12.17	0.0648893702408379
12.18	0.0644345171320012
12.19	0.0639771919235727
12.2	0.0635174621017009
12.21	0.0630553948230928
12.22	0.0625910569107288
12.23	0.0621245148496746
12.24	0.0616558347829382
12.25	0.0611850825074632
12.26	0.0607123234700874
12.27	0.0602376227637007
12.28	0.0597610451233511
12.29	0.0592826549225431
12.3	0.058802516169503
12.31	0.0583206925035921
12.32	0.0578372471917203
12.33	0.0573522431249272
12.34	0.0568657428149398
12.35	0.0563778083908497
12.36	0.0558885015958562
12.37	0.0553978837840609
12.38	0.054906015917363
12.39	0.0544129585624098
12.4	0.0539187718875886
12.41	0.0534235156601446
12.42	0.0529272492433355
12.43	0.0524300315936212
12.44	0.0519319212580212
12.45	0.0514329763714123
12.46	0.0509332546540104
12.47	0.0504328134088293
12.48	0.0499317095192909
12.49	0.0494299994468115
12.5	0.0489277392285542
12.51	0.0484249844751431
12.52	0.0479217903685373
12.53	0.0474182116599161
12.54	0.0469143026676542
12.55	0.0464101172753216
12.56	0.04590570892984
12.57	0.0454011306395835
12.58	0.0448964349726381
12.59	0.0443916740550908
12.6	0.0438868995693849
12.61	0.0433821627527392
12.62	0.0428775143956078
12.63	0.0423730048402612
12.64	0.0418686839793856
12.65	0.041364601254742
12.66	0.0408608056559064
12.67	0.0403573457190789
12.68	0.0398542695259397
12.69	0.0393516247025404
12.7	0.0388494584183316
12.71	0.0383478173851822
12.72	0.0378467478564859
12.73	0.0373462956263419
12.74	0.0368465060287479
12.75	0.036347423936937
12.76	0.0358490937626874
12.77	0.0353515594557493
12.78	0.0348548645033145
12.79	0.0343590519295389
12.8	0.0338641642951566
12.81	0.0333702436970786
12.82	0.0328773317681811
12.83	0.0323854696770217
12.84	0.0318946981277049
12.85	0.031405057359754
12.86	0.0309165871480884
12.87	0.0304293268030399
12.88	0.0299433151704345
12.89	0.0294585906317497
12.9	0.0289751911043024
12.91	0.028493154041556
12.92	0.0280125164334531
12.93	0.0275333148067989
12.94	0.0270555852258072
12.95	0.0265793632925845
12.96	0.0261046841477953
12.97	0.0256315824713495
12.98	0.0251600924831904
12.99	0.0246902479441401
13	0.0242220821568518
13.01	0.0237556279668659
13.02	0.0232909177636757
13.03	0.0228279834820359
13.04	0.0223668566032257
13.05	0.0219075681565282
13.06	0.0214501487207891
13.07	0.0209946284261046
13.08	0.0205410369556645
13.09	0.0200894035477592
13.1	0.019639756997905
13.11	0.0191921256612295
13.12	0.0187465374550106
13.13	0.0183030198615015
13.14	0.017861599930914
13.15	0.0174223042848283
13.16	0.016985159119866
13.17	0.0165501902117276
13.18	0.0161174229197036
13.19	0.0156868821917031
13.2	0.0152585925698011
13.21	0.014832578196532
13.22	0.0144088628219612
13.23	0.0139874698116598
13.24	0.0135684221558785
13.25	0.0131517424799017
13.26	0.01273745305611
13.27	0.0123255758179055
13.28	0.0119161323759012
13.29	0.0115091440369672
13.3	0.0111046318266387
13.31	0.0107026165159091
13.32	0.0103031186530872
13.33	0.00990615860242198
13.34	0.00951175659094195
13.35	0.00911993276592517
13.36	0.00873070726588827
13.37	0.00834410030917627
13.38	0.00796013230555574
13.39	0.00757882399817193
13.4	0.00720019664621298
13.41	0.00682427226272461
13.42	0.00645107392820845
13.43	0.00608062620996546
13.44	0.00571295573153044
13.45	0.00534809195900901
13.46	0.00498606830750716
13.47	0.00462692373077692
13.48	0.00427070505962193
13.49	0.00391747053500074
13.5	0.00356729531239266
13.51	0.00322028034757873
13.52	0.00287656735176372
13.53	0.00253636524096725
13.54	0.0021999998041221
13.55	0.00186801412395814
13.56	0.00154139142398136
13.57	0.00122211278928714
13.58	0.000914792603968985
13.59	0.000632552832641517
13.6	0.000421660864172792
13.61	0.000405344864152897
13.62	0.000595069779333645
13.63	0.000861223610167282
13.64	0.0011496216277537
13.65	0.00144514562040555
13.66	0.00174262939538214
13.67	0.00203990323054818
13.68	0.00233590893070076
13.69	0.00263007124460644
13.7	0.00292205089561932
13.71	0.00321163470828599
13.72	0.00349868180687741
13.73	0.00378309519383411
13.74	0.00406480578460199
13.75	0.00434376297339478
13.76	0.00461992881583382
13.77	0.00489327430958852
13.78	0.00516377694098778
13.79	0.00543141902197312
13.8	0.00569618653552906
13.81	0.00595806831681294
13.82	0.00621705546129725
13.83	0.00647314088948486
13.84	0.00672631902179652
13.85	0.00697658553217532
13.86	0.00722393715895974
13.87	0.00746837155781974
13.88	0.00770988718615878
13.89	0.00794848321121254
13.9	0.00818415943626995
13.91	0.00841691624080845
13.92	0.00864675453153765
13.93	0.00887367570190073
13.94	0.00909768159835945
13.95	0.00931877449203974
13.96	0.00953695705468134
13.97	0.00975223233807496
13.98	0.00996460375634564
13.99	0.0101740750705558
14	0.0103806503752103
14.01	0.0105843340863269
14.02	0.0107851309308479
14.03	0.0109830459371405
14.04	0.0111780844264027
14.05	0.0113702520048435
14.06	0.0115595545565562
14.07	0.0117459982368891
14.08	0.0119295894663577
14.09	0.0121103349249111
14.1	0.0122882415465599
14.11	0.0124633165143481
14.12	0.0126355672555476
14.13	0.0128050014370245
14.14	0.0129716269609741
14.15	0.0131354519606072
14.16	0.0132964847961793
14.17	0.0134547340510282
14.18	0.0136102085277846
14.19	0.0137629172446954
14.2	0.0139128694319898
14.21	0.014060074528389
14.22	0.0142045421776188
14.23	0.0143462822250842
14.24	0.0144853047144855
14.25	0.0146216198846017
14.26	0.0147552381660568
14.27	0.0148861701781137
14.28	0.0150144267255989
14.29	0.0151400187957519
14.3	0.0152629575552074
14.31	0.0153832543469354
14.32	0.0155009206872512
14.33	0.0156159682628395
14.34	0.0157284089278116
14.35	0.0158382547007889
14.36	0.0159455177619888
14.37	0.0160502104503489
14.38	0.0161523452606751
14.39	0.0162519348408184
14.4	0.0163489919888142
14.41	0.0164435296501251
14.42	0.0165355609148362
14.43	0.0166250990148856
14.44	0.0167121573213462
14.45	0.0167967493416296
14.46	0.0168788887168408
14.47	0.0169585892190326
14.48	0.0170358647485253
14.49	0.0171107293312387
14.5	0.0171831971160516
14.51	0.0172532823721138
14.52	0.0173209994862754
14.53	0.0173863629604228
14.54	0.0174493874089198
14.55	0.0175100875560004
14.56	0.0175684782331963
14.57	0.0176245743767995
14.58	0.0176783910252966
14.59	0.0177299433168471
14.6	0.0177792464867993
14.61	0.0178263158651294
14.62	0.0178711668740233
14.63	0.0179138150253491
14.64	0.0179542759182436
14.65	0.0179925652366328
14.66	0.018028698746829
14.67	0.0180626922951027
14.68	0.0180945618053005
14.69	0.0181243232764182
14.7	0.0181519927802966
14.71	0.0181775864591966
14.72	0.0182011205235074
14.73	0.0182226112493864
14.74	0.0182420749764779
14.75	0.0182595281055898
14.76	0.0182749870964254
14.77	0.018288468465316
14.78	0.018299988782958
14.79	0.0183095646722058
14.8	0.018317212805804
14.81	0.0183229499042241
14.82	0.018326792733453
14.83	0.0183287581028278
14.84	0.0183288628628719
14.85	0.0183271239031288
14.86	0.0183235581500922
14.87	0.0183181825650229
14.88	0.0183110141419048
14.89	0.0183020699053506
14.9	0.0182913669085232
14.91	0.0182789222311045
14.92	0.018264752977245
14.93	0.0182488762735667
14.94	0.0182313092671504
14.95	0.0182120691235626
14.96	0.018191173024866
14.97	0.0181686381677079
14.98	0.0181444817613335
14.99	0.0181187210257177
15	0.01809137318963
15.01	0.0180624554887634
15.02	0.0180319851638627
15.03	0.0179999794588647
15.04	0.0179664556190894
15.05	0.0179314308893936
15.06	0.0178949225123672
15.07	0.0178569477265827
15.08	0.0178175237647856
15.09	0.0177766678521758
15.1	0.017734397204663
15.11	0.0176907290271217
15.12	0.0176456805117417
15.13	0.0175992688363061
15.14	0.0175515111625462
15.15	0.0175024246344746
15.16	0.0174520263767653
15.17	0.0174003334931386
15.18	0.0173473630647467
15.19	0.0172931321486315
15.2	0.0172376577761074
15.21	0.0171809569512562
15.22	0.0171230466493795
15.23	0.0170639438154903
15.24	0.0170036653628178
15.25	0.0169422281713235
15.26	0.0168796490862485
15.27	0.0168159449166689
15.28	0.0167511324340576
15.29	0.0166852283708823
15.3	0.0166182494192344
15.31	0.0165502122293902
15.32	0.0164811334085386
15.33	0.0164110295193606
15.34	0.0163399170787642
15.35	0.0162678125565304
15.36	0.0161947323740679
15.37	0.0161206929030971
15.38	0.016045710464417
15.39	0.0159698013266708
15.4	0.0158929817051128
15.41	0.0158152677603956
15.42	0.0157366755974031
15.43	0.0156572212640635
15.44	0.0155769207501916
15.45	0.0154957899863556
15.46	0.01541384484277
15.47	0.015331101128174
15.48	0.0152475745887366
15.49	0.0151632809070102
15.5	0.0150782357008475
15.51	0.0149924545224011
15.52	0.014905952857061
15.53	0.0148187461224738
15.54	0.0147308496675499
15.55	0.0146422787714912
15.56	0.0145530486428297
15.57	0.0144631744184964
15.58	0.0143726711629005
15.59	0.0142815538670122
15.6	0.0141898374474661
15.61	0.0140975367457158
15.62	0.0140046665271491
15.63	0.0139112414802593
15.64	0.0138172762157925
15.65	0.0137227852659792
15.66	0.0136277830837142
15.67	0.0135322840417716
15.68	0.0134363024320515
15.69	0.0133398524648485
15.7	0.0132429482680766
15.71	0.0131456038865924
15.72	0.0130478332814864
15.73	0.0129496503293818
15.74	0.0128510688217709
15.75	0.0127521024643619
15.76	0.0126527648764547
15.77	0.0125530695902774
15.78	0.0124530300504219
15.79	0.0123526596132074
15.8	0.0122519715461275
15.81	0.0121509790272731
15.82	0.0120496951448008
15.83	0.0119481328963588
15.84	0.0118463051886037
15.85	0.0117442248366799
15.86	0.0116419045637214
15.87	0.0115393570003718
15.88	0.0114365946843408
15.89	0.0113336300599471
15.9	0.0112304754776553
15.91	0.0111271431936934
15.92	0.0110236453696324
15.93	0.0109199940719768
15.94	0.0108162012718113
15.95	0.0107122788444087
15.96	0.0106082385689132
15.97	0.0105040921279424
15.98	0.0103998511073397
15.99	0.0102955269957949
16	0.0101911311845782
16.01	0.0100866749672684
16.02	0.00998216953942338
16.03	0.00987762599839464
16.04	0.0097730553430334
16.05	0.00966846847346414
16.06	0.00956387619087034
16.07	0.0094592891973012
16.08	0.00935471809543847
16.09	0.00925017338846175
16.1	0.00914566547982849
16.11	0.00904120467315661
16.12	0.00893680117206253
16.13	0.00883246508002207
16.14	0.00872820640026258
16.15	0.00862403503564026
16.16	0.0085199607885821
16.17	0.0084159933609093
16.18	0.00831214235386847
16.19	0.0082084172680315
16.2	0.00810482750320606
16.21	0.00800138235845538
16.22	0.00789809103204292
16.23	0.00779496262142322
16.24	0.0076920061232287
16.25	0.00758923043328433
16.26	0.00748664434664995
16.27	0.00738425655760286
16.28	0.00728207565971257
16.29	0.00718011014589177
16.3	0.00707836840845093
16.31	0.00697685873918122
16.32	0.00687558932941688
16.33	0.00677456827017705
16.34	0.00667380355222807
16.35	0.00657330306624015
16.36	0.00647307460288906
16.37	0.00637312585301185
16.38	0.00627346440774719
16.39	0.00617409775873823
16.4	0.00607503329825615
16.41	0.00597627831940559
16.42	0.0058778400163422
16.43	0.00577972548446839
16.44	0.0056819417206379
16.45	0.00558449562341548
16.46	0.0054873939933252
16.47	0.00539064353307477
16.48	0.00529425084786196
16.49	0.00519822244565363
16.5	0.00510256473747153
16.51	0.00500728403769514
16.52	0.00491238656444073
16.53	0.00481787843983467
16.54	0.00472376569042417
16.55	0.00463005424753893
16.56	0.00453674994767998
16.57	0.00444385853294004
16.58	0.0043513856514168
16.59	0.00425933685771757
16.6	0.00416771761340217
16.61	0.00407653328749157
16.62	0.00398578915703728
16.63	0.00389549040764582
16.64	0.00380564213412643
16.65	0.00371624934109614
16.66	0.00362731694370447
16.67	0.00353884976835402
16.68	0.00345085255346789
16.69	0.00336332995042067
16.7	0.0032762865243822
16.71	0.00318972675539407
16.72	0.00310365503946303
16.73	0.00301807568977694
16.74	0.00293299293808791
16.75	0.00284841093617757
16.76	0.00276433375758064
16.77	0.00268076539951505
16.78	0.00259770978497949
16.79	0.0025151707652888
16.8	0.00243315212286127
16.81	0.0023516575745412
16.82	0.00227069077544008
16.83	0.00219025532338311
16.84	0.00211035476429163
16.85	0.00203099259851327
16.86	0.00195217228848502
16.87	0.00187389726794861
16.88	0.00179617095333053
16.89	0.00171899675769143
16.9	0.00164237810814552
16.91	0.00156631846773974
16.92	0.00149082136334445
16.93	0.00141589042142009
16.94	0.00134152941464361
16.95	0.00126774232335179
16.96	0.00119453341768511
16.97	0.00112190736919065
16.98	0.00104986940496918
16.99	0.000978425524638553
17	0.000907582812260355
17.01	0.000837349895558314
17.02	0.000767737640288279
17.03	0.000698760233219687
17.04	0.000630436932603531
17.05	0.000562795018791982
17.06	0.00049587502229021
17.07	0.000429740563952784
17.08	0.000364498308122472
17.09	0.000300342409463904
17.1	0.000237666320011856
17.11	0.000177392992022328
17.12	0.000122172542733963
17.13	8.14369216641604e-05
17.14	7.97528487464584e-05
17.15	0.000117847915847782
17.16	0.000170272974915407
17.17	0.000226836080315478
17.18	0.000284701471309606
17.19	0.000342895515796558
17.2	0.000401007753057518
17.21	0.000458837569499982
17.22	0.00051627585245752
17.23	0.000573258322202939
17.24	0.000629744709355943
17.25	0.000685708534880203
17.26	0.000741131700871146
17.27	0.000796001447181826
17.28	0.000850308550608676
17.29	0.00090404621318012
17.3	0.000957209350650866
17.31	0.00100979412276282
17.32	0.00106179761455909
17.33	0.00111321761497586
17.34	0.00116405245968674
17.35	0.00121430091745491
17.36	0.00126396210646172
17.37	0.00131303543183619
17.38	0.00136152053820085
17.39	0.00140941727325011
17.4	0.00145672565943324
17.41	0.00150344587163806
17.42	0.00154957821947423
17.43	0.00159512313298034
17.44	0.00164008115106185
17.45	0.00168445291200632
17.46	0.00172823914565989
17.47	0.00177144066680564
17.48	0.00181405836974381
17.49	0.00185609322353011
17.5	0.00189754626800482
17.51	0.00193841861031889
17.52	0.00197871142192034
17.53	0.00201842593592066
17.54	0.00205756344469261
17.55	0.00209612529789175
17.56	0.00213411290046469
17.57	0.00217152771102439
17.58	0.00220837124028853
17.59	0.00224464504966122
17.6	0.00228035074989004
17.61	0.00231548999992374
17.62	0.00235006450567322
17.63	0.00238407601903007
17.64	0.00241752633680818
17.65	0.00245041729981513
17.66	0.0024827507918932
17.67	0.00251452873909742
17.68	0.00254575310881833
17.69	0.0025764259089762
17.7	0.00260654918725929
17.71	0.00263612503033755
17.72	0.00266515556313325
17.73	0.00269364294810577
17.74	0.0027215893845369
17.75	0.00274899710784408
17.76	0.00277586838892758
17.77	0.00280220553347721
17.78	0.0028280108813137
17.79	0.00285328680582017
17.8	0.00287803571320701
17.81	0.00290226004196857
17.82	0.0029259622622251
17.83	0.00294914487513611
17.84	0.00297181041230275
17.85	0.00299396143515469
17.86	0.00301560053437101
17.87	0.00303673032932907
17.88	0.0030573534674592
17.89	0.00307747262374559
17.9	0.00309709050011206
17.91	0.00311620982488849
17.92	0.00313483335223336
17.93	0.00315296386159896
17.94	0.00317060415717724
17.95	0.0031877570673452
17.96	0.00320442544414408
17.97	0.00322061216271631
17.98	0.00323632012080459
17.99	0.00325155223819826
18	0.00326631145623503
18.01	0.00328060073725537
18.02	0.00329442306407165
18.03	0.00330778143951383
18.04	0.00332067888584512
18.05	0.00333311844432226
18.06	0.00334510317463352
18.07	0.00335663615443483
18.08	0.00336772047883198
18.09	0.00337835925991769
18.1	0.00338855562625894
18.11	0.00339831272238865
18.12	0.00340763370836769
18.13	0.00341652175926571
18.14	0.00342498006473351
18.15	0.00343301182846058
18.16	0.00344062026775148
18.17	0.00344780861307133
18.18	0.0034545801075211
18.19	0.0034609380064451
18.2	0.00346688557693724
18.21	0.00347242609738232
18.22	0.00347756285703555
18.23	0.00348229915553002
18.24	0.00348663830250217
18.25	0.0034905836170781
18.26	0.00349413842746958
18.27	0.0034973060705377
18.28	0.00350008989138759
18.29	0.00350249324286924
18.3	0.00350451948525357
18.31	0.00350617198571964
18.32	0.00350745411799831
18.33	0.00350836926192386
18.34	0.00350892080305373
18.35	0.00350911213222436
18.36	0.00350894664519458
18.37	0.00350842774219754
18.38	0.00350755882755798
18.39	0.00350634330933972
18.4	0.00350478459889965
18.41	0.00350288611052182
18.42	0.00350065126105754
18.43	0.0034980834694952
18.44	0.00349518615664088
18.45	0.00349196274471318
18.46	0.00348841665695247
18.47	0.00348455131732646
18.48	0.00348037015009828
18.49	0.00347587657947214
18.5	0.00347107402930126
18.51	0.00346596592266417
18.52	0.00346055568156773
18.53	0.00345484672654436
18.54	0.00344884247637053
18.55	0.00344254634770454
18.56	0.003435961754739
18.57	0.00342909210889047
18.58	0.00342194081844998
18.59	0.00341451128828535
18.6	0.00340680691949588
18.61	0.00339883110910657
18.62	0.00339058724976231
18.63	0.00338207872939228
18.64	0.00337330893093322
18.65	0.0033642812320032
18.66	0.00335499900462718
18.67	0.00334546561489148
18.68	0.00333568442270848
18.69	0.00332565878148978
18.7	0.00331539203787316
18.71	0.00330488753144721
18.72	0.0032941485944557
18.73	0.00328317855152267
18.74	0.00327198071940192
18.75	0.00326055840668173
18.76	0.00324891491352743
18.77	0.00323705353143121
18.78	0.0032249775429375
18.79	0.00321269022140216
18.8	0.00320019483074545
18.81	0.00318749462515412
18.82	0.00317459284890203
18.83	0.00316149273607281
18.84	0.00314819751033337
18.85	0.00313471038470986
18.86	0.00312103456129484
18.87	0.00310717323109675
18.88	0.00309312957379323
18.89	0.00307890675749058
18.9	0.0030645079384975
18.91	0.00304993626116017
18.92	0.00303519485758894
18.93	0.00302028684749846
18.94	0.00300521533798434
18.95	0.00298998342331012
18.96	0.00297459418472258
18.97	0.00295905069026206
18.98	0.00294335599456333
18.99	0.00292751313865969
19	0.00291152514980711
19.01	0.00289539504130329
19.02	0.00287912581229952
19.03	0.00286272044763371
19.04	0.00284618191765828
19.05	0.00282951317806674
19.06	0.00281271716971837
19.07	0.00279579681849492
19.08	0.002778755035129
19.09	0.00276159471504928
19.1	0.00274431873823995
19.11	0.00272692996903282
19.12	0.00270943125605861
19.13	0.00269182543200722
19.14	0.00267411531355511
19.15	0.00265630370118611
19.16	0.00263839337906134
19.17	0.00262038711490135
19.18	0.00260228765986265
19.19	0.00258409774837351
19.2	0.0025658200980596
19.21	0.00254745740957915
19.22	0.00252901236652767
19.23	0.00251048763535429
19.24	0.00249188586516668
19.25	0.00247320968771747
19.26	0.00245446171722043
19.27	0.00243564455029677
19.28	0.00241676076586414
19.29	0.00239781292501344
19.3	0.00237880357096152
19.31	0.00235973522891095
19.32	0.0023406104059917
19.33	0.00232143159117025
19.34	0.00230220125513902
19.35	0.00228292185029085
19.36	0.00226359581057615
19.37	0.00224422555148332
19.38	0.0022248134699361
19.39	0.0022053619442175
19.4	0.00218587333392025
19.41	0.00216634997988861
19.42	0.00214679420412742
19.43	0.0021272083097527
19.44	0.00210759458095759
19.45	0.00208795528293357
19.46	0.00206829266182291
19.47	0.0020486089446557
19.48	0.00202890633935693
19.49	0.00200918703461888
19.5	0.00198945319993886
19.51	0.00196970698551217
19.52	0.00194995052224718
19.53	0.00193018592170373
19.54	0.00191041527605969
19.55	0.00189064065810961
19.56	0.00187086412118378
19.57	0.00185108769917803
19.58	0.00183131340647612
19.59	0.00181154323800572
19.6	0.00179177916912212
19.61	0.00177202315567132
19.62	0.00175227713394071
19.63	0.00173254302066554
19.64	0.00171282271298855
19.65	0.00169311808845957
19.66	0.00167343100508185
19.67	0.00165376330123795
19.68	0.00163411679573204
19.69	0.00161449328774966
19.7	0.00159489455694551
19.71	0.00157532236333268
19.72	0.00155577844739403
19.73	0.00153626453001603
19.74	0.00151678231254432
19.75	0.00149733347679171
19.76	0.00147791968503607
19.77	0.00145854258003794
19.78	0.00143920378509354
19.79	0.00141990490401358
19.8	0.00140064752116009
19.81	0.00138143320149208
19.82	0.00136226349058616
19.83	0.00134313991461395
19.84	0.00132406398047146
19.85	0.00130503717571109
19.86	0.00128606096863514
19.87	0.00126713680833047
19.88	0.00124826612469987
19.89	0.00122945032846885
19.9	0.00121069081127454
19.91	0.00119198894570431
19.92	0.00117334608532951
19.93	0.00115476356473012
19.94	0.00113624269959369
19.95	0.0011177847867377
19.96	0.00109939110416136
19.97	0.00108106291112449
19.98	0.00106280144818149
19.99	0.00104460793725147
20	0.00102648358168722


==> TeX/Tikz/Data/Sim_P/v2.dat <==
0	2.55430698017235
0.01	2.55307763361691
0.02	2.55149893608883
0.03	2.54957766229571
0.04	2.54732049624526
0.05	2.54473403198914
0.06	2.54182477438936
0.07	2.53859913990502
0.08	2.53506345739678
0.09	2.53122396894693
0.1	2.52708683069305
0.11	2.5226581136735
0.12	2.51794380468291
0.13	2.5129498071362
0.14	2.50768194193973
0.15	2.50214594836822
0.16	2.49634748494614
0.17	2.49029213033272
0.18	2.48398538420926
0.19	2.477432668168
0.2	2.47063932660158
0.21	2.46361062759238
0.22	2.45635176380089
0.23	2.44886785335253
0.24	2.44116394072231
0.25	2.43324499761664
0.26	2.4251159238519
0.27	2.41678154822921
0.28	2.40824662940499
0.29	2.39951585675689
0.3	2.39059385124469
0.31	2.38148516626592
0.32	2.37219428850577
0.33	2.36272563878109
0.34	2.3530835728782
0.35	2.34327238238426
0.36	2.33329629551197
0.37	2.32315947791746
0.38	2.31286603351115
0.39	2.30242000526143
0.4	2.29182537599104
0.41	2.281086069166
0.42	2.27020594967692
0.43	2.25918882461278
0.44	2.24803844402687
0.45	2.2367585016949
0.46	2.22535263586532
0.47	2.2138244300016
0.48	2.20217741351658
0.49	2.19041506249877
0.5	2.17854080043063
0.51	2.16655799889876
0.52	2.15446997829597
0.53	2.1422800085153
0.54	2.12999130963594
0.55	2.11760705260103
0.56	2.1051303598874
0.57	2.09256430616722
0.58	2.07991191896163
0.59	2.06717617928631
0.6	2.05436002228909
0.61	2.04146633787956
0.62	2.02849797135075
0.63	2.01545772399297
0.64	2.00234835369971
0.65	1.98917257556582
0.66	1.97593306247784
0.67	1.96263244569674
0.68	1.94927331543286
0.69	1.93585822141338
0.7	1.9223896734421
0.71	1.90887014195189
0.72	1.89530205854954
0.73	1.88168781655339
0.74	1.86802977152353
0.75	1.85433024178483
0.76	1.84059150894274
0.77	1.82681581839206
0.78	1.8130053798185
0.79	1.79916236769347
0.8	1.78528892176175
0.81	1.77138714752248
0.82	1.75745911670329
0.83	1.74350686772774
0.84	1.72953240617615
0.85	1.71553770523984
0.86	1.70152470616891
0.87	1.6874953187136
0.88	1.67345142155927
0.89	1.65939486275515
0.9	1.64532746013688
0.91	1.63125100174289
0.92	1.61716724622479
0.93	1.60307792325169
0.94	1.58898473390874
0.95	1.57488935108966
0.96	1.56079341988369
0.97	1.54669855795669
0.98	1.53260635592675
0.99	1.51851837773414
1	1.50443616100588
1.01	1.49036121741483
1.02	1.47629503303353
1.03	1.46223906868265
1.04	1.44819476027441
1.05	1.43416351915073
1.06	1.42014673241644
1.07	1.40614576326743
1.08	1.39216195131391
1.09	1.37819661289888
1.1	1.36425104141172
1.11	1.35032650759715
1.12	1.33642425985953
1.13	1.32254552456257
1.14	1.30869150632452
1.15	1.29486338830898
1.16	1.28106233251122
1.17	1.26728948004033
1.18	1.25354595139696
1.19	1.23983284674702
1.2	1.22615124619115
1.21	1.21250221003021
1.22	1.19888677902666
1.23	1.18530597466215
1.24	1.17176079939112
1.25	1.15825223689058
1.26	1.14478125230625
1.27	1.13134879249483
1.28	1.11795578626278
1.29	1.10460314460142
1.3	1.09129176091856
1.31	1.07802251126662
1.32	1.06479625456735
1.33	1.05161383283323
1.34	1.03847607138548
1.35	1.02538377906891
1.36	1.01233774846352
1.37	0.999338756092981
1.38	0.986387562630001
1.39	0.97348491309868
1.4	0.960631537073861
1.41	0.94782814887754
1.42	0.935075447772401
1.43	0.922374118152511
1.44	0.909724829731217
1.45	0.897128237726311
1.46	0.884584983042497
1.47	0.872095692451227
1.48	0.859660978767906
1.49	0.8472814410266
1.5	0.834957664652168
1.51	0.82269022163
1.52	0.810479670673291
1.53	0.798326557387982
1.54	0.786231414435333
1.55	0.774194761692258
1.56	0.762217106409368
1.57	0.750298943366877
1.58	0.738440755028309
1.59	0.726643011692101
1.6	0.714906171641151
1.61	0.703230681290341
1.62	0.691616975332036
1.63	0.680065476879699
1.64	0.668576597609556
1.65	0.657150737900426
1.66	0.645788286971712
1.67	0.634489623019657
1.68	0.623255113351799
1.69	0.612085114519827
1.7	0.600979972450693
1.71	0.589940022576201
1.72	0.578965589960995
1.73	0.568056989429046
1.74	0.557214525688682
1.75	0.546438493456202
1.76	0.535729177578116
1.77	0.525086853152091
1.78	0.514511785646637
1.79	0.504004231019587
1.8	0.493564435835463
1.81	0.48319263738176
1.82	0.472889063784252
1.83	0.462653934121363
1.84	0.452487458537726
1.85	0.442389838356993
1.86	0.432361266194001
1.87	0.422401926066445
1.88	0.412511993506128
1.89	0.402691635669971
1.9	0.392941011450947
1.91	0.383260271589089
1.92	0.373649558782834
1.93	0.364109007800903
1.94	0.354638745595023
1.95	0.345238891413833
1.96	0.335909556918321
1.97	0.326650846299295
1.98	0.317462856397399
1.99	0.308345676826319
2	0.299299390099962
2.01	0.290324071764528
2.02	0.281419790536582
2.03	0.272586608448509
2.04	0.263824581003004
2.05	0.255133757338655
2.06	0.246514180409152
2.07	0.23796588717928
2.08	0.229488908841686
2.09	0.22108327105938
2.1	0.212748994240398
2.11	0.204486093852732
2.12	0.196294580790119
2.13	0.188174461802417
2.14	0.180125740008663
2.15	0.172148415516837
2.16	0.164242486182629
2.17	0.15640794855101
2.18	0.148644799040874
2.19	0.140953035456758
2.2	0.133332658946296
2.21	0.125783676573973
2.22	0.11830610476032
2.23	0.110899973957718
2.24	0.103565335127513
2.25	0.0963022688979282
2.26	0.089110898809316
2.27	0.0819914109639019
2.28	0.074944084028751
2.29	0.0679693365876831
2.3	0.0610678048076929
2.31	0.0542404757582013
2.32	0.0474889291379179
2.33	0.0408158060413289
2.34	0.0342257984066081
2.35	0.0277279812899484
2.36	0.0213422020883982
2.37	0.0151208350276441
2.38	0.00925286839201681
2.39	0.00487625756733632
2.4	0.00636579155108919
2.41	0.0115449021246616
2.42	0.0173069790194106
2.43	0.023168279179232
2.44	0.0290265332129883
2.45	0.0348485476305859
2.46	0.0406205466890041
2.47	0.0463358755774747
2.48	0.0519909838678764
2.49	0.057583849609288
2.5	0.0631132748544859
2.51	0.0685785383687592
2.52	0.0739792108524833
2.53	0.0793150504212184
2.54	0.0845859404323455
2.55	0.0897918509091995
2.56	0.0949328137321281
2.57	0.100008906181497
2.58	0.105020239721666
2.59	0.109966952171767
2.6	0.114849202122772
2.61	0.119667164878928
2.62	0.124421029455142
2.63	0.129110996319525
2.64	0.133737275670585
2.65	0.138300086103935
2.66	0.142799653566712
2.67	0.147236210527279
2.68	0.151609995307886
2.69	0.15592125154201
2.7	0.160170227728109
2.71	0.164357176858607
2.72	0.168482356108046
2.73	0.172546026568286
2.74	0.176548453021258
2.75	0.180489903742037
2.76	0.184370650326485
2.77	0.188190967538954
2.78	0.191951133176533
2.79	0.195651427946904
2.8	0.199292135357605
2.81	0.202873541614733
2.82	0.206395935529687
2.83	0.209859608432645
2.84	0.213264854091815
2.85	0.216611968637566
2.86	0.219901250490793
2.87	0.223133000294918
2.88	0.226307520851084
2.89	0.229425117056024
2.9	0.232486095842424
2.91	0.235490766121363
2.92	0.238439438726646
2.93	0.241332426360792
2.94	0.244170043542535
2.95	0.24695260655565
2.96	0.249680433398961
2.97	0.252353843737496
2.98	0.254973158854583
2.99	0.257538701604896
3	0.260050796368278
3.01	0.26250976900444
3.02	0.264915946808242
3.03	0.267269658465747
3.04	0.269571234010846
3.05	0.271821004782473
3.06	0.274019303382375
3.07	0.276166463633416
3.08	0.278262820538353
3.09	0.280308710239089
3.1	0.282304469976386
3.11	0.284250438050018
3.12	0.286146953779304
3.13	0.28799435746409
3.14	0.289792990346077
3.15	0.291543194570563
3.16	0.293245313148509
3.17	0.294899689919016
3.18	0.296506669512097
3.19	0.298066597311814
3.2	0.299579819419764
3.21	0.301046682618852
3.22	0.302467534337425
3.23	0.303842722613713
3.24	0.305172596060549
3.25	0.306457503830453
3.26	0.307697795580973
3.27	0.30889382144035
3.28	0.310045931973472
3.29	0.311154478148129
3.3	0.31221981130154
3.31	0.313242283107219
3.32	0.314222245542042
3.33	0.315160050853703
3.34	0.316056051528367
3.35	0.316910600258642
3.36	0.317724049911856
3.37	0.318496753498525
3.38	0.319229064141222
3.39	0.319921335043614
3.4	0.32057391945983
3.41	0.321187170664088
3.42	0.321761441920595
3.43	0.322297086453714
3.44	0.322794457418421
3.45	0.323253907871002
3.46	0.323675790740045
3.47	0.32406045879769
3.48	0.324408264631147
3.49	0.324719560614484
3.5	0.324994698880678
3.51	0.325234031293942
3.52	0.325437909422302
3.53	0.325606684510454
3.54	0.325740707452879
3.55	0.32584032876722
3.56	0.325905898567933
3.57	0.325937766540186
3.58	0.32593628191404
3.59	0.325901793438871
3.6	0.32583464935808
3.61	0.325735197384036
3.62	0.325603784673306
3.63	0.325440757802133
3.64	0.325246462742173
3.65	0.325021244836504
3.66	0.324765448775883
3.67	0.324479418575268
3.68	0.324163497550601
3.69	0.323818028295846
3.7	0.32344335266029
3.71	0.323039811726097
3.72	0.322607745786124
3.73	0.322147494321993
3.74	0.321659395982421
3.75	0.321143788561802
3.76	0.320601008979056
3.77	0.320031393256721
3.78	0.319435276500307
3.79	0.318812992877908
3.8	0.318164875600063
3.81	0.31749125689987
3.82	0.316792468013364
3.83	0.316068839160134
3.84	0.315320699524202
3.85	0.314548377235157
3.86	0.313752199349528
3.87	0.312932491832419
3.88	0.312089579539395
3.89	0.311223786198612
3.9	0.310335434393201
3.91	0.309424845543896
3.92	0.308492339891923
3.93	0.30753823648212
3.94	0.306562853146316
3.95	0.305566506486956
3.96	0.304549511860967
3.97	0.303512183363873
3.98	0.302454833814154
3.99	0.301377774737853
4	0.30028131635342
4.01	0.299165767556801
4.02	0.298031435906776
4.03	0.296878627610529
4.04	0.295707647509465
4.05	0.294518799065262
4.06	0.29331238434617
4.07	0.292088704013542
4.08	0.290848057308605
4.09	0.289590742039469
4.1	0.288317054568369
4.11	0.287027289799149
4.12	0.285721741164976
4.13	0.284400700616286
4.14	0.283064458608966
4.15	0.281713304092771
4.16	0.280347524499967
4.17	0.278967405734206
4.18	0.277573232159632
4.19	0.276165286590213
4.2	0.274743850279307
4.21	0.273309202909445
4.22	0.27186162258235
4.23	0.270401385809169
4.24	0.268928767500945
4.25	0.267444040959295
4.26	0.265947477867323
4.27	0.264439348280745
4.28	0.262919920619242
4.29	0.261389461658026
4.3	0.259848236519621
4.31	0.258296508665876
4.32	0.256734539890171
4.33	0.255162590309861
4.34	0.253580918358915
4.35	0.251989780780782
4.36	0.250389432621455
4.37	0.248780127222756
4.38	0.247162116215828
4.39	0.245535649514828
4.4	0.24390097531084
4.41	0.242258340065983
4.42	0.240607988507723
4.43	0.238950163623402
4.44	0.237285106654948
4.45	0.235613057093815
4.46	0.233934252676086
4.47	0.232248929377814
4.48	0.230557321410527
4.49	0.228859661216954
4.5	0.227156179466931
4.51	0.225447105053508
4.52	0.223732665089244
4.53	0.222013084902703
4.54	0.220288588035125
4.55	0.218559396237297
4.56	0.216825729466616
4.57	0.215087805884319
4.58	0.21334584185292
4.59	0.211600051933817
4.6	0.209850648885089
4.61	0.208097843659466
4.62	0.206341845402489
4.63	0.204582861450841
4.64	0.202821097330858
4.65	0.201056756757217
4.66	0.199290041631798
4.67	0.197521152042715
4.68	0.19575028626353
4.69	0.193977640752626
4.7	0.192203410152753
4.71	0.19042778729075
4.72	0.188650963177419
4.73	0.186873127007578
4.74	0.18509446616027
4.75	0.183315166199137
4.76	0.181535410872957
4.77	0.179755382116342
4.78	0.177975260050586
4.79	0.176195222984681
4.8	0.174415447416488
4.81	0.172636108034051
4.82	0.170857377717082
4.83	0.169079427538584
4.84	0.167302426766631
4.85	0.165526542866294
4.86	0.163751941501725
4.87	0.161978786538372
4.88	0.160207240045354
4.89	0.158437462297966
4.9	0.156669611780349
4.91	0.154903845188271
4.92	0.153140317432082
4.93	0.151379181639775
4.94	0.149620589160221
4.95	0.147864689566504
4.96	0.146111630659416
4.97	0.144361558471083
4.98	0.142614617268718
4.99	0.140870949558506
5	0.139130696089633
5.01	0.137393995858418
5.02	0.135660986112612
5.03	0.133931802355788
5.04	0.132206578351884
5.05	0.130485446129863
5.06	0.128768535988484
5.07	0.127055976501233
5.08	0.125347894521332
5.09	0.123644415186919
5.1	0.121945661926304
5.11	0.120251756463389
5.12	0.118562818823166
5.13	0.116878967337386
5.14	0.115200318650299
5.15	0.113526987724549
5.16	0.111859087847174
5.17	0.110196730635735
5.18	0.108540026044546
5.19	0.106889082371059
5.2	0.105244006262339
5.21	0.10360490272168
5.22	0.101971875115326
5.23	0.100345025179359
5.24	0.0987244530266443
5.25	0.0971102571539709
5.26	0.0955025344492902
5.27	0.0939013801990896
5.28	0.0923068880959055
5.29	0.0907191502459804
5.3	0.0891382571770583
5.31	0.0875642978463353
5.32	0.0859973596485616
5.33	0.0844375284243
5.34	0.0828848884683687
5.35	0.0813395225384509
5.36	0.0798015118638894
5.37	0.0782709361546822
5.38	0.0767478736107062
5.39	0.0752324009311468
5.4	0.0737245933241727
5.41	0.0722245245169035
5.42	0.0707322667656186
5.43	0.0692478908663172
5.44	0.0677714661656083
5.45	0.0663030605719702
5.46	0.0648427405674432
5.47	0.0633905712197684
5.48	0.0619466161950659
5.49	0.0605109377710766
5.5	0.0590835968510632
5.51	0.057664652978464
5.52	0.0562541643523573
5.53	0.054852187843914
5.54	0.053458779013933
5.55	0.0520739921316325
5.56	0.0506978801949016
5.57	0.0493304949522447
5.58	0.0479718869266832
5.59	0.0466221054419466
5.6	0.0452811986513709
5.61	0.0439492135699763
5.62	0.0426261961102989
5.63	0.0413121911227212
5.64	0.0400072424411695
5.65	0.0387113929352437
5.66	0.037424684570169
5.67	0.0361471584762145
5.68	0.0348788550297074
5.69	0.0336198139483104
5.7	0.0323700744039414
5.71	0.0311296751577267
5.72	0.0298986547225803
5.73	0.0286770515607904
5.74	0.0274649043262243
5.75	0.0262622521640645
5.76	0.0250691350852227
5.77	0.023885594438915
5.78	0.0227116735155099
5.79	0.0215474183244867
5.8	0.0203928786107835
5.81	0.0192481092003944
5.82	0.0181131718078184
5.83	0.0169881375026731
5.84	0.0158730901351346
5.85	0.0147681311860065
5.86	0.0136733867844322
5.87	0.0125890181132106
5.88	0.0115152372719326
5.89	0.0104523322451052
5.9	0.00940070768475655
5.91	0.00836095448822823
5.92	0.00733397482018856
5.93	0.0063212213071737
5.94	0.00532519142668937
5.95	0.00435055331963973
5.96	0.0034070456165417
5.97	0.00251819344202584
5.98	0.00175201751228443
5.99	0.00131740124256105
6	0.00151082211925478
6.01	0.00215744961917948
6.02	0.00296581359602069
6.03	0.00382779850849059
6.04	0.00470831495723068
6.05	0.00559382555807004
6.06	0.00647818521194185
6.07	0.00735824178193008
6.08	0.00823222433110135
6.09	0.00909906680008476
6.1	0.009958092297493
6.11	0.0108088527509321
6.12	0.0116510417341416
6.13	0.0124844443551222
6.14	0.013308907075379
6.15	0.0141243188016518
6.16	0.0149305986325769
6.17	0.015727687681492
6.18	0.0165155434775033
6.19	0.0172941360438507
6.2	0.0180634450948955
6.21	0.0188234579958859
6.22	0.0195741682533817
6.23	0.020315574381348
6.24	0.0210476790377271
6.25	0.0217704883585304
6.26	0.0224840114381916
6.27	0.0231882599195694
6.28	0.0238832476670475
6.29	0.0245689905033732
6.3	0.0252455059957684
6.31	0.0259128132805439
6.32	0.0265709329180073
6.33	0.0272198867714747
6.34	0.0278596979055044
6.35	0.0284903904996278
6.36	0.029111989774664
6.37	0.0297245219292927
6.38	0.030328014085015
6.39	0.0309224942380786
6.4	0.0315079912171488
6.41	0.0320845346458122
6.42	0.0326521549090714
6.43	0.0332108831232463
6.44	0.0337607511087476
6.45	0.0343017913652603
6.46	0.0348340370490313
6.47	0.035357521951934
6.48	0.0358722804820332
6.49	0.036378347645494
6.5	0.0368757590296382
6.51	0.0373645507869737
6.52	0.0378447596201231
6.53	0.0383164227674779
6.54	0.0387795779895406
6.55	0.0392342635558584
6.56	0.039680518232491
6.57	0.0401183812698955
6.58	0.0405478923912886
6.59	0.0409690917813337
6.6	0.0413820200751837
6.61	0.0417867183478101
6.62	0.0421832281036252
6.63	0.0425715912663272
6.64	0.0429518501689784
6.65	0.0433240475443141
6.66	0.0436882265151959
6.67	0.0440444305852689
6.68	0.0443927036297829
6.69	0.0447330898865547
6.7	0.0450656339470723
6.71	0.0453903807477079
6.72	0.0457073755611059
6.73	0.046016663987643
6.74	0.0463182919470032
6.75	0.0466123056698792
6.76	0.0468987516897474
6.77	0.0471776768347442
6.78	0.0474491282196521
6.79	0.0477131532379441
6.8	0.0479697995539248
6.81	0.0482191150949603
6.82	0.0484611480437699
6.83	0.0486959468308056
6.84	0.0489235601267041
6.85	0.0491440368348007
6.86	0.049357426083729
6.87	0.0495637772200778
6.88	0.0497631398011253
6.89	0.0499555635876174
6.9	0.0501410985366478
6.91	0.050319794794568
6.92	0.0504917026899772
6.93	0.050656872726771
6.94	0.0508153555772553
6.95	0.0509672020753118
6.96	0.0511124632096336
6.97	0.0512511901170183
6.98	0.0513834340757134
6.99	0.0515092464988322
7	0.0516286789278183
7.01	0.0517417830259685
7.02	0.0518486105720239
7.03	0.051949213453803
7.04	0.0520436436619101
7.05	0.0521319532834773
7.06	0.0522141944959863
7.07	0.052290419561127
7.08	0.0523606808187356
7.09	0.0524250306807571
7.1	0.0524835216252923
7.11	0.0525362061906842
7.12	0.0525831369696671
7.13	0.052624366603569
7.14	0.0526599477765622
7.15	0.052689933209981
7.16	0.0527143756566927
7.17	0.0527333278955051
7.18	0.0527468427256564
7.19	0.0527549729613393
7.2	0.0527577714262929
7.21	0.052755290948428
7.22	0.0527475843545408
7.23	0.0527347044650406
7.24	0.0527167040887709
7.25	0.052693636017851
7.26	0.0526655530225894
7.27	0.052632507846453
7.28	0.0525945532010793
7.29	0.0525517417613466
7.3	0.0525041261605022
7.31	0.0524517589853367
7.32	0.052394692771413
7.33	0.0523329799983637
7.34	0.052266673085204
7.35	0.0521958243857474
7.36	0.0521204861840294
7.37	0.0520407106898186
7.38	0.0519565500341497
7.39	0.0518680562649385
7.4	0.0517752813426241
7.41	0.051678277135882
7.42	0.0515770954173795
7.43	0.0514717878595878
7.44	0.0513624060306352
7.45	0.0512490013902303
7.46	0.0511316252856267
7.47	0.0510103289476326
7.48	0.0508851634866865
7.49	0.0507561798889717
7.5	0.0506234290125933
7.51	0.0504869615837914
7.52	0.0503468281932168
7.53	0.0502030792922596
7.54	0.0500557651894223
7.55	0.0499049360467302
7.56	0.0497506418762217
7.57	0.0495929325364683
7.58	0.0494318577291477
7.59	0.0492674669956654
7.6	0.0490998097138337
7.61	0.048928935094593
7.62	0.0487548921787818
7.63	0.0485777298339611
7.64	0.0483974967512861
7.65	0.0482142414424187
7.66	0.0480280122365039
7.67	0.0478388572771778
7.68	0.0476468245196379
7.69	0.047451961727752
7.7	0.0472543164712169
7.71	0.0470539361227689
7.72	0.0468508678554395
7.73	0.0466451586398502
7.74	0.046436855241571
7.75	0.0462260042185065
7.76	0.0460126519183487
7.77	0.0457968444760545
7.78	0.0455786278113913
7.79	0.0453580476265045
7.8	0.0451351494035567
7.81	0.0449099784023954
7.82	0.0446825796582614
7.83	0.0444529979795655
7.84	0.0442212779456835
7.85	0.0439874639048142
7.86	0.0437515999718699
7.87	0.0435137300264239
7.88	0.0432738977106823
7.89	0.0430321464275263
7.9	0.0427885193385681
7.91	0.042543059362277
7.92	0.0422958091721305
7.93	0.0420468111948131
7.94	0.0417961076084526
7.95	0.0415437403409243
7.96	0.0412897510681578
7.97	0.0410341812125052
7.98	0.0407770719411636
7.99	0.0405184641646139
8	0.0402583985351153
8.01	0.0399969154452435
8.02	0.039734055026446
8.03	0.0394698571476758
8.04	0.0392043614140308
8.05	0.0389376071654474
8.06	0.0386696334754344
8.07	0.038400479149842
8.08	0.0381301827256763
8.09	0.0378587824699364
8.1	0.0375863163785106
8.11	0.0373128221750912
8.12	0.0370383373101548
8.13	0.0367628989599376
8.14	0.0364865440254903
8.15	0.0362093091317443
8.16	0.0359312306266244
8.17	0.0356523445801952
8.18	0.0353726867838435
8.19	0.0350922927495013
8.2	0.034811197708891
8.21	0.0345294366128271
8.22	0.0342470441305321
8.23	0.0339640546490038
8.24	0.033680502272398
8.25	0.0333964208214766
8.26	0.033111843833043
8.27	0.0328268045594688
8.28	0.0325413359681913
8.29	0.0322554707413098
8.3	0.0319692412751503
8.31	0.0316826796799128
8.32	0.0313958177793266
8.33	0.03110868711034
8.34	0.0308213189228482
8.35	0.0305337441794443
8.36	0.0302459935552103
8.37	0.0299580974375391
8.38	0.0296700859259623
8.39	0.0293819888320609
8.4	0.0290938356793404
8.41	0.0288056557032001
8.42	0.0285174778508744
8.43	0.0282293307814482
8.44	0.0279412428658755
8.45	0.0276532421870396
8.46	0.0273653565398251
8.47	0.0270776134312445
8.48	0.026790040080565
8.49	0.0265026634194897
8.5	0.0262155100923334
8.51	0.0259286064562615
8.52	0.0256419785815272
8.53	0.0253556522517595
8.54	0.0250696529642455
8.55	0.0247840059302745
8.56	0.0244987360754858
8.57	0.0242138680402469
8.58	0.0239294261800633
8.59	0.0236454345659982
8.6	0.023361916985131
8.61	0.0230788969410451
8.62	0.0227963976543206
8.63	0.0225144420630665
8.64	0.0222330528234677
8.65	0.0219522523103743
8.66	0.0216720626178808
8.67	0.0213925055599634
8.68	0.0211136026711242
8.69	0.0208353752070493
8.7	0.0205578441453211
8.71	0.0202810301861018
8.72	0.0200049537529053
8.73	0.0197296349933305
8.74	0.0194550937798511
8.75	0.0191813497106245
8.76	0.018908422110306
8.77	0.018636330030911
8.78	0.0183650922526703
8.79	0.0180947272849365
8.8	0.0178252533670805
8.81	0.0175566884694395
8.82	0.0172890502942726
8.83	0.0170223562767391
8.84	0.0167566235858939
8.85	0.016491869125724
8.86	0.0162281095361801
8.87	0.0159653611942654
8.88	0.015703640215104
8.89	0.0154429624530722
8.9	0.0151833435029391
8.91	0.0149247987010277
8.92	0.0146673431263949
8.93	0.0144109916020567
8.94	0.0141557586962354
8.95	0.0139016587236111
8.96	0.0136487057466344
8.97	0.0133969135768497
8.98	0.0131462957762519
8.99	0.0128968656586815
9	0.0126486362912579
9.01	0.0124016204958265
9.02	0.0121558308504903
9.03	0.0119112796911341
9.04	0.0116679791130346
9.05	0.0114259409724943
9.06	0.011185176888554
9.07	0.0109456982447416
9.08	0.0107075161909004
9.09	0.0104706416450912
9.1	0.0102350852955791
9.11	0.0100008576028837
9.12	0.00976796880198207
9.13	0.00953642890457121
9.14	0.00930624770149699
9.15	0.0090774347653188
9.16	0.00884999945303716
9.17	0.0086239509090234
9.18	0.00839929806816093
9.19	0.00817604965924639
9.2	0.00795421420869718
9.21	0.00773380004457838
9.22	0.00751481530107172
9.23	0.00729726792337037
9.24	0.00708116567318912
9.25	0.00686651613490553
9.26	0.00665332672249367
9.27	0.00644160468743347
9.28	0.00623135712773799
9.29	0.00602259099838646
9.3	0.00581531312343678
9.31	0.00560953021020375
9.32	0.0054052488659964
9.33	0.00520247561800267
9.34	0.00500121693713571
9.35	0.00480147926686751
9.36	0.00460326905833821
9.37	0.0044065928135851
9.38	0.00421145713916851
9.39	0.00401786881341368
9.4	0.00382583487157086
9.41	0.00363536271485173
9.42	0.00344646025170613
9.43	0.00325913608313874
9.44	0.00307339974920184
9.45	0.00288926206169954
9.46	0.00270673556069851
9.47	0.00252583515224094
9.48	0.00234657901730218
9.49	0.00216898993672552
9.5	0.00199309727229326
9.51	0.00181894001594791
9.52	0.00164657164244804
9.53	0.00147606813836623
9.54	0.00130754191016179
9.55	0.00114116723509388
9.56	0.000977230047737843
9.57	0.000816233710446881
9.58	0.000659148316980651
9.59	0.000508081036644307
9.6	0.000368390395460631
9.61	0.000256223645137887
9.62	0.00021553785923706
9.63	0.000276834214013638
9.64	0.000393338225790006
9.65	0.000528419917778527
9.66	0.000669871788246419
9.67	0.000813501964535136
9.68	0.00095759270724511
9.69	0.00110132817168598
9.7	0.00124427568446113
9.71	0.00138618597928457
9.72	0.0015269060635244
9.73	0.00166633729422436
9.74	0.00180441356501095
9.75	0.00194108921265874
9.76	0.00207633195131528
9.77	0.00221011855847288
9.78	0.00234243214067226
9.79	0.0024732603435881
9.8	0.00260259414713297
9.81	0.00273042703401871
9.82	0.00285675440346599
9.83	0.00298157314951802
9.84	0.00310488135247407
9.85	0.00322667804938859
9.86	0.00334696306095137
9.87	0.00346573685904747
9.88	0.00358300046429651
9.89	0.00369875536573237
9.9	0.00381300345728721
9.91	0.00392574698695222
9.92	0.00403698851572684
9.93	0.0041467308842166
9.94	0.00425497718507955
9.95	0.0043617307402636
9.96	0.00446699508191887
9.97	0.00457077393634813
9.98	0.00467307121033025
9.99	0.00477389097946867
10	0.00487323747805758
10.01	0.00497111509036837
10.02	0.00506752834296743
10.03	0.00516248189791725
10.04	0.00525598054682564
10.05	0.0053480292054306
10.06	0.00543863290878693
10.07	0.00552779680687332
10.08	0.00561552616060448
10.09	0.00570182633817591
10.1	0.00578670281163849
10.11	0.00587016115381526
10.12	0.00595220703532973
10.13	0.00603284622187738
10.14	0.00611208457163872
10.15	0.00618992803279981
10.16	0.00626638264127831
10.17	0.00634145451845133
10.18	0.00641514986904694
10.19	0.00648747497911709
10.2	0.00655843621404534
10.21	0.00662804001666013
10.22	0.00669629290538459
10.23	0.00676320147243987
10.24	0.00682877238214613
10.25	0.0068930123691608
10.26	0.00695592823688884
10.27	0.00701752685581692
10.28	0.00707781516194286
10.29	0.00713680015522558
10.3	0.00719448889805658
10.31	0.0072508885137184
10.32	0.00730600618499174
10.33	0.00735984915262193
10.34	0.00741242471391266
10.35	0.00746374022132722
10.36	0.00751380308108159
10.37	0.00756262075175887
10.38	0.00761020074295548
10.39	0.0076565506139642
10.4	0.00770167797238682
10.41	0.00774559047289148
10.42	0.00778829581586326
10.43	0.00782980174611181
10.44	0.00787011605165858
10.45	0.00790924656241795
10.46	0.00794720114896333
10.47	0.00798398772130702
10.48	0.00801961422767813
10.49	0.00805408865327183
10.5	0.00808741901910949
10.51	0.00811961338079517
10.52	0.00815067982736838
10.53	0.00818062648011334
10.54	0.0082094614914297
10.55	0.00823719304365731
10.56	0.00826382934794302
10.57	0.00828937864312913
10.58	0.0083138491946269
10.59	0.0083372492933052
10.6	0.00835958725439826
10.61	0.00838087141641306
10.62	0.00840111014005255
10.63	0.00842031180715273
10.64	0.00843848481962094
10.65	0.00845563759836677
10.66	0.00847177858230397
10.67	0.00848691622727606
10.68	0.00850105900504684
10.69	0.00851421540231498
10.7	0.0085263939196727
10.71	0.00853760307063012
10.72	0.00854785138062722
10.73	0.00855714738606308
10.74	0.0085654996333266
10.75	0.00857291667782619
10.76	0.00857940708306236
10.77	0.00858497941967035
10.78	0.00858964226451578
10.79	0.00859340419972158
10.8	0.00859627381181537
10.81	0.00859825969078936
10.82	0.00859937042921412
10.83	0.00859961462135942
10.84	0.00859900086230238
10.85	0.00859753774707485
10.86	0.00859523386980502
10.87	0.00859209782284361
10.88	0.00858813819595676
10.89	0.00858336357547
10.9	0.00857778254343412
10.91	0.00857140367686631
10.92	0.00856423554686572
10.93	0.00855628671786693
10.94	0.00854756574685384
10.95	0.00853808118254521
10.96	0.00852784156465275
10.97	0.008516855423109
10.98	0.00850513127731037
10.99	0.00849267763537953
11	0.00847950299341742
11.01	0.00846561583479975
11.02	0.00845102462941965
11.03	0.00843573783300583
11.04	0.0084197638864186
11.05	0.00840311121493582
11.06	0.00838578822759896
11.07	0.0083678033165119
11.08	0.00834916485617739
11.09	0.00832988120284275
11.1	0.0083099606938494
11.11	0.00828941164698002
11.12	0.00826824235984732
11.13	0.0082464611092288
11.14	0.00822407615050075
11.15	0.00820109571698064
11.16	0.00817752801934062
11.17	0.00815338124504738
11.18	0.00812866355772245
11.19	0.00810338309661209
11.2	0.00807754797600111
11.21	0.00805116628463714
11.22	0.00802424608522176
11.23	0.00799679541381348
11.24	0.0079688222793343
11.25	0.00794033466302567
11.26	0.00791134051792163
11.27	0.0078818477683706
11.28	0.00785186430947759
11.29	0.00782139800665773
11.3	0.00779045669511851
11.31	0.00775904817940362
11.32	0.0077271802329
11.33	0.00769486059738785
11.34	0.00766209698257661
11.35	0.00762889706565636
11.36	0.00759526849086346
11.37	0.00756121886905896
11.38	0.00752675577725181
11.39	0.00749188675825006
11.4	0.00745661932020804
11.41	0.0074209609362273
11.42	0.00738491904398407
11.43	0.00734850104530171
11.44	0.00731171430581344
11.45	0.0072745661545622
11.46	0.00723706388365091
11.47	0.00719921474786917
11.48	0.00716102596433346
11.49	0.00712250471220912
11.5	0.00708365813227317
11.51	0.00704449332666231
11.52	0.00700501735851749
11.53	0.00696523725168912
11.54	0.00692515999039368
11.55	0.00688479251895345
11.56	0.00684414174149125
11.57	0.00680321452162171
11.58	0.00676201768218404
11.59	0.00672055800499249
11.6	0.0066788422305289
11.61	0.00663687705770931
11.62	0.00659466914363521
11.63	0.00655222510332339
11.64	0.00650955150947943
11.65	0.00646665489227373
11.66	0.00642354173911393
11.67	0.00638021849439373
11.68	0.0063366915593348
11.69	0.00629296729170976
11.7	0.00624905200572017
11.71	0.00620495197174455
11.72	0.00616067341616716
11.73	0.00611622252119432
11.74	0.00607160542469454
11.75	0.0060268282200119
11.76	0.00598189695580981
11.77	0.00593681763591123
11.78	0.0058915962191397
11.79	0.00584623861919769
11.8	0.00580075070452377
11.81	0.00575513829810469
11.82	0.00570940717744626
11.83	0.00566356307436962
11.84	0.00561761167491687
11.85	0.00557155861927281
11.86	0.00552540950161788
11.87	0.00547916987005945
11.88	0.00543284522651863
11.89	0.00538644102665824
11.9	0.00533996267978994
11.91	0.00529341554880125
11.92	0.00524680495008503
11.93	0.00520013615348184
11.94	0.00515341438221011
11.95	0.00510664481278702
11.96	0.00505983257503064
11.97	0.00501298275200005
11.98	0.0049661003798963
11.99	0.00491919044812804
12	0.00487225789919927
12.01	0.00482530762871536
12.02	0.00477834448537781
12.03	0.00473137327094585
12.04	0.00468439874022658
12.05	0.00463742560110579
12.06	0.0045904585144932
12.07	0.00454350209436905
12.08	0.00449656090777483
12.09	0.00444963947485536
12.1	0.00440274226880263
12.11	0.00435587371597388
12.12	0.00430903819586683
12.13	0.0042622400411494
12.14	0.0042154835377111
12.15	0.00416877292470448
12.16	0.00412211239457055
12.17	0.00407550609313685
12.18	0.00402895811959386
12.19	0.00398247252662843
12.2	0.00393605332044592
12.21	0.00388970446083809
12.22	0.00384342986126704
12.23	0.00379723338892232
12.24	0.00375111886483371
12.25	0.00370509006391165
12.26	0.00365915071504625
12.27	0.003613304501213
12.28	0.0035675550595621
12.29	0.00352190598150655
12.3	0.00347636081282416
12.31	0.00343092305377564
12.32	0.00338559615920153
12.33	0.00334038353863634
12.34	0.00329528855644082
12.35	0.0032503145319029
12.36	0.00320546473938308
12.37	0.00316074240840905
12.38	0.00311615072383618
12.39	0.00307169282598571
12.4	0.0030273718107551
12.41	0.0029831907297855
12.42	0.0029391525905848
12.43	0.00289526035671454
12.44	0.00285151694790632
12.45	0.00280792524022485
12.46	0.00276448806625256
12.47	0.00272120821521162
12.48	0.00267808843318289
12.49	0.00263513142322527
12.5	0.00259233984558995
12.51	0.0025497163178819
12.52	0.00250726341524113
12.53	0.00246498367052572
12.54	0.00242287957452288
12.55	0.00238095357612179
12.56	0.00233920808253451
12.57	0.00229764545945415
12.58	0.00225626803132593
12.59	0.00221507808150635
12.6	0.00217407785252204
12.61	0.00213326954624031
12.62	0.00209265532415998
12.63	0.00205223730760703
12.64	0.00201201757797508
12.65	0.00197199817698397
12.66	0.00193218110692023
12.67	0.00189256833092807
12.68	0.00185316177323632
12.69	0.0018139633194804
12.7	0.0017749748169548
12.71	0.0017361980749504
12.72	0.00169763486502112
12.73	0.00165928692136468
12.74	0.00162115594110614
12.75	0.00158324358470994
12.76	0.00154555147632874
12.77	0.00150808120419407
12.78	0.00147083432107156
12.79	0.0014338123446958
12.8	0.0013970167582439
12.81	0.00136044901087267
12.82	0.00132411051829302
12.83	0.00128800266336212
12.84	0.00125212679678094
12.85	0.00121648423781694
12.86	0.00118107627514238
12.87	0.00114590416774814
12.88	0.00111096914597676
12.89	0.00107627241270018
12.9	0.00104181514461591
12.91	0.00100759849380726
12.92	0.000973623589489722
12.93	0.000939891540065068
12.94	0.000906403435550134
12.95	0.000873160350363571
12.96	0.000840163346771232
12.97	0.00080741347894176
12.98	0.00077491179783599
12.99	0.00074265935728951
13	0.000710657221394517
13.01	0.000678906473742718
13.02	0.000647408229017748
13.03	0.000616163647757233
13.04	0.000585173955248735
13.05	0.000554440466120675
13.06	0.000523964616700648
13.07	0.000493748008176896
13.08	0.000463792465130283
13.09	0.000434100116144132
13.1	0.000404673506941651
13.11	0.000375515762464857
13.12	0.000346630824624919
13.13	0.000318023810000478
13.14	0.000289701564745786
13.15	0.000261673555527407
13.16	0.000233953359015555
13.17	0.000206561274151272
13.18	0.000179529174339144
13.19	0.000152910174837732
13.2	0.000126799647342907
13.21	0.000101386212872159
13.22	7.70939469195118e-05
13.23	5.50488116789649e-05
13.24	3.87235021358515e-05
13.25	3.62068348528839e-05
13.26	4.92451290928225e-05
13.27	6.93021349860961e-05
13.28	9.16803195806399e-05
13.29	0.000114866072035754
13.3	0.00013831720300571
13.31	0.000161802555316429
13.32	0.000185209015160919
13.33	0.000208475243965028
13.34	0.000231565301630337
13.35	0.000254456838457373
13.36	0.000277135295815095
13.37	0.00029959083813775
13.38	0.000321816628646558
13.39	0.000343807810491705
13.4	0.000365560878586773
13.41	0.000387073278193422
13.42	0.000408343140303905
13.43	0.000429369102323551
13.44	0.000450150183718725
13.45	0.000470685697838917
13.46	0.000490975188247695
13.47	0.000511018381914898
13.48	0.000530815154334005
13.49	0.000550365503049193
13.5	0.000569669527383981
13.51	0.000588727412720918
13.52	0.000607539418100499
13.53	0.000626105866432916
13.54	0.000644427136637039
13.55	0.000662503657246664
13.56	0.000680335901262604
13.57	0.000697924381807652
13.58	0.000715269648606489
13.59	0.00073237228499122
13.6	0.000749232905394942
13.61	0.000765852153192971
13.62	0.000782230698872709
13.63	0.000798369238441468
13.64	0.000814268492053034
13.65	0.000829929202776714
13.66	0.000845352135545059
13.67	0.000860538076195723
13.68	0.000875487830603958
13.69	0.000890202223930933
13.7	0.000904682099919522
13.71	0.000918928320248888
13.72	0.000932941763964882
13.73	0.000946723326914984
13.74	0.000960273921264681
13.75	0.000973594475030402
13.76	0.000986685931608456
13.77	0.000999549249392311
13.78	0.00101218540136275
13.79	0.00102459537471218
13.8	0.00103678017048304
13.81	0.00104874080323767
13.82	0.00106047830071975
13.83	0.00107199370353091
13.84	0.00108328806483147
13.85	0.00109436245003965
13.86	0.00110521793654024
13.87	0.00111585561341132
13.88	0.00112627658112769
13.89	0.00113648195131669
13.9	0.00114647284648988
13.91	0.00115625039976939
13.92	0.0011658157546558
13.93	0.00117517006476316
13.94	0.0011843144935927
13.95	0.00119325021427996
13.96	0.00120197840935191
13.97	0.00121050027052016
13.98	0.00121881699842915
13.99	0.00122692980243473
14	0.00123483990037554
14.01	0.00124254851836708
14.02	0.00125005689056578
14.03	0.00125736625896796
14.04	0.00126447787318335
14.05	0.00127139299022931
14.06	0.00127811287432965
14.07	0.00128463879669622
14.08	0.00129097203531942
14.09	0.00129711387478475
14.1	0.0013030656060482
14.11	0.00130882852626828
14.12	0.00131440393857318
14.13	0.0013197931518833
14.14	0.00132499748073111
14.15	0.00133001824503991
14.16	0.00133485676995332
14.17	0.00133951438564339
14.18	0.00134399242712409
14.19	0.00134829223406191
14.2	0.00135241515059138
14.21	0.00135636252514627
14.22	0.00136013571026851
14.23	0.00136373606242475
14.24	0.00136716494183895
14.25	0.00137042371231994
14.26	0.00137351374107495
14.27	0.00137643639854536
14.28	0.00137919305823487
14.29	0.00138178509653948
14.3	0.00138421389257424
14.31	0.00138648082803147
14.32	0.00138858728697477
14.33	0.00139053465570801
14.34	0.00139232432260753
14.35	0.00139395767794731
14.36	0.00139543611376453
14.37	0.00139676102368019
14.38	0.00139793380274772
14.39	0.00139895584732171
14.4	0.00139982855486453
14.41	0.00140055332382709
14.42	0.00140113155348772
14.43	0.00140156464380345
14.44	0.00140185399527056
14.45	0.00140200100875906
14.46	0.00140200708538796
14.47	0.00140187362638721
14.48	0.00140160203293346
14.49	0.00140119370602521
14.5	0.0014006500463491
14.51	0.00139997245412351
14.52	0.00139916232899007
14.53	0.00139822106985887
14.54	0.00139715007477892
14.55	0.0013959507408133
14.56	0.0013946244639144
14.57	0.00139317263877741
14.58	0.00139159665873134
14.59	0.00138989791559785
14.6	0.00138807779959251
14.61	0.00138613769916485
14.62	0.00138407900091434
14.63	0.00138190308944333
14.64	0.00137961134725319
14.65	0.00137720515463324
14.66	0.00137468588951874
14.67	0.00137205492740013
14.68	0.00136931364121537
14.69	0.00136646340121271
14.7	0.00136350557485759
14.71	0.00136044152672347
14.72	0.00135727261839022
14.73	0.00135400020831421
14.74	0.00135062565175305
14.75	0.00134715030064806
14.76	0.00134357550351779
14.77	0.00133990260537512
14.78	0.00133613294760151
14.79	0.00133226786788008
14.8	0.00132830870007696
14.81	0.00132425677415299
14.82	0.00132011341607504
14.83	0.00131587994771146
14.84	0.00131155768675779
14.85	0.00130714794663774
14.86	0.0013026520364075
14.87	0.00129807126068294
14.88	0.0012934069195386
14.89	0.00128866030845126
14.9	0.00128383271818213
14.91	0.00127892543471561
14.92	0.00127393973917023
14.93	0.00126887690773199
14.94	0.00126373821155733
14.95	0.0012585249167145
14.96	0.00125323828410027
14.97	0.00124787956936081
14.98	0.00124245002283095
14.99	0.00123695088945529
15	0.00123138340870802
15.01	0.00122574881454888
15.02	0.00122004833533182
15.03	0.00121428319374883
15.04	0.00120845460676812
15.05	0.00120256378555755
15.06	0.0011966119354328
15.07	0.00119060025579996
15.08	0.00118452994006686
15.09	0.00117840217562641
15.1	0.00117221814376395
15.11	0.00116597901961044
15.12	0.00115968597209506
15.13	0.00115334016388468
15.14	0.00114694275132274
15.15	0.00114049488439642
15.16	0.00113399770665772
15.17	0.0011274523552055
15.18	0.00112085996060412
15.19	0.00111422164687006
15.2	0.00110753853139368
15.21	0.00110081172490956
15.22	0.00109404233146112
15.23	0.00108723144833112
15.24	0.00108038016602676
15.25	0.00107348956822286
15.26	0.00106656073171933
15.27	0.00105959472642731
15.28	0.00105259261529122
15.29	0.00104555545429016
15.3	0.00103848429238396
15.31	0.00103138017147252
15.32	0.00102424412637955
15.33	0.00101707718480976
15.34	0.00100988036731056
15.35	0.00100265468726619
15.36	0.000995401150838002
15.37	0.000988120756956862
15.38	0.00098081449729165
15.39	0.000973483356211571
15.4	0.000966128310783398
15.41	0.000958750330716234
15.42	0.000951350378368731
15.43	0.000943929408713926
15.44	0.000936488369306548
15.45	0.00092902820028367
15.46	0.000921549834323105
15.47	0.00091405419664983
15.48	0.000906542204999126
15.49	0.000899014769598882
15.5	0.00089147279316232
15.51	0.000883917170884104
15.52	0.000876348790397744
15.53	0.000868768531781994
15.54	0.000861177267548255
15.55	0.000853575862616671
15.56	0.000845965174327938
15.57	0.000838346052403308
15.58	0.000830719338967551
15.59	0.000823085868515119
15.6	0.000815446467918467
15.61	0.000807801956420014
15.62	0.000800153145619286
15.63	0.000792500839468417
15.64	0.000784845834285982
15.65	0.000777188918727797
15.66	0.000769530873806267
15.67	0.000761872472874227
15.68	0.000754214481635662
15.69	0.000746557658140038
15.7	0.000738902752779888
15.71	0.000731250508292092
15.72	0.000723601659785947
15.73	0.000715956934701667
15.74	0.000708317052846878
15.75	0.000700682726394087
15.76	0.000693054659881395
15.77	0.000685433550224856
15.78	0.000677820086717498
15.79	0.000670214951040513
15.8	0.000662618817277039
15.81	0.000655032351918151
15.82	0.000647456213857949
15.83	0.000639891054432247
15.84	0.000632337517401956
15.85	0.000624796238984989
15.86	0.000617267847856362
15.87	0.000609752965154424
15.88	0.000602252204520489
15.89	0.000594766172099728
15.9	0.000587295466536799
15.91	0.000579840679022647
15.92	0.000572402393291257
15.93	0.000564981185634885
15.94	0.000557577624945599
15.95	0.000550192272698412
15.96	0.00054282568299001
15.97	0.000535478402565607
15.98	0.00052815097081817
15.99	0.000520843919825304
16	0.000513557774351097
16.01	0.000506293051905279
16.02	0.000499050262712645
16.03	0.000491829909779225
16.04	0.000484632488901247
16.05	0.000477458488678171
16.06	0.000470308390551855
16.07	0.000463182668832431
16.08	0.00045608179070714
16.09	0.000449006216289882
16.1	0.000441956398626263
16.11	0.000434932783730575
16.12	0.000427935810618381
16.13	0.000420965911328023
16.14	0.000414023510956293
16.15	0.000407109027684058
16.16	0.000400222872800521
16.17	0.000393365450751474
16.18	0.000386537159148315
16.19	0.000379738388823411
16.2	0.000372969523856994
16.21	0.000366230941586423
16.22	0.000359523012690732
16.23	0.000352846101178211
16.24	0.000346200564446451
16.25	0.000339586753313253
16.26	0.000333005012072577
16.27	0.000326455678499505
16.28	0.000319939083918895
16.29	0.000313455553233743
16.3	0.000307005404982695
16.31	0.000300588951365391
16.32	0.000294206498299958
16.33	0.000287858345467792
16.34	0.000281544786363028
16.35	0.000275266108347847
16.36	0.000269022592692028
16.37	0.00026281451465857
16.38	0.000256642143519368
16.39	0.0002505057426657
16.4	0.000244405569641187
16.41	0.000238341876218604
16.42	0.000232314908481325
16.43	0.000226324906904573
16.44	0.000220372106425313
16.45	0.000214456736568716
16.46	0.000208579021513395
16.47	0.000202739180228784
16.48	0.000196937426598895
16.49	0.000191173969543379
16.5	0.000185449013185067
16.51	0.000179762757019293
16.52	0.00017411539610451
16.53	0.000168507121310282
16.54	0.000162938119537294
16.55	0.000157408574039277
16.56	0.000151918664769913
16.57	0.00014646856879048
16.58	0.000141058460732571
16.59	0.000135688513405445
16.6	0.00013035889847136
16.61	0.0001250697872895
16.62	0.000119821351958957
16.63	0.000114613766576981
16.64	0.000109447208836184
16.65	0.000104321862027425
16.66	9.92379175810732e-05
16.67	9.41955783600564e-05
16.68	8.91950629208817e-05
16.69	8.42366111740024e-05
16.7	7.93204919319035e-05
16.71	7.44470132141575e-05
16.72	6.96165364554617e-05
16.73	6.48294966003808e-05
16.74	6.00864309934986e-05
16.75	5.53880220368817e-05
16.76	5.07351618026877e-05
16.77	4.61290530663749e-05
16.78	4.15713729977747e-05
16.79	3.70645497712047e-05
16.8	3.26122539789651e-05
16.81	2.82203256800265e-05
16.82	2.38986571947631e-05
16.83	1.96653856283533e-05
16.84	1.55573821245482e-05
16.85	1.16606322575921e-05
16.86	8.21353542326869e-06
16.87	5.95296665894903e-06
16.88	6.23199441829349e-06
16.89	8.75287889041357e-06
16.9	1.21542058311192e-05
16.91	1.58475715543874e-05
16.92	1.96432816501117e-05
16.93	2.34703639611598e-05
16.94	2.72974259563349e-05
16.95	3.11086780331645e-05
16.96	3.48953798981177e-05
16.97	3.86523292336006e-05
16.98	4.23762512314227e-05
16.99	4.60649921480217e-05
17	4.97170859656034e-05
17.01	5.3331507731257e-05
17.02	5.6907526154389e-05
17.03	6.04446119347612e-05
17.04	6.39423787167554e-05
17.05	6.74005438693894e-05
17.06	7.08189017948047e-05
17.07	7.4197305263276e-05
17.08	7.75356521702833e-05
17.09	8.08338758925729e-05
17.1	8.40919381791349e-05
17.11	8.73098238725028e-05
17.12	9.04875368068985e-05
17.13	9.36250967694886e-05
17.14	9.67225370238114e-05
17.15	9.97799024284876e-05
17.16	0.000102797247935038
17.17	0.000105774637346501
17.18	0.000108712142331432
17.19	0.000111609841642885
17.2	0.000114467820412389
17.21	0.000117286169617042
17.22	0.000120064985614422
17.23	0.000122804369733166
17.24	0.000125504427956419
17.25	0.000128165270613298
17.26	0.00013078701213923
17.27	0.000133369770860122
17.28	0.000135913668791628
17.29	0.000138418831466322
17.3	0.000140885387800891
17.31	0.000143313469946991
17.32	0.000145703213167837
17.33	0.000148054755740529
17.34	0.000150368238816128
17.35	0.000152643806390186
17.36	0.000154881605150961
17.37	0.00015708178444263
17.38	0.000159244496176386
17.39	0.00016136989473178
17.4	0.000163458136952162
17.41	0.000165509382021076
17.42	0.000167523791426321
17.43	0.000169501528907694
17.44	0.000171442760397087
17.45	0.000173347653951907
17.46	0.000175216379724597
17.47	0.000177049109892948
17.48	0.000178846018635994
17.49	0.000180607282056239
17.5	0.000182333078161356
17.51	0.000184023586813971
17.52	0.000185678989665009
17.53	0.000187299470143762
17.54	0.000188885213399515
17.55	0.000190436406251667
17.56	0.000191953237178685
17.57	0.00019343589624126
17.58	0.000194884575071406
17.59	0.000196299466831609
17.6	0.000197680766146349
17.61	0.000199028669118715
17.62	0.000200343373245538
17.63	0.000201625077404552
17.64	0.000202873981801882
17.65	0.000204090287958871
17.66	0.000205274198673296
17.67	0.000206425917954051
17.68	0.000207545651028432
17.69	0.000208633604280723
17.7	0.000209689985223499
17.71	0.000210715002485301
17.72	0.000211708865740606
17.73	0.000212671785698139
17.74	0.000213603974078678
17.75	0.000214505643570608
17.76	0.000215377007792228
17.77	0.000216218281262915
17.78	0.000217029679385201
17.79	0.000217811418399337
17.8	0.000218563715370136
17.81	0.000219286788111125
17.82	0.000219980855233794
17.83	0.000220646136033819
17.84	0.000221282850518393
17.85	0.000221891219358006
17.86	0.000222471463840702
17.87	0.00022302380587548
17.88	0.00022354846794592
17.89	0.000224045673080034
17.9	0.000224515644834119
17.91	0.000224958607237596
17.92	0.000225374784807032
17.93	0.000225764402482955
17.94	0.000226127685626274
17.95	0.000226464859972531
17.96	0.000226776151619241
17.97	0.000227061786994364
17.98	0.000227321992837693
17.99	0.000227556996145502
18	0.000227767024192538
18.01	0.000227952304484476
18.02	0.000228113064695884
18.03	0.000228249532710757
18.04	0.000228361936558792
18.05	0.000228450504403585
18.06	0.000228515464495228
18.07	0.00022855704518841
18.08	0.000228575474873343
18.09	0.000228570981995327
18.1	0.000228543795000857
18.11	0.000228494142313445
18.12	0.000228422252346402
18.13	0.000228328353432834
18.14	0.000228212673830466
18.15	0.000228075441716105
18.16	0.000227916885113229
18.17	0.000227737231919405
18.18	0.000227536709860519
18.19	0.000227315546471458
18.2	0.000227073969086377
18.21	0.000226812204813507
18.22	0.000226530480496566
18.23	0.000226229022717192
18.24	0.000225908057776645
18.25	0.000225567811656821
18.26	0.00022520851001388
18.27	0.000224830378152244
18.28	0.000224433641029043
18.29	0.000224018523178457
18.3	0.00022358524877395
18.31	0.000223134041526977
18.32	0.000222665124747499
18.33	0.00022217872124525
18.34	0.000221675053393735
18.35	0.000221154343047572
18.36	0.000220616811546494
18.37	0.000220062679736147
18.38	0.000219492167874691
18.39	0.000218905495695606
18.4	0.000218302882327203
18.41	0.000217684546330845
18.42	0.000217050705633383
18.43	0.000216401577550159
18.44	0.000215737378755244
18.45	0.000215058325273681
18.46	0.000214364632441775
18.47	0.000213656514929788
18.48	0.00021293418669332
18.49	0.000212197860979796
18.5	0.000211447750318573
18.51	0.000210684066478111
18.52	0.000209907020480293
18.53	0.000209116822578688
18.54	0.000208313682243229
18.55	0.000207497808145089
18.56	0.000206669408153114
18.57	0.000205828689307711
18.58	0.000204975857817664
18.59	0.000204111119053
18.6	0.000203234677513263
18.61	0.000202346736835217
18.62	0.000201447499776971
18.63	0.000200537168188926
18.64	0.000199615943047751
18.65	0.000198684024377213
18.66	0.000197741611305173
18.67	0.000196788902011592
18.68	0.000195826093723055
18.69	0.00019485338272085
18.7	0.000193870964307063
18.71	0.000192879032829438
18.72	0.000191877781613924
18.73	0.00019086740302689
18.74	0.000189848088393668
18.75	0.000188820028061065
18.76	0.000187783411326576
18.77	0.000186738426468364
18.78	0.000185685260723077
18.79	0.000184624100276151
18.8	0.000183555130251262
18.81	0.000182478534721467
18.82	0.000181394496674401
18.83	0.000180303198020688
18.84	0.000179204819589172
18.85	0.000178099541120286
18.86	0.000176987541227874
18.87	0.000175868997441987
18.88	0.000174744086164908
18.89	0.000173612982693781
18.9	0.000172475861166796
18.91	0.000171332894634119
18.92	0.000170184254957454
18.93	0.000169030112888398
18.94	0.000167870638020397
18.95	0.000166705998773539
18.96	0.000165536362422313
18.97	0.000164361895068471
18.98	0.00016318276165275
18.99	0.000161999125926039
19	0.00016081115046345
19.01	0.000159618996658162
19.02	0.000158422824704252
19.03	0.000157222793605089
19.04	0.000156019061178806
19.05	0.000154811784035469
19.06	0.000153601117558503
19.07	0.000152387215961336
19.08	0.000151170232215308
19.09	0.000149950318089333
19.1	0.000148727624137972
19.11	0.000147502299677474
19.12	0.000146274492826826
19.13	0.000145044350447623
19.14	0.000143812018203584
19.15	0.000142577640507814
19.16	0.000141341360552185
19.17	0.000140103320281221
19.18	0.000138863660411602
19.19	0.000137622520414408
19.2	0.000136380038541926
19.21	0.000135136351773821
19.22	0.000133891595867419
19.23	0.000132645905339447
19.24	0.000131399413440903
19.25	0.000130152252200565
19.26	0.000128904552395053
19.27	0.000127656443535176
19.28	0.000126408053910758
19.29	0.000125159510550031
19.3	0.000123910939237516
19.31	0.000122662464502872
19.32	0.000121414209647003
19.33	0.000120166296695994
19.34	0.000118918846449539
19.35	0.000117671978451178
19.36	0.000116425811000796
19.37	0.000115180461152191
19.38	0.000113936044711757
19.39	0.000112692676248281
19.4	0.000111450469080832
19.41	0.000110209535292777
19.42	0.000108969985724885
19.43	0.000107731929970572
19.44	0.00010649547639818
19.45	0.00010526073212646
19.46	0.000104027803061996
19.47	0.000102796793849998
19.48	0.000101567807930838
19.49	0.000100340947488104
19.5	9.9116313514221e-05
19.51	9.78940057497917e-05
19.52	9.66741227255097e-05
19.53	9.5456761742515e-05
19.54	9.42420188935755e-05
19.55	9.30299890684446e-05
19.56	9.18207659177049e-05
19.57	9.06144419029536e-05
19.58	8.94111082747001e-05
19.59	8.82108550890039e-05
19.6	8.7013771186612e-05
19.61	8.58199442127498e-05
19.62	8.46294606418694e-05
19.63	8.34424057383404e-05
19.64	8.2258863589292e-05
19.65	8.10789170901928e-05
19.66	7.99026479758266e-05
19.67	7.87301367854098e-05
19.68	7.7561462898652e-05
19.69	7.63967045276222e-05
19.7	7.52359387234573e-05
19.71	7.40792413782559e-05
19.72	7.29266872231603e-05
19.73	7.17783498392686e-05
19.74	7.06343016842162e-05
19.75	6.94946140494935e-05
19.76	6.83593570989824e-05
19.77	6.72285998616567e-05
19.78	6.61024102555612e-05
19.79	6.49808550554392e-05
19.8	6.38639999451123e-05
19.81	6.27519094669261e-05
19.82	6.1644647094618e-05
19.83	6.05422751453417e-05
19.84	5.94448549222865e-05
19.85	5.83524465680776e-05
19.86	5.72651091794751e-05
19.87	5.61829007569169e-05
19.88	5.51058782497397e-05
19.89	5.40340975292959e-05
19.9	5.29676134094479e-05
19.91	5.19064796556417e-05
19.92	5.08507489922526e-05
19.93	4.98004730996329e-05
19.94	4.87557026286297e-05
19.95	4.77164872057688e-05
19.96	4.66828754577271e-05
19.97	4.56549149942539e-05
19.98	4.46326524134466e-05
19.99	4.36161333338586e-05
20	4.26054024154681e-05


==> TeX/Tikz/Data/Sim_P/v3.dat <==
0	1.44623306075006
0.01	1.4440754658364
0.02	1.44192334267763
0.03	1.4397733363608
0.04	1.43762218426955
0.05	1.43546671518393
0.06	1.43330384835987
0.07	1.43113059258923
0.08	1.42894404524081
0.09	1.42674139128308
0.1	1.42451990228954
0.11	1.42227693542735
0.12	1.42000993243026
0.13	1.41771641855665
0.14	1.41539400153377
0.15	1.413040370489
0.16	1.41065329486916
0.17	1.408230623349
0.18	1.40577028272965
0.19	1.4032702768282
0.2	1.40072868535936
0.21	1.39814366281012
0.22	1.39551343730849
0.23	1.39283630948721
0.24	1.39011065134329
0.25	1.38733490509453
0.26	1.38450758203361
0.27	1.38162726138083
0.28	1.37869258913624
0.29	1.37570227693201
0.3	1.37265510088577
0.31	1.36954990045572
0.32	1.36638557729819
0.33	1.36316109412838
0.34	1.35987547358484
0.35	1.35652779709847
0.36	1.35311720376653
0.37	1.34964288923216
0.38	1.34610410457018
0.39	1.34250015517939
0.4	1.33883039968207
0.41	1.33509424883102
0.42	1.33129116442458
0.43	1.32742065823003
0.44	1.32348229091578
0.45	1.31947567099257
0.46	1.3154004537642
0.47	1.31125634028789
0.48	1.30704307634464
0.49	1.30276045141987
0.5	1.29840829769444
0.51	1.29398648904648
0.52	1.28949494006395
0.53	1.28493360506837
0.54	1.28030247714966
0.55	1.27560158721235
0.56	1.27083100303331
0.57	1.2659908283309
0.58	1.26108120184597
0.59	1.25610229643446
0.6	1.25105431817185
0.61	1.24593750546951
0.62	1.24075212820291
0.63	1.23549848685173
0.64	1.23017691165204
0.65	1.22478776176033
0.66	1.21933142442953
0.67	1.21380831419704
0.68	1.20821887208466
0.69	1.20256356481041
0.7	1.19684288401231
0.71	1.19105734548394
0.72	1.18520748842182
0.73	1.1792938746846
0.74	1.17331708806383
0.75	1.1672777335665
0.76	1.16117643670904
0.77	1.15501384282289
0.78	1.14879061637145
0.79	1.14250744027841
0.8	1.13616501526732
0.81	1.12976405921236
0.82	1.12330530650015
0.83	1.11678950740262
0.84	1.11021742746079
0.85	1.10358984687926
0.86	1.09690755993153
0.87	1.09017137437587
0.88	1.08338211088171
0.89	1.07654060246641
0.9	1.06964769394239
0.91	1.06270424137441
0.92	1.05571111154691
0.93	1.04866918144146
0.94	1.04157933772389
0.95	1.03444247624135
0.96	1.02725950152895
0.97	1.02003132632593
0.98	1.01275887110129
0.99	1.00544306358875
1	0.998084838330923
1.01	0.990685136232523
1.02	0.983244904122663
1.03	0.975765094325965
1.04	0.968246664242459
1.05	0.960690575936142
1.06	0.95309779573209
1.07	0.945469293821998
1.08	0.937806043878063
1.09	0.930109022675088
1.1	0.922379209720693
1.11	0.914617586893542
1.12	0.906825138089469
1.13	0.899002848875398
1.14	0.89115170615095
1.15	0.883272697817647
1.16	0.875366812455581
1.17	0.867435039007473
1.18	0.859478366470011
1.19	0.851497783592354
1.2	0.843494278581716
1.21	0.835468838815934
1.22	0.827422450562897
1.23	0.819356098706779
1.24	0.811270766480929
1.25	0.803167435207371
1.26	0.795047084042794
1.27	0.78691068973094
1.28	0.778759226361309
1.29	0.770593665134065
1.3	0.762414974131092
1.31	0.754224118093093
1.32	0.746022058202621
1.33	0.737809751872987
1.34	0.729588152542972
1.35	0.721358209477211
1.36	0.713120867572181
1.37	0.704877067167807
1.38	0.696627743864412
1.39	0.688373828345139
1.4	0.680116246203637
1.41	0.671855917776977
1.42	0.66359375798374
1.43	0.655330676167187
1.44	0.647067575943441
1.45	0.638805355054626
1.46	0.63054490522688
1.47	0.622287112033227
1.48	0.614032854761137
1.49	0.605783006284901
1.5	0.597538432942524
1.51	0.589299994417323
1.52	0.58106854362402
1.53	0.572844926599344
1.54	0.564629982397072
1.55	0.556424542987519
1.56	0.548229433161392
1.57	0.540045470437986
1.58	0.531873464977728
1.59	0.523714219499003
1.6	0.515568529199277
1.61	0.507437181680534
1.62	0.499320956878913
1.63	0.491220626998742
1.64	0.48313695645079
1.65	0.475070701794897
1.66	0.46702261168695
1.67	0.458993426830321
1.68	0.450983879931724
1.69	0.442994695661713
1.7	0.435026590619811
1.71	0.427080273304433
1.72	0.419156444087753
1.73	0.411255795195688
1.74	0.403379010693187
1.75	0.395526766475089
1.76	0.387699730262819
1.77	0.379898561607269
1.78	0.372123911898243
1.79	0.364376424380923
1.8	0.356656734179902
1.81	0.348965468331395
1.82	0.341303245824369
1.83	0.333670677651428
1.84	0.326068366870489
1.85	0.318496908678397
1.86	0.310956890497882
1.87	0.30344889207949
1.88	0.295973485620433
1.89	0.288531235902628
1.9	0.281122700452692
1.91	0.27374842972711
1.92	0.266408967326503
1.93	0.259104850243654
1.94	0.251836609150968
1.95	0.244604768734171
1.96	0.237409848080587
1.97	0.230252361132169
1.98	0.223132817215736
1.99	0.216051721665858
2	0.209009576559508
2.01	0.202006881586369
2.02	0.195044135084818
2.03	0.18812183528154
2.04	0.181240481783111
2.05	0.174400577381612
2.06	0.167602630254455
2.07	0.160847156663114
2.08	0.154134684288459
2.09	0.147465756385732
2.1	0.140840937004964
2.11	0.134260817610577
2.12	0.1277260255589
2.13	0.12123723507232
2.14	0.11479518161209
2.15	0.108400680943427
2.16	0.102054654779518
2.17	0.0957581658069978
2.18	0.0895124663412264
2.19	0.083319067197062
2.2	0.077179837240808
2.21	0.0710971507225257
2.22	0.0650741112073323
2.23	0.0591149024074321
2.24	0.053225357266234
2.25	0.0474139188443944
2.26	0.0416933400711558
2.27	0.0360838578896174
2.28	0.0306195040098388
2.29	0.0253615656368238
2.3	0.0204293936097471
2.31	0.0160736431297844
2.32	0.0128286475118273
2.33	0.0115914521460918
2.34	0.0128878187630434
2.35	0.0160671837578416
2.36	0.0202218313331704
2.37	0.0248353183453903
2.38	0.029667616087395
2.39	0.0346042758183829
2.4	0.0395863366744028
2.41	0.0445809760721621
2.42	0.0495686592218319
2.43	0.0545370930293856
2.44	0.0594781740949691
2.45	0.0643863489999135
2.46	0.0692576846755751
2.47	0.0740893164346329
2.48	0.0788791069348694
2.49	0.0836254280739598
2.5	0.0883270172399346
2.51	0.0929828800271115
2.52	0.0975922228371182
2.53	0.102154405199105
2.54	0.106668905402176
2.55	0.111135295301081
2.56	0.115553221561389
2.57	0.119922391501461
2.58	0.12424256226668
2.59	0.128513532453018
2.6	0.132735135554408
2.61	0.136907234784225
2.62	0.141029718943353
2.63	0.145102499093619
2.64	0.149125505856698
2.65	0.153098687203125
2.66	0.157022006628428
2.67	0.160895441637471
2.68	0.164718982475846
2.69	0.168492631060724
2.7	0.172216400073686
2.71	0.175890312185954
2.72	0.179514399392404
2.73	0.183088702435502
2.74	0.186613270303863
2.75	0.19008815979315
2.76	0.193513435119179
2.77	0.196889167575002
2.78	0.200215435225223
2.79	0.203492322631858
2.8	0.206719920607144
2.81	0.209898325989367
2.82	0.213027641438449
2.83	0.216107975248624
2.84	0.219139441175817
2.85	0.222122158277814
2.86	0.225056250765558
2.87	0.227941847864149
2.88	0.230779083682398
2.89	0.233568097089773
2.9	0.236309031599999
2.91	0.23900203526045
2.92	0.241647260546714
2.93	0.244244864261692
2.94	0.246795007438878
2.95	0.249297855249218
2.96	0.251753576911258
2.97	0.254162345604297
2.98	0.25652433838413
2.99	0.258839736101282
3	0.261108723321301
3.01	0.263331488247247
3.02	0.265508222643766
3.03	0.267639121763028
3.04	0.269724384272078
3.05	0.271764212181664
3.06	0.273758810776339
3.07	0.275708388545821
3.08	0.277613157117421
3.09	0.279473331189606
3.1	0.281289128466473
3.11	0.283060769593234
3.12	0.284788478092532
3.13	0.286472480301593
3.14	0.288113005310187
3.15	0.289710284899342
3.16	0.291264553480735
3.17	0.292776048036863
3.18	0.294245008061763
3.19	0.295671675502451
3.2	0.297056294700944
3.21	0.298399112336882
3.22	0.29970037737072
3.23	0.300960340987514
3.24	0.302179256541182
3.25	0.303357379499397
3.26	0.304494967388906
3.27	0.305592279741438
3.28	0.306649578040043
3.29	0.307667125665999
3.3	0.308645187846123
3.31	0.309584031600649
3.32	0.310483925691485
3.33	0.311345140571005
3.34	0.312167948331279
3.35	0.31295262265373
3.36	0.313699438759327
3.37	0.314408673359075
3.38	0.315080604605128
3.39	0.315715512042211
3.4	0.316313676559528
3.41	0.316875380343103
3.42	0.317400906828549
3.43	0.317890540654267
3.44	0.318344567615073
3.45	0.31876327461625
3.46	0.319146949628028
3.47	0.319495881640479
3.48	0.319810360618839
3.49	0.320090677459249
3.5	0.320337123944908
3.51	0.32054999270265
3.52	0.320729577159936
3.53	0.320876171502253
3.54	0.320990070630933
3.55	0.321071570121388
3.56	0.321120966181743
3.57	0.321138555611892
3.58	0.321124635762961
3.59	0.321079504497172
3.6	0.321003460148127
3.61	0.320896801481484
3.62	0.320759827656053
3.63	0.320592838185288
3.64	0.320396132899189
3.65	0.320170011906598
3.66	0.31991477555791
3.67	0.319630724408174
3.68	0.319318159180608
3.69	0.318977380730491
3.7	0.318608690009484
3.71	0.318212388030323
3.72	0.317788775831921
3.73	0.317338154444868
3.74	0.316860824857317
3.75	0.316357087981271
3.76	0.315827244619263
3.77	0.315271595431425
3.78	0.314690440902948
3.79	0.314084081311933
3.8	0.313452816697634
3.81	0.312796946829083
3.82	0.312116771174104
3.83	0.311412588868712
3.84	0.3106846986869
3.85	0.309933399010804
3.86	0.30915898780125
3.87	0.308361762568687
3.88	0.307542020344492
3.89	0.306700057652657
3.9	0.305836170481859
3.91	0.304950654257887
3.92	0.304043803816468
3.93	0.30311591337644
3.94	0.302167276513318
3.95	0.30119818613322
3.96	0.300208934447154
3.97	0.299199812945693
3.98	0.298171112373989
3.99	0.297123122707175
4	0.296056133126117
4.01	0.294970431993522
4.02	0.293866306830424
4.03	0.292744044293005
4.04	0.291603930149789
4.05	0.290446249259188
4.06	0.289271285547388
4.07	0.288079321986608
4.08	0.286870640573687
4.09	0.285645522309032
4.1	0.284404247175912
4.11	0.283147094120087
4.12	0.281874341029792
4.13	0.280586264716051
4.14	0.279283140893339
4.15	0.277965244160575
4.16	0.276632847982455
4.17	0.275286224671114
4.18	0.273925645368128
4.19	0.272551380026832
4.2	0.271163697394988
4.21	0.269762864997754
4.22	0.268349149121
4.23	0.266922814794928
4.24	0.26548412577803
4.25	0.264033344541346
4.26	0.262570732253061
4.27	0.261096548763394
4.28	0.259611052589817
4.29	0.258114500902576
4.3	0.256607149510522
4.31	0.255089252847258
4.32	0.253561063957574
4.33	0.252022834484201
4.34	0.250474814654856
4.35	0.248917253269595
4.36	0.24735039768845
4.37	0.245774493819373
4.38	0.244189786106466
4.39	0.242596517518509
4.4	0.240994929537762
4.41	0.239385262149078
4.42	0.237767753829268
4.43	0.236142641536784
4.44	0.234510160701652
4.45	0.232870545215705
4.46	0.231224027423079
4.47	0.22957083811099
4.48	0.22791120650078
4.49	0.226245360239236
4.5	0.224573525390173
4.51	0.222895926426286
4.52	0.221212786221262
4.53	0.219524326042163
4.54	0.217830765542049
4.55	0.216132322752887
4.56	0.214429214078685
4.57	0.212721654288903
4.58	0.211009856512096
4.59	0.209294032229828
4.6	0.207574391270807
4.61	0.205851141805286
4.62	0.204124490339694
4.63	0.202394641711513
4.64	0.200661799084394
4.65	0.198926163943505
4.66	0.197187936091114
4.67	0.195447313642406
4.68	0.193704493021534
4.69	0.191959668957887
4.7	0.19021303448259
4.71	0.188464780925231
4.72	0.186715097910805
4.73	0.184964173356874
4.74	0.183212193470954
4.75	0.18145934274811
4.76	0.179705803968763
4.77	0.177951758196719
4.78	0.176197384777391
4.79	0.174442861336241
4.8	0.172688363777424
4.81	0.170934066282628
4.82	0.16918014131013
4.83	0.167426759594029
4.84	0.1656740901437
4.85	0.163922300243427
4.86	0.162171555452238
4.87	0.160422019603913
4.88	0.158673854807221
4.89	0.156927221446285
4.9	0.155182278181201
4.91	0.153439181948778
4.92	0.151698087963502
4.93	0.149959149718655
4.94	0.148222518987635
4.95	0.146488345825422
4.96	0.144756778570248
4.97	0.143027963845424
4.98	0.141302046561337
4.99	0.139579169917623
5	0.137859475405503
5.01	0.13614310281029
5.02	0.134430190214054
5.03	0.132720873998454
5.04	0.131015288847726
5.05	0.129313567751845
5.06	0.127615842009823
5.07	0.125922241233192
5.08	0.124232893349612
5.09	0.122547924606661
5.1	0.120867459575768
5.11	0.119191621156292
5.12	0.117520530579763
5.13	0.115854307414267
5.14	0.114193069568993
5.15	0.11253693329891
5.16	0.110886013209617
5.17	0.109240422262317
5.18	0.107600271778966
5.19	0.105965671447543
5.2	0.104336729327495
5.21	0.102713551855317
5.22	0.101096243850286
5.23	0.0994849085203482
5.24	0.0978796474681548
5.25	0.0962805606972537
5.26	0.0946877466184489
5.27	0.0931013020563012
5.28	0.0915213222558027
5.29	0.0899479008892122
5.3	0.0883811300630688
5.31	0.0868211003253715
5.32	0.0852679006729496
5.33	0.0837216185589971
5.34	0.0821823399008492
5.35	0.0806501490879092
5.36	0.0791251289898387
5.37	0.0776073609649261
5.38	0.0760969248687518
5.39	0.0745938990630615
5.4	0.073098360424932
5.41	0.0716103843562508
5.42	0.0701300447934756
5.43	0.0686574142177823
5.44	0.0671925636655692
5.45	0.0657355627393783
5.46	0.0642864796192922
5.47	0.0628453810748174
5.48	0.0614123324773604
5.49	0.0599873978133122
5.5	0.0585706396978702
5.51	0.0571621193896547
5.52	0.0557618968062278
5.53	0.0543700305406771
5.54	0.0529865778793715
5.55	0.0516115948210725
5.56	0.050245136097669
5.57	0.0488872551966724
5.58	0.0475380043859047
5.59	0.0461974347406173
5.6	0.0448655961735689
5.61	0.0435425374685352
5.62	0.042228306317874
5.63	0.0409229493650024
5.64	0.0396265122526508
5.65	0.0383390396781288
5.66	0.0370605754570551
5.67	0.0357911625973982
5.68	0.034530843386099
5.69	0.0332796594912354
5.7	0.0320376520833853
5.71	0.0308048619810276
5.72	0.0295813298260923
5.73	0.0283670962977666
5.74	0.0271622023751529
5.75	0.0259666896629404
5.76	0.0247806007990839
5.77	0.0236039799703839
5.78	0.0224368735715798
5.79	0.0212793310576878
5.8	0.0201314060600359
5.81	0.018993157867295
5.82	0.0178646534198846
5.83	0.0167459700391451
5.84	0.015637199228658
5.85	0.0145384520741826
5.86	0.0134498670854898
5.87	0.0123716218712559
5.88	0.0113039510203836
5.89	0.0102471743963618
5.9	0.00920174363737722
5.91	0.00816832205983756
5.92	0.00714792945889172
5.93	0.00614222197546206
5.94	0.00515407771049862
5.95	0.00418895028704837
5.96	0.0032584166848561
5.97	0.00239101960145797
5.98	0.00167016235864446
5.99	0.00133351494760479
6	0.00162097286760754
6.01	0.0022982563846142
6.02	0.00311235848881919
6.03	0.00397337687074308
6.04	0.00485089628100401
6.05	0.00573272525636704
6.06	0.00661317608980869
6.07	0.0074892731699927
6.08	0.00835931988518667
6.09	0.00922228310186719
6.1	0.0100775006821056
6.11	0.0109245308461049
6.12	0.0117630693570029
6.13	0.0125929014751204
6.14	0.0134138727992229
6.15	0.0142258708797813
6.16	0.0150288132372227
6.17	0.0158226393273869
6.18	0.0166073050170689
6.19	0.0173827787001118
6.2	0.0181490385121848
6.21	0.0189060702975521
6.22	0.019653866100611
6.23	0.0203924230301871
6.24	0.0211217423927854
6.25	0.0218418290228795
6.26	0.0225526907592775
6.27	0.0232543380313733
6.28	0.0239467835287281
6.29	0.0246300419347337
6.3	0.0253041297098444
6.31	0.0259690649136923
6.32	0.0266248670577102
6.33	0.0272715569821848
6.34	0.0279091567527248
6.35	0.0285376895724706
6.36	0.02915717970702
6.37	0.0297676524198213
6.38	0.0303691339160399
6.39	0.0309616512935629
6.4	0.0315452324998119
6.41	0.0321199062934946
6.42	0.0326857022104215
6.43	0.0332426505328124
6.44	0.0337907822615105
6.45	0.0343301290906755
6.46	0.0348607233846392
6.47	0.0353825981565243
6.48	0.0358957870484775
6.49	0.0364003243132069
6.5	0.0368962447967338
6.51	0.0373835839221322
6.52	0.0378623776741811
6.53	0.0383326625847688
6.54	0.0387944757190079
6.55	0.03924785466193
6.56	0.0396928375057686
6.57	0.0401294628376239
6.58	0.0405577697276659
6.59	0.0409777977176269
6.6	0.0413895868096798
6.61	0.0417931774556164
6.62	0.0421886105463037
6.63	0.0425759274013886
6.64	0.0429551697592329
6.65	0.0433263797670876
6.66	0.0436895999714101
6.67	0.0440448733083992
6.68	0.0443922430946743
6.69	0.0447317530181551
6.7	0.045063447128998
6.71	0.04538736983073
6.72	0.0457035658715143
6.73	0.046012080335495
6.74	0.0463129586342711
6.75	0.0466062464984908
6.76	0.046891989969517
6.77	0.0471702353912153
6.78	0.0474410294018195
6.79	0.0477044189258974
6.8	0.0479604511663847
6.81	0.0482091735967176
6.82	0.0484506339530349
6.83	0.0486848802264633
6.84	0.0489119606554735
6.85	0.0491319237183087
6.86	0.0493448181254928
6.87	0.0495506928123941
6.88	0.0497495969318769
6.89	0.0499415798469962
6.9	0.05012669112378
6.91	0.0503049805240645
6.92	0.0504764979983992
6.93	0.0506412936790074
6.94	0.0507994178728187
6.95	0.0509509210545605
6.96	0.051095853859904
6.97	0.0512342670786797
6.98	0.0513662116481453
6.99	0.0514917386463207
7	0.0516108992853769
7.01	0.0517237449050827
7.02	0.0518303269663151
7.03	0.0519306970446213
7.04	0.0520249068238519
7.05	0.0521130080898216
7.06	0.0521950527240715
7.07	0.0522710926976418
7.08	0.0523411800649421
7.09	0.0524053669576456
7.1	0.0524637055786603
7.11	0.0525162481961495
7.12	0.0525630471376105
7.13	0.0526041547840025
7.14	0.0526396235639411
7.15	0.0526695059479362
7.16	0.0526938544427012
7.17	0.052712721585499
7.18	0.0527261599385586
7.19	0.0527342220835363
7.2	0.0527369606160473
7.21	0.0527344281402232
7.22	0.0527266772633647
7.23	0.0527137605906048
7.24	0.0526957307196725
7.25	0.0526726402356673
7.26	0.0526445417059196
7.27	0.0526114876748915
7.28	0.0525735306591357
7.29	0.0525307231423065
7.3	0.0524831175702273
7.31	0.0524307663460095
7.32	0.052373721825228
7.33	0.0523120363111487
7.34	0.0522457620500099
7.35	0.0521749512263563
7.36	0.0520996559584291
7.37	0.0520199282936112
7.38	0.051935820203916
7.39	0.0518473835815386
7.4	0.0517546702344551
7.41	0.0516577318820848
7.42	0.0515566201509864
7.43	0.0514513865706253
7.44	0.0513420825691831
7.45	0.0512287594694181
7.46	0.0511114684845938
7.47	0.0509902607144317
7.48	0.0508651871411466
7.49	0.0507362986255115
7.5	0.0506036459029841
7.51	0.0504672795798823
7.52	0.0503272501296107
7.53	0.0501836078889426
7.54	0.0500364030543495
7.55	0.0498856856783739
7.56	0.0497315056660719
7.57	0.0495739127714881
7.58	0.0494129565941905
7.59	0.0492486865758557
7.6	0.0490811519968937
7.61	0.0489104019731406
7.62	0.0487364854525853
7.63	0.0485594512121532
7.64	0.0483793478545408
7.65	0.0481962238050888
7.66	0.0480101273087204
7.67	0.0478211064269161
7.68	0.0476292090347423
7.69	0.0474344828179218
7.7	0.0472369752699662
7.71	0.0470367336893438
7.72	0.0468338051766992
7.73	0.0466282366321208
7.74	0.0464200747524599
7.75	0.0462093660286834
7.76	0.0459961567432943
7.77	0.0457804929677832
7.78	0.0455624205601258
7.79	0.0453419851623399
7.8	0.045119232198078
7.81	0.0448942068702649
7.82	0.044666954158788
7.83	0.0444375188182296
7.84	0.044205945375642
7.85	0.0439722781283728
7.86	0.0437365611419267
7.87	0.0434988382478872
7.88	0.0432591530418596
7.89	0.0430175488814839
7.9	0.0427740688844646
7.91	0.0425287559266748
7.92	0.0422816526402753
7.93	0.0420328014118903
7.94	0.0417822443808184
7.95	0.0415300234373137
7.96	0.0412761802208574
7.97	0.0410207561185244
7.98	0.0407637922633566
7.99	0.0405053295327914
8	0.0402454085471365
8.01	0.0399840696680739
8.02	0.0397213529972077
8.03	0.0394572983746561
8.04	0.0391919453776902
8.05	0.0389253333193918
8.06	0.038657501247373
8.07	0.0383884879425227
8.08	0.038118331917795
8.09	0.0378470714170415
8.1	0.0375747444138704
8.11	0.0373013886105588
8.12	0.0370270414369956
8.13	0.0367517400496529
8.14	0.0364755213306195
8.15	0.0361984218866415
8.16	0.035920478048227
8.17	0.0356417258687699
8.18	0.0353622011237179
8.19	0.0350819393097697
8.2	0.0348009756441188
8.21	0.0345193450637255
8.22	0.0342370822246291
8.23	0.0339542215012828
8.24	0.0336707969859383
8.25	0.0333868424880661
8.26	0.0331023915337862
8.27	0.0328174773653677
8.28	0.0325321329407274
8.29	0.0322463909329957
8.3	0.0319602837300826
8.31	0.031673843434298
8.32	0.0313871018620024
8.33	0.0311000905432815
8.34	0.0308128407216598
8.35	0.0305253833538375
8.36	0.0302377491094758
8.37	0.0299499683709964
8.38	0.0296620712334089
8.39	0.0293740875041986
8.4	0.0290860467031962
8.41	0.0287979780625396
8.42	0.0285099105265917
8.43	0.0282218727519605
8.44	0.0279338931074939
8.45	0.0276459996743325
8.46	0.0273582202459816
8.47	0.027070582328412
8.48	0.0267831131401887
8.49	0.0264958396126344
8.5	0.0262087883900046
8.51	0.0259219858297077
8.52	0.0256354580025412
8.53	0.0253492306929605
8.54	0.0250633293993688
8.55	0.0247777793344361
8.56	0.0244926054254463
8.57	0.0242078323146686
8.58	0.0239234843597533
8.59	0.0236395856341508
8.6	0.0233561599275585
8.61	0.0230732307463965
8.62	0.0227908213143036
8.63	0.0225089545726526
8.64	0.0222276531810983
8.65	0.0219469395181471
8.66	0.0216668356817472
8.67	0.0213873634899067
8.68	0.0211085444813296
8.69	0.0208303999160809
8.7	0.0205529507762747
8.71	0.020276217766774
8.72	0.0200002213159258
8.73	0.0197249815763226
8.74	0.0194505184255662
8.75	0.0191768514670719
8.76	0.0189040000308841
8.77	0.0186319831745248
8.78	0.0183608196838569
8.79	0.0180905280739712
8.8	0.0178211265900877
8.81	0.0175526332084937
8.82	0.0172850656374999
8.83	0.0170184413184037
8.84	0.0167527774264953
8.85	0.0164880908720757
8.86	0.016224398301496
8.87	0.0159617160982291
8.88	0.0157000603839468
8.89	0.0154394470196463
8.9	0.0151798916067713
8.91	0.0149214094883864
8.92	0.0146640157503498
8.93	0.0144077252225346
8.94	0.0141525524800652
8.95	0.013898511844577
8.96	0.0136456173855174
8.97	0.013393882921473
8.98	0.0131433220215211
8.99	0.0128939480066154
9	0.0126457739510278
9.01	0.0123988126837865
9.02	0.0121530767902036
9.03	0.0119085786134041
9.04	0.0116653302559265
9.05	0.0114233435813617
9.06	0.0111826302160568
9.07	0.0109432015508673
9.08	0.0107050687429799
9.09	0.010468242717822
9.1	0.010232734171031
9.11	0.00999855357052589
9.12	0.00976571115868607
9.13	0.00953421695463352
9.14	0.00930408075664918
9.15	0.0090753121447439
9.16	0.00884792048338357
9.17	0.0086219149244198
9.18	0.00839730441023392
9.19	0.00817409767714551
9.2	0.00795230325911134
9.21	0.00773192949176428
9.22	0.00751298451688237
9.23	0.00729547628729678
9.24	0.00707941257239182
9.25	0.00686480096427356
9.26	0.00665164888470236
9.27	0.00643996359301189
9.28	0.00622975219515764
9.29	0.00602102165416724
9.3	0.00581377880226162
9.31	0.00560803035507866
9.32	0.00540378292842143
9.33	0.0052010430581981
9.34	0.0049998172243062
9.35	0.00480011187952492
9.36	0.00460193348470669
9.37	0.00440528855209135
9.38	0.00421018369905745
9.39	0.00401662571551227
9.4	0.00382462164925407
9.41	0.00363417891527075
9.42	0.00344530543735398
9.43	0.00325800983388342
9.44	0.00307230166496025
9.45	0.00288819176597784
9.46	0.00270569270537065
9.47	0.00252481942411988
9.48	0.00234559014731486
9.49	0.00216802771303993
9.5	0.00199216155958121
9.51	0.00181803078445861
9.52	0.00164568901342116
9.53	0.00147521245784029
9.54	0.00130671387473647
9.55	0.00114036811877966
9.56	0.000976462140690191
9.57	0.000815501244227912
9.58	0.000658459640207671
9.59	0.000507454472406735
9.6	0.000367872536392111
9.61	0.000255946823373895
9.62	0.000215729762872775
9.63	0.000277362707550652
9.64	0.000393959507934233
9.65	0.000529055405813267
9.66	0.00067049999484491
9.67	0.00081411616122912
9.68	0.000958190600083555
9.69	0.00110190902720777
9.7	0.00124483938647352
9.71	0.00138673267558545
9.72	0.00152743601965006
9.73	0.00166685082821953
9.74	0.00180491101671893
9.75	0.00194157092870536
9.76	0.00207679827763302
9.77	0.00221056983658609
9.78	0.00234286870591888
9.79	0.00247368252434832
9.8	0.00260300226457122
9.81	0.00273082140212798
9.82	0.00285713532921902
9.83	0.00298194093310842
9.84	0.00310523628756598
9.85	0.00322702042336618
9.86	0.00334729315517062
9.87	0.00346605494906546
9.88	0.00358330682007198
9.89	0.003699050251829
9.9	0.00381328713305735
9.91	0.00392601970668657
9.92	0.00403725052882827
9.93	0.00414698243530827
9.94	0.00425521851415807
9.95	0.00436196208280256
9.96	0.00446721666898966
9.97	0.00457098599471196
9.98	0.00467327396254894
9.99	0.00477408464397055
10	0.00487342226925064
10.01	0.00497129121870909
10.02	0.00506769601502353
10.03	0.00516264131647636
10.04	0.00525613191093001
10.05	0.00534817271045865
10.06	0.00543876874652181
10.07	0.00552792516555831
10.08	0.00561564722501219
10.09	0.00570194028965484
10.1	0.00578680982817911
10.11	0.00587026141009905
10.12	0.00595230070278974
10.13	0.00603293346874432
10.14	0.00611216556299525
10.15	0.00619000293063615
10.16	0.00626645160452479
10.17	0.00634151770303663
10.18	0.0064152074279497
10.19	0.00648752706240354
10.2	0.00655848296891895
10.21	0.00662808158751222
10.22	0.00669632943381764
10.23	0.0067632330973415
10.24	0.00682879923968803
10.25	0.00689303459288296
10.26	0.00695594595772818
10.27	0.00701754020213194
10.28	0.00707782425956906
10.29	0.0071368051274997
10.3	0.00719448986588431
10.31	0.00725088559558368
10.32	0.00730599949700375
10.33	0.00735983880855007
10.34	0.0074124108252325
10.35	0.00746372289724952
10.36	0.00751378242858637
10.37	0.00756259687563216
10.38	0.00761017374582858
10.39	0.00765652059633736
10.4	0.00770164503268097
10.41	0.00774555470745763
10.42	0.00778825731903185
10.43	0.0078297606102225
10.44	0.00787007236710432
10.45	0.00790920041764495
10.46	0.00794715263052687
10.47	0.00798393691390526
10.48	0.00801956121416772
10.49	0.00805403351470187
10.5	0.0080873618347607
10.51	0.00811955422819799
10.52	0.00815061878234159
10.53	0.00818056361678387
10.54	0.00820939688226779
10.55	0.00823712675949987
10.56	0.00826376145802208
10.57	0.00828930921509436
10.58	0.00831377829459791
10.59	0.00833717698586198
10.6	0.00835951360262029
10.61	0.00838079648192227
10.62	0.00840103398300949
10.63	0.00842023448630967
10.64	0.00843840639232405
10.65	0.00845555812060864
10.66	0.0084716981086955
10.67	0.00848683481114001
10.68	0.00850097669839779
10.69	0.00851413225587571
10.7	0.00852630998291894
10.71	0.00853751839180941
10.72	0.00854776600678069
10.73	0.00855706136303389
10.74	0.00856541300580125
10.75	0.0085728294893433
10.76	0.00857931937604293
10.77	0.0085848912354277
10.78	0.00858955364327603
10.79	0.00859331518066392
10.8	0.00859618443306143
10.81	0.0085981699894455
10.82	0.00859928044138284
10.83	0.00859952438215748
10.84	0.00859891040588467
10.85	0.00859744710665292
10.86	0.00859514307765119
10.87	0.00859200691032754
10.88	0.00858804719355127
10.89	0.00858327251277462
10.9	0.00857769144919262
10.91	0.00857131257897652
10.92	0.00856414447240353
10.93	0.00855619569309339
10.94	0.00854747479725045
10.95	0.00853799033281061
10.96	0.00852775083872684
10.97	0.00851676484417575
10.98	0.00850504086783428
10.99	0.00849258741711267
11	0.0084794129874075
11.01	0.00846552606140687
11.02	0.00845093510834136
11.03	0.00843564858326456
11.04	0.00841967492640828
11.05	0.00840302256242146
11.06	0.0083856998997221
11.07	0.00836771532981163
11.08	0.00834907722661059
11.09	0.00832979394576411
11.1	0.00830987382407796
11.11	0.00828932517877569
11.12	0.00826815630691513
11.13	0.00824637548475822
11.14	0.00822399096715467
11.15	0.00820101098692716
11.16	0.00817744375425301
11.17	0.00815329745611007
11.18	0.00812858025564234
11.19	0.00810330029164861
11.2	0.00807746567795462
11.21	0.00805108450287509
11.22	0.00802416482868049
11.23	0.00799671469099416
11.24	0.00796874209835459
11.25	0.00794025503158531
11.26	0.00791126144333101
11.27	0.00788176925756308
11.28	0.0078517863690134
11.29	0.00782132064273297
11.3	0.00779037991357952
11.31	0.00775897198574792
11.32	0.00772710463229307
11.33	0.00769478559466105
11.34	0.00766202258224521
11.35	0.00762882327191622
11.36	0.0075951953076216
11.37	0.00756114629991871
11.38	0.00752668382552393
11.39	0.00749181542696754
11.4	0.00745654861213127
11.41	0.00742089085385248
11.42	0.0073848495895476
11.43	0.00734843222078105
11.44	0.00731164611295951
11.45	0.00727449859486424
11.46	0.00723699695838336
11.47	0.00719914845807468
11.48	0.00716096031083329
11.49	0.00712243969561651
11.5	0.00708359375299398
11.51	0.00704442958490186
11.52	0.00700495425429064
11.53	0.00696517478481122
11.54	0.00692509816050514
11.55	0.00688473132551871
11.56	0.00684408118379802
11.57	0.00680315459878845
11.58	0.00676195839316418
11.59	0.00672049934859797
11.6	0.00667878420540357
11.61	0.00663681966236348
11.62	0.00659461237642965
11.63	0.00655216896248465
11.64	0.00650949599308853
11.65	0.00646659999830809
11.66	0.0064234874654069
11.67	0.00638016483866458
11.68	0.00633663851919579
11.69	0.00629291486463849
11.7	0.00624900018911839
11.71	0.00620490076288858
11.72	0.0061606228122482
11.73	0.00611617251929763
11.74	0.00607155602180749
11.75	0.00602677941304925
11.76	0.00598184874160031
11.77	0.00593677001118953
11.78	0.00589154918056926
11.79	0.00584619216336897
11.8	0.00580070482795484
11.81	0.00575509299725084
11.82	0.00570936244868083
11.83	0.00566351891401562
11.84	0.00561756807924382
11.85	0.00557151558447618
11.86	0.00552536702385792
11.87	0.00547912794543836
11.88	0.00543280385108025
11.89	0.00538640019642264
11.9	0.00533992239070981
11.91	0.00529337579680429
11.92	0.00524676573105962
11.93	0.00520009746327691
11.94	0.00515337621663956
11.95	0.0051066071676399
11.96	0.00505979544604295
11.97	0.00501294613491787
11.98	0.00496606427041614
11.99	0.00491915484193594
12	0.00487222279194096
12.01	0.00482527301605127
12.02	0.00477831036291322
12.03	0.00473133963429845
12.04	0.0046843655849752
12.05	0.00463739292284039
12.06	0.00459042630878553
12.07	0.00454347035677728
12.08	0.00449652963385426
12.09	0.00444960866015737
12.1	0.00440271190887706
12.11	0.00435584380635259
12.12	0.00430900873209996
12.13	0.0042622110187748
12.14	0.00421545495226547
12.15	0.00416874477173186
12.16	0.00412208466963322
12.17	0.00407547879178376
12.18	0.00402893123737941
12.19	0.0039824460591282
12.2	0.00393602726323409
12.21	0.00388967880949194
12.22	0.0038434046113939
12.23	0.00379720853611952
12.24	0.0037510944047252
12.25	0.00370506599213637
12.26	0.00365912702724697
12.27	0.00361328119306134
12.28	0.00356753212673188
12.29	0.00352188341969784
12.3	0.0034763386177417
12.31	0.00343090122115936
12.32	0.00338557468479829
12.33	0.00334036241822937
12.34	0.00329526778581345
12.35	0.00325029410686763
12.36	0.00320544465578189
12.37	0.00316072266208715
12.38	0.00311613131067864
12.39	0.00307167374190293
12.4	0.00302735305167531
12.41	0.0029831722916476
12.42	0.00293913446937206
12.43	0.00289524254843181
12.44	0.00285149944858305
12.45	0.00280790804591574
12.46	0.00276447117303546
12.47	0.00272119161919664
12.48	0.00267807213051253
12.49	0.00263511541005194
12.5	0.00259232411811161
12.51	0.00254970087232475
12.52	0.00250724824784115
12.53	0.00246496877757218
12.54	0.0024228649523199
12.55	0.00238093922100154
12.56	0.00233919399087482
12.57	0.00229763162764241
12.58	0.00225625445578426
12.59	0.00221506475870954
12.6	0.00217406477894673
12.61	0.00213325671840355
12.62	0.00209264273861573
12.63	0.0020522249609278
12.64	0.00201200546678285
12.65	0.00197198629791762
12.66	0.00193216945664918
12.67	0.00189255690616708
12.68	0.00185315057071944
12.69	0.00181395233597854
12.7	0.00177496404926635
12.71	0.00173618751990675
12.72	0.00169762451948134
12.73	0.00165927678223597
12.74	0.00162114600531134
12.75	0.00158323384921371
12.76	0.00154554193812308
12.77	0.00150807186030295
12.78	0.00147082516855436
12.79	0.00143380338063399
12.8	0.00139700797977308
12.81	0.00136044041513992
12.82	0.00132410210248708
12.83	0.0012879944247005
12.84	0.00125211873252235
12.85	0.00121647634523814
12.86	0.00118106855156799
12.87	0.00114589661053051
12.88	0.00111096175250144
12.89	0.00107626518038691
12.9	0.00104180807091894
12.91	0.0010075915762162
12.92	0.000973616825527702
12.93	0.000939884927291487
12.94	0.000906396971555952
12.95	0.000873154032781529
12.96	0.000840157173273913
12.97	0.000807407447240826
12.98	0.000774905905674422
12.99	0.000742653602469727
13	0.000710651601745057
13.01	0.000678900987154131
13.02	0.000647402873421358
13.03	0.000616158421148978
13.04	0.000585168855678076
13.05	0.000554435491707783
13.06	0.000523959765652863
13.07	0.000493743278777274
13.08	0.000463787855776069
13.09	0.000434095625360752
13.1	0.000404669133411561
13.11	0.000375511505071637
13.12	0.000346626682526783
13.13	0.000318019782711761
13.14	0.000289697652264441
13.15	0.000261669758584847
13.16	0.000233949679408909
13.17	0.000206557715388487
13.18	0.000179525742773622
13.19	0.00015290688192579
13.2	0.000126796514511274
13.21	0.000101383283319725
13.22	7.7091318551814e-05
13.23	5.50467429651956e-05
13.24	3.87227129077211e-05
13.25	3.62081471996661e-05
13.26	4.9247576966447e-05
13.27	6.93048581103623e-05
13.28	9.16830705811967e-05
13.29	0.00011486878132582
13.3	0.000138319848156946
13.31	0.000161805128653577
13.32	0.00018521151439135
13.33	0.000208477668941106
13.34	0.00023156765316594
13.35	0.000254459117759338
13.36	0.000277137504294232
13.37	0.00029959297729436
13.38	0.00032181869997081
13.39	0.000343809815484637
13.4	0.000365562818727731
13.41	0.000387075154918715
13.42	0.000408344955029839
13.43	0.000429370856444777
13.44	0.000450151878572846
13.45	0.000470687334757579
13.46	0.000490976768523941
13.47	0.000511019906817478
13.48	0.00053081662509513
13.49	0.000550366920887393
13.5	0.000569670893488656
13.51	0.000588728728250928
13.52	0.000607540684196458
13.53	0.000626107084219623
13.54	0.000644428307207522
13.55	0.000662504781680058
13.56	0.000680336980607638
13.57	0.00069792541710493
13.58	0.000715270640867894
13.59	0.000732373235217895
13.6	0.00074923381456203
13.61	0.000765853022263357
13.62	0.000782231528784717
13.63	0.000798370030123032
13.64	0.000814269246409416
13.65	0.000829929920702272
13.66	0.000845352817914425
13.67	0.000860538723865269
13.68	0.000875488444417745
13.69	0.000890202804715895
13.7	0.00090468264848968
13.71	0.000918928837400532
13.72	0.000932942250476857
13.73	0.00094672378355956
13.74	0.000960274348794346
13.75	0.000973594874182587
13.76	0.000986686303109656
13.77	0.000999549593959396
13.78	0.00101218571968819
13.79	0.00102459566748258
13.8	0.00103678043837322
13.81	0.00104874104690755
13.82	0.00106047852081511
13.83	0.00107199390068801
13.84	0.00108328823967279
13.85	0.00109436260317796
13.86	0.00110521806857327
13.87	0.00111585572492361
13.88	0.00112627667269461
13.89	0.00113648202350674
13.9	0.00114647289985453
13.91	0.00115625043485251
13.92	0.00116581577198785
13.93	0.00117517006486679
13.94	0.00118431447697905
13.95	0.00119325018144781
13.96	0.00120197836079596
13.97	0.00121050020671866
13.98	0.00121881691985117
13.99	0.00122692970954404
14	0.00123483979362322
14.01	0.00124254839819598
14.02	0.00125005675740743
14.03	0.00125736611324917
14.04	0.00126447771531772
14.05	0.00127139282062281
14.06	0.0012781126933839
14.07	0.00128463860479581
14.08	0.00129097183285291
14.09	0.00129711366211855
14.1	0.0013030653835503
14.11	0.00130882829429657
14.12	0.00131440369747236
14.13	0.001319792902
14.14	0.00132499722239798
14.15	0.00133001797858373
14.16	0.00133485649569512
14.17	0.00133951410389593
14.18	0.00134399213818875
14.19	0.00134829193823894
14.2	0.00135241484817257
14.21	0.00135636221641929
14.22	0.00136013539550851
14.23	0.00136373574190089
14.24	0.00136716461582086
14.25	0.00137042338106771
14.26	0.00137351340483765
14.27	0.00137643605757182
14.28	0.00137919271276678
14.29	0.00138178474681212
14.3	0.00138421353881915
14.31	0.00138648047046863
14.32	0.0013885869258228
14.33	0.00139053429118524
14.34	0.00139232395491577
14.35	0.00139395730729356
14.36	0.00139543574034527
14.37	0.00139676064768669
14.38	0.00139793342436726
14.39	0.00139895546673759
14.4	0.00139982817225622
14.41	0.00140055293936289
14.42	0.00140113116734119
14.43	0.00140156425613875
14.44	0.00140185360624411
14.45	0.00140200061852698
14.46	0.00140200669410458
14.47	0.00140187323419829
14.48	0.00140160163998048
14.49	0.00140119331244706
14.5	0.00140064965227999
14.51	0.00139997205969833
14.52	0.00139916193433397
14.53	0.0013982206750941
14.54	0.00139714968002602
14.55	0.00139595034619113
14.56	0.00139462406953338
14.57	0.00139317224474903
14.58	0.0013915962651604
14.59	0.0013898975225877
14.6	0.00138807740724412
14.61	0.00138613730757266
14.62	0.00138407861017259
14.63	0.00138190269964353
14.64	0.00137961095848363
14.65	0.00137720476697593
14.66	0.00137468550305521
14.67	0.00137205454221306
14.68	0.00136931325738027
14.69	0.00136646301879749
14.7	0.00136350519393718
14.71	0.00136044114736892
14.72	0.00135727224066516
14.73	0.00135399983228265
14.74	0.00135062527747531
14.75	0.00134714992818598
14.76	0.00134357513292599
14.77	0.00133990223670775
14.78	0.00133613258091183
14.79	0.0013322675032163
14.8	0.00132830833748596
14.81	0.00132425641368241
14.82	0.00132011305776868
14.83	0.00131587959161191
14.84	0.00131155733290852
14.85	0.00130714759507073
14.86	0.00130265168716193
14.87	0.0012980709137933
14.88	0.00129340657503994
14.89	0.00128865996637348
14.9	0.00128383237855216
14.91	0.00127892509756462
14.92	0.00127393940452388
14.93	0.0012688765756146
14.94	0.0012637378819924
14.95	0.00125852458972841
14.96	0.00125323795970575
14.97	0.00124787924758177
14.98	0.00124244970368444
14.99	0.00123695057295825
15	0.00123138309487524
15.01	0.0012257485033956
15.02	0.00122004802686915
15.03	0.00121428288799045
15.04	0.00120845430372361
15.05	0.00120256348523657
15.06	0.00119661163784612
15.07	0.00119059996094972
15.08	0.00118452964796459
15.09	0.00117840188627354
15.1	0.00117221785716414
15.11	0.00116597873577271
15.12	0.00115968569101532
15.13	0.00115333988556836
15.14	0.00114694247576732
15.15	0.00114049461160228
15.16	0.0011339974366235
15.17	0.00112745208793278
15.18	0.00112085969608868
15.19	0.00111422138510861
15.2	0.00110753827238131
15.21	0.00110081146864534
15.22	0.00109404207793541
15.23	0.00108723119754036
15.24	0.00108037991796379
15.25	0.00107348932288002
15.26	0.00106656048908746
15.27	0.00105959448649931
15.28	0.00105259237805904
15.29	0.00104555521974531
15.3	0.00103848406051139
15.31	0.00103137994226802
15.32	0.00102424389982526
15.33	0.00101707696089916
15.34	0.00100988014603014
15.35	0.00100265446860569
15.36	0.000995400934783766
15.37	0.000988120543495426
15.38	0.000980814286407729
15.39	0.000973483147894169
15.4	0.000966128105014641
15.41	0.0009587501274851
15.42	0.000951350177660903
15.43	0.0009439292105113
15.44	0.000936488173593842
15.45	0.000929028007046916
15.46	0.000921549643545089
15.47	0.000914054008317717
15.48	0.000906542019091285
15.49	0.000899014586102638
15.5	0.000891472612060284
15.51	0.000883916992157727
15.52	0.000876348614026828
15.53	0.0008687683577538
15.54	0.000861177095843859
15.55	0.000853575693216035
15.56	0.000845965007214459
15.57	0.000838345887556257
15.58	0.000830719176372678
15.59	0.00082308570815406
15.6	0.00081544630977179
15.61	0.000807801800468226
15.62	0.000800152991842849
15.63	0.00079250068785228
15.64	0.000784845684807007
15.65	0.000777188771368352
15.66	0.00076953072854719
15.67	0.000761872329699861
15.68	0.000754214340520791
15.69	0.000746557519069496
15.7	0.000738902615732986
15.71	0.000731250373251161
15.72	0.000723601526726818
15.73	0.000715956803607713
15.74	0.000708316923701993
15.75	0.000700682599176187
15.76	0.000693054534571939
15.77	0.000685433426802843
15.78	0.000677819965167473
15.79	0.000670214831339572
15.8	0.000662618699407333
15.81	0.000655032235858394
15.82	0.000647456099592407
15.83	0.000639890941939766
15.84	0.000632337406663447
15.85	0.000624796129981937
15.86	0.000617267740566351
15.87	0.000609752859563574
15.88	0.000602252100607546
15.89	0.000594766069847006
15.9	0.000587295365925707
15.91	0.000579840580032707
15.92	0.000572402295901593
15.93	0.000564981089834633
15.94	0.000557577530709133
15.95	0.000550192180011106
15.96	0.000542825591833878
15.97	0.000535478312918329
15.98	0.000528150882664947
15.99	0.000520843833147993
16	0.000513557689131178
16.01	0.000506292968120904
16.02	0.000499050180352922
16.03	0.000491829828822548
16.04	0.00048463240933204
16.05	0.000477458410478031
16.06	0.000470308313704473
16.07	0.00046318259332064
16.08	0.000456081716511944
16.09	0.000449006143394377
16.1	0.000441956327013675
16.11	0.000434932713387196
16.12	0.000427935741522821
16.13	0.000420965843468786
16.14	0.000414023444317136
16.15	0.000407108962241095
16.16	0.000400222808546541
16.17	0.000393365387666761
16.18	0.000386537097217181
16.19	0.000379738328031275
16.2	0.000372969464184574
16.21	0.00036623088302232
16.22	0.000359522955217884
16.23	0.000352846044779702
16.24	0.000346200509111292
16.25	0.000339586699026731
16.26	0.000333004958818204
16.27	0.000326455626258067
16.28	0.000319939032682823
16.29	0.000313455502986026
16.3	0.000307005355708386
16.31	0.000300588903050641
16.32	0.000294206450929157
16.33	0.000287858299030231
16.34	0.000281544740842439
16.35	0.000275266063731902
16.36	0.000269022548968537
16.37	0.00026281447181171
16.38	0.000256642101539116
16.39	0.000250505701538405
16.4	0.00024440552935241
16.41	0.000238341836753128
16.42	0.000232314869830613
16.43	0.000226324869057415
16.44	0.000220372069364153
16.45	0.000214456700284492
16.46	0.000208578985994406
16.47	0.000202739145463469
16.48	0.000196937392574007
16.49	0.000191173936246742
16.5	0.000185448980608293
16.51	0.000179762725147775
16.52	0.000174115364931034
16.53	0.000168507090822354
16.54	0.000162938089720805
16.55	0.000157408544888312
16.56	0.000151918636271572
16.57	0.000146468540932061
16.58	0.000141058433510303
16.59	0.000135688486801729
16.6	0.000130358872480114
16.61	0.000125069761899613
16.62	0.000119821327164623
16.63	0.000114613742363258
16.64	0.000109447185196811
16.65	0.000104321838952995
16.66	9.923789506488e-05
16.67	9.41955563923867e-05
16.68	8.91950414939587e-05
16.69	8.42365902780561e-05
16.7	7.9320471562252e-05
16.71	7.44469933627227e-05
16.72	6.96165171170155e-05
16.73	6.48294777696387e-05
16.74	6.00864126626793e-05
16.75	5.53880042069811e-05
16.76	5.07351444696055e-05
16.77	4.61290362322055e-05
16.78	4.15713566650558e-05
16.79	3.70645339504354e-05
16.8	3.26122386868823e-05
16.81	2.822031094845e-05
16.82	2.38986430809718e-05
16.83	1.96653722415189e-05
16.84	1.55573696903146e-05
16.85	1.16606213031214e-05
16.86	8.2135273904305e-06
16.87	5.95296531168272e-06
16.88	6.23200183444367e-06
16.89	8.75288996913349e-06
16.9	1.21542177120866e-05
16.91	1.58475834514353e-05
16.92	1.96432933288434e-05
16.93	2.34703753501717e-05
16.94	2.7297437032987e-05
16.95	3.11086887897191e-05
16.96	3.4895390328449e-05
16.97	3.86523393476151e-05
16.98	4.23762610327056e-05
16.99	4.60650016480577e-05
17	4.97170951633023e-05
17.01	5.33315166369185e-05
17.02	5.69075347753785e-05
17.03	6.04446202756694e-05
17.04	6.39423867821264e-05
17.05	6.74005516714109e-05
17.06	7.08189093351505e-05
17.07	7.41973125474059e-05
17.08	7.75356592047869e-05
17.09	8.08338826814178e-05
17.1	8.40919447323527e-05
17.11	8.73098301889317e-05
17.12	9.04875428975218e-05
17.13	9.36251026318235e-05
17.14	9.6722542669783e-05
17.15	9.97799078662341e-05
17.16	0.000102797253165444
17.17	0.000105774642366875
17.18	0.000108712147159076
17.19	0.000111609846273785
17.2	0.000114467824850713
17.21	0.000117286173872685
17.22	0.000120064989689043
17.23	0.000122804373627217
17.24	0.000125504431681814
17.25	0.000128165274171486
17.26	0.000130787015533899
17.27	0.000133369774093753
17.28	0.000135913671863233
17.29	0.000138418834385088
17.3	0.000140885390572506
17.31	0.000143313472572548
17.32	0.000145703215652885
17.33	0.000148054758082675
17.34	0.000150368241026417
17.35	0.000152643808468357
17.36	0.000154881607098951
17.37	0.000157081786265672
17.38	0.000159244497871848
17.39	0.000161369896317014
17.4	0.000163458138418866
17.41	0.000165509383373138
17.42	0.000167523792663144
17.43	0.000169501530044114
17.44	0.000171442761429075
17.45	0.000173347654882027
17.46	0.000175216380556461
17.47	0.000177049110627918
17.48	0.000178846019275387
17.49	0.000180607282607907
17.5	0.000182333078625419
17.51	0.000184023587187231
17.52	0.000185678989957348
17.53	0.000187299470357356
17.54	0.000188885213533225
17.55	0.000190436406308676
17.56	0.000191953237161044
17.57	0.00019343589615315
17.58	0.000194884574913705
17.59	0.000196299466600819
17.6	0.000197680765854115
17.61	0.00019902866876471
17.62	0.000200343372830483
17.63	0.000201625076928052
17.64	0.000202873981265671
17.65	0.000204090287367881
17.66	0.000205274198028103
17.67	0.00020642591725843
17.68	0.000207545650279663
17.69	0.000208633603485734
17.7	0.000209689984381656
17.71	0.000210715001595938
17.72	0.000211708864806248
17.73	0.000212671784724494
17.74	0.000213603973064985
17.75	0.000214505642518219
17.76	0.000215377006697117
17.77	0.000216218280136004
17.78	0.000217029678221337
17.79	0.000217811417204026
17.8	0.000218563714139247
17.81	0.000219286786852236
17.82	0.000219980853946985
17.83	0.00022064613471808
17.84	0.000221282849175885
17.85	0.000221891217988732
17.86	0.00022247146244358
17.87	0.000223023804457905
17.88	0.000223548466504635
17.89	0.000224045671621314
17.9	0.000224515643348295
17.91	0.000224958605738318
17.92	0.000225374783286715
17.93	0.000225764400946711
17.94	0.000226127684076012
17.95	0.000226464858404847
17.96	0.00022677615003706
17.97	0.00022706178539953
17.98	0.000227321991227802
17.99	0.000227556994524469
18	0.000227767022562146
18.01	0.000227952302842264
18.02	0.000228113063043593
18.03	0.000228249531051166
18.04	0.000228361934892548
18.05	0.000228450502729213
18.06	0.000228515462813343
18.07	0.000228557043499609
18.08	0.000228575473182412
18.09	0.000228570980297569
18.1	0.000228543793303125
18.11	0.000228494140611015
18.12	0.000228422250642937
18.13	0.000228328351723585
18.14	0.000228212672122212
18.15	0.000228075440003023
18.16	0.000227916883403112
18.17	0.000227737230209547
18.18	0.000227536708147156
18.19	0.000227315544762333
18.2	0.000227073967381885
18.21	0.000226812203109848
18.22	0.000226530478792022
18.23	0.000226229021018395
18.24	0.000225908056081853
18.25	0.000225567809963235
18.26	0.000225208508326001
18.27	0.000224830376470383
18.28	0.000224433639349327
18.29	0.000224018521502221
18.3	0.000223585247107727
18.31	0.000223134039864781
18.32	0.000222665123091673
18.33	0.000222178719598123
18.34	0.0002216750517493
18.35	0.000221154341411262
18.36	0.000220616809918527
18.37	0.000220062678116731
18.38	0.000219492166262988
18.39	0.000218905494093885
18.4	0.000218302880734607
18.41	0.000217684544744435
18.42	0.000217050704056439
18.43	0.000216401575979728
18.44	0.000215737377199774
18.45	0.000215058323721909
18.46	0.000214364630897985
18.47	0.000213656513396181
18.48	0.000212934185172088
18.49	0.000212197859468981
18.5	0.000211447748817248
18.51	0.000210684064986377
18.52	0.000209907018998246
18.53	0.000209116821108483
18.54	0.000208313680782882
18.55	0.000207497806699841
18.56	0.000206669406715804
18.57	0.0002058286878846
18.58	0.000204975856405713
18.59	0.000204111117648137
18.6	0.000203234676123789
18.61	0.000202346735454987
18.62	0.000201447498409118
18.63	0.000200537166834513
18.64	0.000199615941703717
18.65	0.000198684023043582
18.66	0.000197741609984027
18.67	0.000196788900703974
18.68	0.000195826092423832
18.69	0.000194853381436203
18.7	0.000193870963034938
18.71	0.000192879031563669
18.72	0.000191877780362729
18.73	0.000190867401784099
18.74	0.00018984808716851
18.75	0.000188820026842236
18.76	0.000187783410125346
18.77	0.00018673842527958
18.78	0.000185685259544666
18.79	0.000184624099108088
18.8	0.000183555129097615
18.81	0.000182478533577083
18.82	0.000181394495543342
18.83	0.000180303196898822
18.84	0.000179204818483621
18.85	0.000178099540025892
18.86	0.000176987540142548
18.87	0.000175868996366707
18.88	0.000174744085104731
18.89	0.000173612981642529
18.9	0.000172475860130541
18.91	0.000171332893607701
18.92	0.000170184253946939
18.93	0.000169030111886585
18.94	0.000167870637031304
18.95	0.000166705997794048
18.96	0.000165536361452361
18.97	0.000164361894112065
18.98	0.000163182760708805
18.99	0.000161999124991433
19	0.000160811149540149
19.01	0.000159618995748129
19.02	0.000158422823801315
19.03	0.000157222792715273
19.04	0.000156019060297973
19.05	0.000154811783165576
19.06	0.000153601116699472
19.07	0.000152387215116134
19.08	0.000151170231380812
19.09	0.000149950317264451
19.1	0.000148727623323636
19.11	0.000147502298872592
19.12	0.000146274492034354
19.13	0.00014504434966343
19.14	0.000143812017431636
19.15	0.000142577639746002
19.16	0.000141341359798404
19.17	0.00014010331953943
19.18	0.000138863659679695
19.19	0.000137622519692301
19.2	0.000136380037828523
19.21	0.000135136351073072
19.22	0.000133891595177218
19.23	0.000132645904656685
19.24	0.000131399412766502
19.25	0.000130152251530412
19.26	0.000128904551739128
19.27	0.00012765644288836
19.28	0.000126408053276985
19.29	0.000125159509923178
19.3	0.000123910938623527
19.31	0.000122662463893623
19.32	0.000121414209046424
19.33	0.000120166296107008
19.34	0.000118918845865037
19.35	0.000117671977877088
19.36	0.000116425810434026
19.37	0.000115180460596659
19.38	0.00011393604416037
19.39	0.000112692675708956
19.4	0.000111450468547481
19.41	0.000110209534765315
19.42	0.000108969985207224
19.43	0.000107731929462623
19.44	0.000106495475898859
19.45	0.000105260731634683
19.46	0.000104027802573693
19.47	0.000102796793369072
19.48	0.000101567807455214
19.49	0.000100340947026653
19.5	9.91163130588976e-05
19.51	9.78940052995212e-05
19.52	9.66741222901403e-05
19.53	9.54567613060789e-05
19.54	9.42420184708746e-05
19.55	9.30299886474971e-05
19.56	9.18207655063586e-05
19.57	9.06144414961758e-05
19.58	8.94111078773579e-05
19.59	8.82108546960725e-05
19.6	8.70137707960398e-05
19.61	8.5819943829398e-05
19.62	8.46294602676307e-05
19.63	8.34424053652495e-05
19.64	8.22588632281106e-05
19.65	8.107891673198e-05
19.66	7.99026476234605e-05
19.67	7.87301364437263e-05
19.68	7.75614625636422e-05
19.69	7.63967041982293e-05
19.7	7.52359383947081e-05
19.71	7.40792410549808e-05
19.72	7.29266869052863e-05
19.73	7.17783495355183e-05
19.74	7.06343013837629e-05
19.75	6.94946137473931e-05
19.76	6.83593568078446e-05
19.77	6.72285995745866e-05
19.78	6.61024099724912e-05
19.79	6.49808547821309e-05
19.8	6.38639996737251e-05
19.81	6.27519091993374e-05
19.82	6.1644646826891e-05
19.83	6.05422748919253e-05
19.84	5.94448546705375e-05
19.85	5.83524463227607e-05
19.86	5.7265108936668e-05
19.87	5.61829005175229e-05
19.88	5.51058780165805e-05
19.89	5.40340973003852e-05
19.9	5.29676131847239e-05
19.91	5.19064794350431e-05
19.92	5.08507487757189e-05
19.93	4.98004728871043e-05
19.94	4.87557024162391e-05
19.95	4.77164870058249e-05
19.96	4.66828752635013e-05
19.97	4.56549147981068e-05
19.98	4.46326522191229e-05
19.99	4.36161331479124e-05
20	4.2605402228412e-05


==> TeX/Tikz/Data/Sim_P/v4.dat <==
0	0.793861292083555
0.01	0.799699068874195
0.02	0.805423115599766
0.03	0.81103589795469
0.04	0.81653998877622
0.05	0.821938048834326
0.06	0.827232809313072
0.07	0.832427055802706
0.08	0.837523613644929
0.09	0.842525334494095
0.1	0.847435083974814
0.11	0.852255730331837
0.12	0.85699013398156
0.13	0.86164113788617
0.14	0.866211558681625
0.15	0.8707041784995
0.16	0.875121737430382
0.17	0.879466926583143
0.18	0.883742381700144
0.19	0.887950677293368
0.2	0.892094321270734
0.21	0.896175750025467
0.22	0.900197323964552
0.23	0.904161323454874
0.24	0.908069945167945
0.25	0.911925298805939
0.26	0.915729404193366
0.27	0.919484188719946
0.28	0.923191485121368
0.29	0.926853029585394
0.3	0.930470460171503
0.31	0.934045315532747
0.32	0.937579033928915
0.33	0.941072952520362
0.34	0.944528306932085
0.35	0.947946231077734
0.36	0.951327757233306
0.37	0.954673816350327
0.38	0.957985238598269
0.39	0.961262754125947
0.4	0.96450699403158
0.41	0.967718491531141
0.42	0.970897683314577
0.43	0.974044911079411
0.44	0.977160423231233
0.45	0.980244376740531
0.46	0.98329683914534
0.47	0.986317790689192
0.48	0.989307126583895
0.49	0.992264659386752
0.5	0.99519012148191
0.51	0.998083167655678
0.52	1.00094337775576
0.53	1.0037702594246
0.54	1.00656325089714
0.55	1.00932172385361
0.56	1.01204498631823
0.57	1.01473228559476
0.58	1.01738281123056
0.59	1.01999569800061
0.6	1.02257002890375
0.61	1.02510483816331
0.62	1.02759911422503
0.63	1.03005180274529
0.64	1.03246180956309
0.65	1.03482800364965
0.66	1.03714922002985
0.67	1.03942426267
0.68	1.04165190732712
0.69	1.04383090435478
0.7	1.04595998146149
0.71	1.04803784641752
0.72	1.05006318970672
0.73	1.05203468712003
0.74	1.05395100228788
0.75	1.05581078914882
0.76	1.0576126943524
0.77	1.05935535959406
0.78	1.06103742388064
0.79	1.06265752572512
0.8	1.06421430526943
0.81	1.0657064063346
0.82	1.06713247839767
0.83	1.06849117849488
0.84	1.06978117305116
0.85	1.07100113963585
0.86	1.07214976864497
0.87	1.0732257649103
0.88	1.07422784923611
0.89	1.07515475986389
0.9	1.07600525386618
0.91	1.0767781084704
0.92	1.07747212231366
0.93	1.0780861166298
0.94	1.07861893636989
0.95	1.07906945125742
0.96	1.07943655677981
0.97	1.07971917511731
0.98	1.0799162560112
0.99	1.08002677757251
1	1.08004974703295
1.01	1.0799842014397
1.02	1.07982920829553
1.03	1.079583866146
1.04	1.07924730511534
1.05	1.07881868739261
1.06	1.07829720766978
1.07	1.07768209353344
1.08	1.07697260581162
1.09	1.07616803887743
1.1	1.07526772091109
1.11	1.07427101412181
1.12	1.07317731493124
1.13	1.07198605411982
1.14	1.0706966969377
1.15	1.06930874318148
1.16	1.06782172723843
1.17	1.0662352180994
1.18	1.06454881934189
1.19	1.06276216908458
1.2	1.06087493991458
1.21	1.05888683878879
1.22	1.05679760691043
1.23	1.05460701958205
1.24	1.05231488603614
1.25	1.04992104924448
1.26	1.04742538570732
1.27	1.04482780522338
1.28	1.04212825064176
1.29	1.03932669759683
1.3	1.03642315422675
1.31	1.03341766087697
1.32	1.03031028978916
1.33	1.0271011447768
1.34	1.02379036088798
1.35	1.02037810405637
1.36	1.01686457074102
1.37	1.01324998755583
1.38	1.00953461088932
1.39	1.00571872651532
1.4	1.00180264919547
1.41	0.997786722273826
1.42	0.993671317264482
1.43	0.989456833432551
1.44	0.985143697369225
1.45	0.980732362561322
1.46	0.976223308955912
1.47	0.971617042520471
1.48	0.966914094799007
1.49	0.962115022464679
1.5	0.957220406869237
1.51	0.952230853589771
1.52	0.947146991973118
1.53	0.941969474678307
1.54	0.93669897721738
1.55	0.931336197495
1.56	0.925881855347043
1.57	0.920336692078622
1.58	0.914701470001738
1.59	0.908976971972865
1.6	0.903164000930774
1.61	0.897263379434806
1.62	0.891275949203838
1.63	0.885202570656227
1.64	0.879044122450867
1.65	0.872801501029661
1.66	0.866475620161521
1.67	0.860067410488162
1.68	0.853577819071802
1.69	0.847007808945008
1.7	0.840358358662785
1.71	0.833630461857118
1.72	0.826825126794078
1.73	0.819943375933648
1.74	0.812986245492403
1.75	0.805954785009168
1.76	0.798850056913771
1.77	0.791673136099009
1.78	0.784425109495947
1.79	0.777107075652627
1.8	0.769720144316329
1.81	0.762265436019418
1.82	0.754744081668951
1.83	0.747157222140042
1.84	0.739506007873135
1.85	0.731791598475244
1.86	0.724015162325219
1.87	0.716177876183161
1.88	0.708280924804007
1.89	0.700325500555395
1.9	0.692312803039868
1.91	0.684244038721494
1.92	0.67612042055696
1.93	0.667943167631231
1.94	0.659713504797835
1.95	0.65143266232386
1.96	0.643101875539721
1.97	0.634722384493806
1.98	0.62629543361207
1.99	0.617822271362658
2	0.609304149925698
2.01	0.60074232486831
2.02	0.592138054824994
2.03	0.583492601183506
2.04	0.574807227776354
2.05	0.566083200578088
2.06	0.55732178740853
2.07	0.548524257642174
2.08	0.539691881923929
2.09	0.530825931891497
2.1	0.521927679904634
2.11	0.512998398781622
2.12	0.504039361543323
2.13	0.495051841165235
2.14	0.48603711033801
2.15	0.476996441237007
2.16	0.467931105301535
2.17	0.458842373024493
2.18	0.449731513753306
2.19	0.440599795503173
2.2	0.431448484783768
2.21	0.422278846440852
2.22	0.413092143514397
2.23	0.403889637115148
2.24	0.394672586321982
2.25	0.385442248102757
2.26	0.376199877261944
2.27	0.366946726418981
2.28	0.357684046022096
2.29	0.348413084403305
2.3	0.339135087881597
2.31	0.329851300922801
2.32	0.320562966366606
2.33	0.311271325733623
2.34	0.301977619628559
2.35	0.292683088259448
2.36	0.283388972098141
2.37	0.274096512713798
2.38	0.264806953819937
2.39	0.255521542586982
2.4	0.246241531287608
2.41	0.236968179362611
2.42	0.227702756022895
2.43	0.218446543541216
2.44	0.209200841440244
2.45	0.199966971857558
2.46	0.190746286473729
2.47	0.181540175541884
2.48	0.172350079780088
2.49	0.163177506220533
2.5	0.15402404961439
2.51	0.144891421773818
2.52	0.135781492472915
2.53	0.126696347544923
2.54	0.117638373179309
2.55	0.10861038122312
2.56	0.0996158006408194
2.57	0.0906589795027784
2.58	0.0817456792087245
2.59	0.0728839191103124
2.6	0.0640854961609951
2.61	0.055368893739557
2.62	0.0467652865066686
2.63	0.0383321469239467
2.64	0.0301878144816934
2.65	0.0226116416584156
2.66	0.0163609557456788
2.67	0.0133719281714949
2.68	0.015586251249075
2.69	0.0214068725051207
2.7	0.0286867006074464
2.71	0.0365382596832004
2.72	0.0446391079039278
2.73	0.0528557973245178
2.74	0.0611248150115655
2.75	0.0694123025626981
2.76	0.0776985068645045
2.77	0.0859710268799159
2.78	0.0942215842922403
2.79	0.10244435399905
2.8	0.110635044161946
2.81	0.11879036174988
2.82	0.126907687924836
2.83	0.134984873278348
2.84	0.143020104394881
2.85	0.151011814401098
2.86	0.158958621495698
2.87	0.166859285771438
2.88	0.174712678288712
2.89	0.182517758534117
2.9	0.190273557730144
2.91	0.197979166299924
2.92	0.205633724329725
2.93	0.21323641422577
2.94	0.220786454998608
2.95	0.22828309776928
2.96	0.235725622202997
2.97	0.243113333654255
2.98	0.250445560862654
2.99	0.257721654078991
3	0.264940983530038
3.01	0.272102938152256
3.02	0.279206924540105
3.03	0.286252366067231
3.04	0.29323870214734
3.05	0.300165387608814
3.06	0.307031892162377
3.07	0.313837699945223
3.08	0.320582309128255
3.09	0.327265231575711
3.1	0.333885992548331
3.11	0.340444130442927
3.12	0.346939196562418
3.13	0.353370754911497
3.14	0.359738382013847
3.15	0.366041666747605
3.16	0.372280210196158
3.17	0.378453625512084
3.18	0.384561537792056
3.19	0.390603583961171
3.2	0.396579412665265
3.21	0.402488684169941
3.22	0.408331070265404
3.23	0.41410625417608
3.24	0.41981393047439
3.25	0.425453804997981
3.26	0.43102559476987
3.27	0.43652902792103
3.28	0.441963843614996
3.29	0.447329791974144
3.3	0.45262663400733
3.31	0.457854141538679
3.32	0.463012097137152
3.33	0.468100294046858
3.34	0.473118536117859
3.35	0.478066637737261
3.36	0.482944423760626
3.37	0.487751729443355
3.38	0.492488400372218
3.39	0.497154292396707
3.4	0.501749271560274
3.41	0.506273214031362
3.42	0.510726006034151
3.43	0.515107543779008
3.44	0.519417733392576
3.45	0.523656490847479
3.46	0.527823741891614
3.47	0.531919421977008
3.48	0.535943476188226
3.49	0.5398958591703
3.5	0.543776535056187
3.51	0.547585477393731
3.52	0.551322669072133
3.53	0.554988102247921
3.54	0.558581778270421
3.55	0.562103707606718
3.56	0.565553909766139
3.57	0.568932413224213
3.58	0.572239255346168
3.59	0.575474482309914
3.6	0.578638149028573
3.61	0.581730319072526
3.62	0.584751064590993
3.63	0.587700466233166
3.64	0.590578613068905
3.65	0.593385602508982
3.66	0.596121540224925
3.67	0.598786540068428
3.68	0.601380723990386
3.69	0.603904221959513
3.7	0.606357171880622
3.71	0.608739719512507
3.72	0.611052018385493
3.73	0.613294229718653
3.74	0.615466522336689
3.75	0.617569072586508
3.76	0.619602064253509
3.77	0.621565688477573
3.78	0.623460143668786
3.79	0.625285635422921
3.8	0.62704237643665
3.81	0.628730586422551
3.82	0.630350492023889
3.83	0.631902326729193
3.84	0.633386330786648
3.85	0.634802751118317
3.86	0.636151841234187
3.87	0.637433861146084
3.88	0.638649077281442
3.89	0.639797762396958
3.9	0.64088019549213
3.91	0.641896661722715
3.92	0.642847452314087
3.93	0.643732864474542
3.94	0.644553201308538
3.95	0.645308771729898
3.96	0.645999890374978
3.97	0.646626877515824
3.98	0.647190058973307
3.99	0.647689766030296
4	0.648126335344821
4.01	0.648500108863279
4.02	0.64881143373369
4.03	0.649060662218999
4.04	0.649248151610451
4.05	0.649374264141043
4.06	0.64943936689907
4.07	0.649443831741767
4.08	0.649388035209069
4.09	0.649272358437499
4.1	0.649097187074181
4.11	0.648862911191014
4.12	0.648569925198988
4.13	0.64821862776268
4.14	0.647809421714921
4.15	0.647342713971657
4.16	0.646818915447007
4.17	0.646238440968527
4.18	0.645601709192699
4.19	0.644909142520642
4.2	0.64416116701407
4.21	0.643358212311491
4.22	0.642500711544666
4.23	0.641589101255334
4.24	0.640623821312216
4.25	0.639605314828296
4.26	0.638534028078413
4.27	0.637410410417127
4.28	0.636234914196931
4.29	0.635007994686749
4.3	0.633730109990785
4.31	0.632401720967701
4.32	0.631023291150133
4.33	0.629595286664569
4.34	0.62811817615158
4.35	0.626592430686419
4.36	0.6250185237
4.37	0.623396930900249
4.38	0.621728130193857
4.39	0.620012601608422
4.4	0.61825082721499
4.41	0.616443291051026
4.42	0.61459047904377
4.43	0.612692878934048
4.44	0.610750980200499
4.45	0.608765273984236
4.46	0.606736253013954
4.47	0.604664411531485
4.48	0.602550245217813
4.49	0.600394251119539
4.5	0.598196927575823
4.51	0.59595877414579
4.52	0.593680291536416
4.53	0.591361981530898
4.54	0.589004346917505
4.55	0.586607891418934
4.56	0.584173119622151
4.57	0.581700536908736
4.58	0.579190649385748
4.59	0.576643963817084
4.6	0.574060987555366
4.61	0.571442228474345
4.62	0.568788194901824
4.63	0.566099395553124
4.64	0.563376339465066
4.65	0.560619535930504
4.66	0.557829494433384
4.67	0.555006724584366
4.68	0.552151736056971
4.69	0.5492650385243
4.7	0.546347141596288
4.71	0.543398554757539
4.72	0.540419787305696
4.73	0.53741134829039
4.74	0.534373746452752
4.75	0.5313074901655
4.76	0.528213087373579
4.77	0.525091045535404
4.78	0.521941871564651
4.79	0.518766071772648
4.8	0.515564151811341
4.81	0.512336616616833
4.82	0.509083970353534
4.83	0.505806716358866
4.84	0.502505357088588
4.85	0.499180394062689
4.86	0.495832327811894
4.87	0.492461657824739
4.88	0.489068882495268
4.89	0.485654499071319
4.9	0.482219003603394
4.91	0.478762890894145
4.92	0.475286654448465
4.93	0.471790786424152
4.94	0.468275777583224
4.95	0.464742117243782
4.96	0.461190293232521
4.97	0.457620791837825
4.98	0.454034097763472
4.99	0.450430694082948
5	0.446811062194365
5.01	0.443175681775979
5.02	0.439525030742338
5.03	0.435859585201004
5.04	0.432179819409908
5.05	0.428486205735312
5.06	0.424779214610356
5.07	0.421059314494242
5.08	0.417326971831997
5.09	0.413582651014871
5.1	0.409826814341321
5.11	0.4060599219786
5.12	0.402282431924975
5.13	0.398494799972528
5.14	0.394697479670563
5.15	0.390890922289636
5.16	0.387075576786167
5.17	0.383251889767669
5.18	0.37942030545857
5.19	0.375581265666646
5.2	0.371735209750048
5.21	0.367882574584923
5.22	0.364023794533653
5.23	0.360159301413678
5.24	0.356289524466904
5.25	0.352414890329737
5.26	0.348535823003692
5.27	0.344652743826597
5.28	0.340766071444387
5.29	0.336876221783511
5.3	0.3329836080239
5.31	0.329088640572547
5.32	0.325191727037663
5.33	0.321293272203431
5.34	0.31739367800534
5.35	0.313493343506099
5.36	0.309592664872159
5.37	0.30569203535079
5.38	0.301791845247763
5.39	0.297892481905609
5.4	0.293994329682452
5.41	0.290097769931441
5.42	0.286203180980744
5.43	0.282310938114151
5.44	0.278421413552221
5.45	0.274534976434052
5.46	0.270651992799603
5.47	0.266772825572622
5.48	0.26289783454414
5.49	0.259027376356569
5.5	0.25516180448838
5.51	0.251301469239366
5.52	0.247446717716528
5.53	0.243597893820514
5.54	0.239755338232703
5.55	0.235919388402881
5.56	0.232090378537515
5.57	0.228268639588689
5.58	0.224454499243623
5.59	0.220648281914865
5.6	0.216850308731121
5.61	0.213060897528761
5.62	0.209280362843976
5.63	0.20550901590567
5.64	0.201747164629048
5.65	0.197995113609943
5.66	0.194253164119911
5.67	0.190521614102149
5.68	0.186800758168205
5.69	0.183090887595608
5.7	0.179392290326386
5.71	0.175705250966592
5.72	0.172030050786849
5.73	0.168366967724047
5.74	0.164716276384202
5.75	0.161078248046666
5.76	0.157453150669738
5.77	0.153841248897852
5.78	0.150242804070477
5.79	0.14665807423297
5.8	0.14308731414954
5.81	0.139530775318664
5.82	0.135988705991197
5.83	0.132461351191648
5.84	0.128948952742987
5.85	0.125451749295584
5.86	0.121969976360939
5.87	0.118503866350971
5.88	0.115053648623853
5.89	0.111619549537598
5.9	0.108201792512819
5.91	0.104800598106506
5.92	0.101416184099005
5.93	0.0980487655970477
5.94	0.0946985551562975
5.95	0.0913657629278988
5.96	0.0880505968346731
5.97	0.0847532627842403
5.98	0.0814739649285167
5.99	0.0782129059818519
6	0.0749702876141114
6.01	0.0717463109402071
6.02	0.0685411771352529
6.03	0.0653550882147778
6.04	0.0621882480346062
6.05	0.0590408635864865
6.06	0.0559131466973286
6.07	0.052805316287421
6.08	0.0497176014152667
6.09	0.046650245449124
6.1	0.0436035118844023
6.11	0.040577692618243
6.12	0.0375731199839081
6.13	0.0345901846998259
6.14	0.031629363422408
6.15	0.0286912624714613
6.16	0.0257766899695372
6.17	0.0228867804623811
6.18	0.0200232224518132
6.19	0.0171887030088081
6.2	0.0143878538676299
6.21	0.0116294989175316
6.22	0.00893283944265559
6.23	0.00634831161799882
6.24	0.00404987649849173
6.25	0.00278160855023274
6.26	0.00373491788097799
6.27	0.00588897616954367
6.28	0.0083409373338731
6.29	0.0108750532693931
6.3	0.0134317301630347
6.31	0.0159890876884506
6.32	0.0185373323108805
6.33	0.0210714351386645
6.34	0.02358854113809
6.35	0.0260868995584329
6.36	0.0285653686682048
6.37	0.0310231652230744
6.38	0.0334597285220029
6.39	0.035874642312926
6.4	0.0382675877586975
6.41	0.0406383139583009
6.42	0.0429866188304441
6.43	0.045312336346105
6.44	0.0476153277785434
6.45	0.0498954755683756
6.46	0.0521526789339558
6.47	0.0543868506726193
6.48	0.05659791479087
6.49	0.0587858047219262
6.5	0.0609504619663257
6.51	0.0630918350417031
6.52	0.0652098786615788
6.53	0.0673045530859265
6.54	0.0693758236020045
6.55	0.071423660105035
6.56	0.0734480367562048
6.57	0.0754489317009422
6.58	0.0774263268347973
6.59	0.0793802076069566
6.6	0.0813105628539565
6.61	0.0832173846576482
6.62	0.085100668222797
6.63	0.0869604117707258
6.64	0.0887966164460446
6.65	0.0906092862342243
6.66	0.0923984278880971
6.67	0.0941640508617969
6.68	0.0959061672509448
6.69	0.097624791738032
6.7	0.0993199415421701
6.71	0.100991636372637
6.72	0.102639898385477
6.73	0.104264752142874
6.74	0.105866224574741
6.75	0.107444344942348
6.76	0.108999144803571
6.77	0.110530657979642
6.78	0.112038920523141
6.79	0.113523970687073
6.8	0.114985848894903
6.81	0.116424597711408
6.82	0.117840261814248
6.83	0.119232887966179
6.84	0.120602524987801
6.85	0.121949223730819
6.86	0.12327303705169
6.87	0.124574019785709
6.88	0.12585222872138
6.89	0.127107722575109
6.9	0.128340561966173
6.91	0.129550809391898
6.92	0.130738529203087
6.93	0.131903787579619
6.94	0.133046652506228
6.95	0.134167193748445
6.96	0.135265482828677
6.97	0.136341593002429
6.98	0.13739559923464
6.99	0.138427578176135
7	0.139437608140187
7.01	0.140425769079165
7.02	0.141392142561287
7.03	0.142336811747453
7.04	0.143259861368175
7.05	0.144161377700554
7.06	0.145041448545381
7.07	0.145900163204262
7.08	0.146737612456863
7.09	0.147553888538178
7.1	0.148349085115909
7.11	0.149123297267881
7.12	0.149876621459549
7.13	0.150609155521555
7.14	0.151320998627353
7.15	0.152012251270911
7.16	0.152683015244475
7.17	0.153333393616388
7.18	0.153963490709001
7.19	0.154573412076623
7.2	0.155163264483568
7.21	0.155733155882241
7.22	0.156283195391331
7.23	0.15681349327403
7.24	0.157324160916372
7.25	0.157815310805609
7.26	0.158287056508671
7.27	0.158739512650713
7.28	0.159172794893723
7.29	0.159587019915215
7.3	0.159982305387001
7.31	0.160358769954041
7.32	0.160716533213374
7.33	0.161055715693135
7.34	0.161376438831648
7.35	0.161678824956616
7.36	0.161962997264386
7.37	0.162229079799313
7.38	0.162477197433199
7.39	0.16270747584483
7.4	0.162920041499619
7.41	0.163115021629304
7.42	0.163292544211786
7.43	0.16345273795103
7.44	0.163595732257071
7.45	0.163721657226126
7.46	0.163830643620796
7.47	0.163922822850376
7.48	0.163998326951252
7.49	0.164057288567427
7.5	0.164099840931125
7.51	0.164126117843515
7.52	0.164136253655534
7.53	0.164130383248824
7.54	0.164108642016781
7.55	0.164071165845694
7.56	0.16401809109602
7.57	0.163949554583752
7.58	0.163865693561922
7.59	0.163766645702181
7.6	0.163652549076542
7.61	0.163523542139194
7.62	0.163379763708469
7.63	0.163221352948898
7.64	0.163048449353416
7.65	0.162861192725653
7.66	0.16265972316238
7.67	0.162444181036043
7.68	0.162214706977454
7.69	0.161971441858579
7.7	0.161714526775463
7.71	0.161444103031273
7.72	0.161160312119478
7.73	0.160863295707138
7.74	0.160553195618347
7.75	0.160230153817766
7.76	0.159894312394328
7.77	0.15954581354504
7.78	0.159184799558931
7.79	0.158811412801119
7.8	0.158425795697025
7.81	0.158028090716708
7.82	0.157618440359337
7.83	0.15719698713779
7.84	0.156763873563396
7.85	0.156319242130806
7.86	0.155863235302992
7.87	0.155395995496406
7.88	0.154917665066233
7.89	0.154428386291826
7.9	0.153928301362243
7.91	0.153417552361939
7.92	0.152896281256594
7.93	0.152364629879058
7.94	0.151822739915474
7.95	0.1512707528915
7.96	0.150708810158692
7.97	0.150137052881019
7.98	0.14955562202152
7.99	0.148964658329093
8	0.148364302325437
8.01	0.147754694292124
8.02	0.147135974257809
8.03	0.146508281985586
8.04	0.145871756960493
8.05	0.145226538377137
8.06	0.144572765127469
8.07	0.143910575788716
8.08	0.143240108611426
8.09	0.142561501507677
8.1	0.141874892039406
8.11	0.141180417406902
8.12	0.140478214437429
8.13	0.13976841957398
8.14	0.139051168864194
8.15	0.1383265979494
8.16	0.1375948420538
8.17	0.136856035973801
8.18	0.136110314067483
8.19	0.135357810244217
8.2	0.134598657954415
8.21	0.133832990179399
8.22	0.133060939421483
8.23	0.132282637694095
8.24	0.131498216512123
8.25	0.130707806882364
8.26	0.129911539294096
8.27	0.129109543709851
8.28	0.128301949556246
8.29	0.127488885715027
8.3	0.126670480514205
8.31	0.125846861719347
8.32	0.125018156525012
8.33	0.124184491546305
8.34	0.123345992810602
8.35	0.122502785749368
8.36	0.121654995190154
8.37	0.120802745348712
8.38	0.119946159821241
8.39	0.119085361576781
8.4	0.118220472949738
8.41	0.117351615632546
8.42	0.116478910668465
8.43	0.115602478444504
8.44	0.114722438684502
8.45	0.113838910442302
8.46	0.112952012095116
8.47	0.112061861336956
8.48	0.111168575172258
8.49	0.110272269909611
8.5	0.109373061155605
8.51	0.108471063808828
8.52	0.107566392053994
8.53	0.106659159356205
8.54	0.105749478455321
8.55	0.104837461360468
8.56	0.103923219344704
8.57	0.103006862939766
8.58	0.102088501930975
8.59	0.101168245352264
8.6	0.100246201481317
8.61	0.0993224778348571
8.62	0.0983971811640474
8.63	0.0974704174500074
8.64	0.0965422918994686
8.65	0.0956129089405609
8.66	0.0946823722186858
8.67	0.0937507845925597
8.68	0.0928182481303371
8.69	0.0918848641058874
8.7	0.0909507329951685
8.71	0.0900159544727316
8.72	0.0890806274083447
8.73	0.0881448498637444
8.74	0.0872087190894756
8.75	0.086272331521882
8.76	0.0853357827801964
8.77	0.0843991676637521
8.78	0.0834625801493081
8.79	0.0825261133885015
8.8	0.0815898597053769
8.81	0.0806539105940814
8.82	0.0797183567166433
8.83	0.0787832879008574
8.84	0.0778487931383045
8.85	0.0769149605824674
8.86	0.0759818775469597
8.87	0.075049630503877
8.88	0.074118305082235
8.89	0.0731879860665444
8.9	0.0722587573954715
8.91	0.0713307021606293
8.92	0.0704039026054544
8.93	0.069478440124207
8.94	0.0685543952610786
8.95	0.0676318477093957
8.96	0.0667108763109435
8.97	0.065791559055384
8.98	0.0648739730797976
8.99	0.0639581946683051
9	0.063044299251831
9.01	0.0621323614079288
9.02	0.0612224548607688
9.03	0.0603146524811727
9.04	0.0594090262868094
9.05	0.0585056474424457
9.06	0.0576045862603675
9.07	0.0567059122008395
9.08	0.0558096938727298
9.09	0.0549159990342292
9.1	0.0540248945936609
9.11	0.0531364466104356
9.12	0.0522507202961076
9.13	0.0513677800155399
9.14	0.0504876892881992
9.15	0.0496105107895755
9.16	0.0487363063527225
9.17	0.0478651369699278
9.18	0.0469970627945142
9.19	0.0461321431427916
9.2	0.0452704364961355
9.21	0.0444120005032298
9.22	0.043556891982476
9.23	0.0427051669245418
9.24	0.0418568804951145
9.25	0.0410120870378347
9.26	0.0401708400774293
9.27	0.0393331923230679
9.28	0.0384991956719522
9.29	0.0376689012131557
9.3	0.0368423592317807
9.31	0.0360196192133584
9.32	0.0352007298486541
9.33	0.0343857390388181
9.34	0.0335746939009674
9.35	0.0327676407742607
9.36	0.0319646252264807
9.37	0.0311656920612492
9.38	0.0303708853259467
9.39	0.0295802483204102
9.4	0.0287938236065557
9.41	0.0280116530190879
9.42	0.0272337776774345
9.43	0.0264602379991274
9.44	0.0256910737149256
9.45	0.0249263238859097
9.46	0.0241660269230225
9.47	0.0234102206094552
9.48	0.0226589421264854
9.49	0.021912228083463
9.5	0.0211701145528903
9.51	0.0204326371116566
9.52	0.0196998308899117
9.53	0.0189717306293577
9.54	0.0182483707533524
9.55	0.0175297854517949
9.56	0.0168160087848174
9.57	0.0161070748104669
9.58	0.0154030177433886
9.59	0.0147038721538612
9.6	0.014009673219976
9.61	0.0133204570506165
9.62	0.0126362611038295
9.63	0.0119571247356335
9.64	0.011283089929605
9.65	0.0106142022812416
9.66	0.00995051234773394
9.67	0.00929207753225791
9.68	0.00863896476744917
9.69	0.0079912544235601
9.7	0.00734904614635799
9.71	0.00671246783341208
9.72	0.00608168990423439
9.73	0.00545694888610073
9.74	0.00483858823050314
9.75	0.00422713295077169
9.76	0.00362343560330004
9.77	0.00302898675807243
9.78	0.00244664964159987
9.79	0.00188265686869284
9.8	0.00135309941526263
9.81	0.000909314503022486
9.82	0.000716761071021355
9.83	0.000934397554615783
9.84	0.00137352460937228
9.85	0.0018804106177151
9.86	0.00240896971778668
9.87	0.00294451864339755
9.88	0.00348127763089467
9.89	0.00401656244738729
9.9	0.00454896725486907
9.91	0.00507768694835417
9.92	0.00560222776477237
9.93	0.00612227010126017
9.94	0.00663759791981797
9.95	0.00714805993694875
9.96	0.00765354709842777
9.97	0.00815397890041491
9.98	0.00864929475762451
9.99	0.00913944837401724
10	0.0096244039649996
10.01	0.0101041336577607
10.02	0.0105786156621739
10.03	0.01104783295809
10.04	0.011511772336204
10.05	0.0119704236859878
10.06	0.0124237794590337
10.07	0.012871834259157
10.08	0.0133145845253852
10.09	0.0137520282837821
10.1	0.0141841649511686
10.11	0.0146109951781189
10.12	0.0150325207222506
10.13	0.0154487443449187
10.14	0.0158596697262461
10.15	0.0162653013945909
10.16	0.0166656446675659
10.17	0.0170607056022051
10.18	0.0174504909525854
10.19	0.0178350081334665
10.2	0.0182142651888247
10.21	0.0185882707644507
10.22	0.018957034083903
10.23	0.0193205649271371
10.24	0.0196788736115727
10.25	0.020031970974964
10.26	0.0203798683600177
10.27	0.0207225776002752
10.28	0.0210601110072433
10.29	0.0213924813585022
10.3	0.0217197018866349
10.31	0.0220417862689006
10.32	0.0223587486175698
10.33	0.02267060347077
10.34	0.0229773657838062
10.35	0.0232790509208937
10.36	0.0235756746472952
10.37	0.0238672531216865
10.38	0.0241538028888691
10.39	0.0244353408727302
10.4	0.0247118843693556
10.41	0.024983451040389
10.42	0.0252500589065764
10.43	0.025511726341385
10.44	0.0257684720648773
10.45	0.0260203151375714
10.46	0.0262672749545459
10.47	0.0265093712395443
10.48	0.0267466240392419
10.49	0.0269790537175473
10.5	0.0272066809500257
10.51	0.0274295267183477
10.52	0.0276476123048396
10.53	0.0278609592870986
10.54	0.028069589532594
10.55	0.0282735251934647
10.56	0.02847278870118
10.57	0.0286674027614304
10.58	0.028857390348942
10.59	0.0290427747023545
10.6	0.0292235793191978
10.61	0.0293998279508301
10.62	0.0295715445974681
10.63	0.0297387535032291
10.64	0.0299014791512117
10.65	0.0300597462586063
10.66	0.030213579771844
10.67	0.0303630048618066
10.68	0.0305080469189776
10.69	0.0306487315487218
10.7	0.0307850845665656
10.71	0.0309171319934729
10.72	0.0310449000511906
10.73	0.031168415157583
10.74	0.0312877039220792
10.75	0.0314027931409986
10.76	0.031513709793074
10.77	0.0316204810348826
10.78	0.0317231341963461
10.79	0.0318216967762765
10.8	0.0319161964379204
10.81	0.0320066610045122
10.82	0.0320931184549408
10.83	0.0321755969193312
10.84	0.0322541246747413
10.85	0.0323287301408318
10.86	0.0323994418755993
10.87	0.0324662885711082
10.88	0.0325292990492922
10.89	0.0325885022577064
10.9	0.0326439272653828
10.91	0.0326956032587125
10.92	0.0327435595372662
10.93	0.0327878255097677
10.94	0.032828430689989
10.95	0.0328654046927347
10.96	0.032898777229834
10.97	0.0329285781061648
10.98	0.0329548372157013
10.99	0.0329775845375903
11	0.0329968501322673
11.01	0.0330126641375828
11.02	0.0330250567649701
11.03	0.0330340582956567
11.04	0.0330396990768307
11.05	0.0330420095179586
11.06	0.0330410200870197
11.07	0.0330367613068298
11.08	0.0330292637513861
11.09	0.0330185580422019
11.1	0.0330046748447547
11.11	0.0329876448648458
11.12	0.0329674988451092
11.13	0.0329442675614743
11.14	0.0329179818196705
11.15	0.0328886724517936
11.16	0.0328563703128355
11.17	0.0328211062773417
11.18	0.0327829112360002
11.19	0.032741816092321
11.2	0.0326978517593304
11.21	0.0326510491562829
11.22	0.0326014392054193
11.23	0.0325490528287393
11.24	0.0324939209448303
11.25	0.0324360744656974
11.26	0.0323755442936285
11.27	0.0323123613181244
11.28	0.0322465564127998
11.29	0.0321781604323652
11.3	0.0321072042096076
11.31	0.0320337185524439
11.32	0.0319577342409332
11.33	0.0318792820243876
11.34	0.0317983926184882
11.35	0.0317150967024138
11.36	0.031629424916036
11.37	0.0315414078571303
11.38	0.0314510760785795
11.39	0.031358460085659
11.4	0.0312635903333736
11.41	0.0311664972237108
11.42	0.0310672111030748
11.43	0.0309657622596191
11.44	0.0308621809206981
11.45	0.0307564972503043
11.46	0.0306487413465779
11.47	0.0305389432392513
11.48	0.0304271328872697
11.49	0.0303133401763118
11.5	0.0301975949164238
11.51	0.0300799268396172
11.52	0.0299603655975671
11.53	0.0298389407592774
11.54	0.0297156818088275
11.55	0.0295906181431084
11.56	0.029463779069623
11.57	0.0293351938042745
11.58	0.0292048914692387
11.59	0.0290729010908208
11.6	0.0289392515973658
11.61	0.0288039718171934
11.62	0.0286670904765485
11.63	0.0285286361976075
11.64	0.0283886374964904
11.65	0.0282471227813316
11.66	0.0281041203503506
11.67	0.0279596583899371
11.68	0.0278137649728465
11.69	0.0276664680563071
11.7	0.0275177954802909
11.71	0.0273677749656737
11.72	0.0272164341125214
11.73	0.0270638003983894
11.74	0.0269099011765972
11.75	0.0267547636746273
11.76	0.0265984149924493
11.77	0.0264408821009449
11.78	0.026282191840332
11.79	0.0261223709186137
11.8	0.0259614459100788
11.81	0.0257994432538009
11.82	0.0256363892522022
11.83	0.0254723100695997
11.84	0.025307231730813
11.85	0.0251411801197872
11.86	0.0249741809782655
11.87	0.0248062599044232
11.88	0.0246374423516231
11.89	0.0244677536271469
11.9	0.0242972188909088
11.91	0.0241258631542951
11.92	0.0239537112789724
11.93	0.0237807879757254
11.94	0.0236071178032943
11.95	0.0234327251673437
11.96	0.0232576343192848
11.97	0.0230818693553517
11.98	0.0229054542154329
11.99	0.0227284126822052
12	0.0225507683800483
12.01	0.022372544774191
12.02	0.0221937651697099
12.03	0.0220144527107007
12.04	0.0218346303793338
12.05	0.0216543209951043
12.06	0.021473547213893
12.07	0.021292331527292
12.08	0.0211106962617188
12.09	0.0209286635777585
12.1	0.0207462554693898
12.11	0.020563493763302
12.12	0.0203804001182193
12.13	0.0201969960242636
12.14	0.0200133028022964
12.15	0.0198293416033468
12.16	0.019645133408011
12.17	0.0194606990259112
12.18	0.0192760590951399
12.19	0.0190912340817907
12.2	0.0189062442794307
12.21	0.0187211098086488
12.22	0.0185358506166162
12.23	0.0183504864766748
12.24	0.0181650369879269
12.25	0.017979521574874
12.26	0.0177939594870408
12.27	0.0176083697986688
12.28	0.0174227714083835
12.29	0.0172371830389388
12.3	0.017051623236916
12.31	0.0168661103725118
12.32	0.0166806626392565
12.33	0.0164952980538899
12.34	0.0163100344561162
12.35	0.0161248895084683
12.36	0.0159398806961724
12.37	0.0157550253269816
12.38	0.0155703405311409
12.39	0.0153858432612827
12.4	0.0152015502923011
12.41	0.0150174782214204
12.42	0.0148336434680986
12.43	0.0146500622740329
12.44	0.0144667507032091
12.45	0.014283724641894
12.46	0.0141009997987404
12.47	0.0139185917047987
12.48	0.013736515713678
12.49	0.0135547870016133
12.5	0.0133734205676
12.51	0.0131924312335642
12.52	0.0130118336445043
12.53	0.0128316422687022
12.54	0.0126518713979038
12.55	0.0124725351475643
12.56	0.0122936474571023
12.57	0.0121152220900641
12.58	0.011937272634547
12.59	0.0117598125033884
12.6	0.0115828549345138
12.61	0.0114064129912695
12.62	0.0112304995627823
12.63	0.0110551273643166
12.64	0.0108803089376628
12.65	0.0107060566515451
12.66	0.010532382702032
12.67	0.0103592991130559
12.68	0.0101868177367507
12.69	0.0100149502540482
12.7	0.00984370817512703
12.71	0.00967310283995147
12.72	0.00950314541881088
12.73	0.00933384691292514
12.74	0.00916521815494602
12.75	0.00899726980970136
12.76	0.00883001237471204
12.77	0.00866345618092041
12.78	0.00849761139336336
12.79	0.00833248801191776
12.8	0.00816809587199989
12.81	0.00800444464536091
12.82	0.00784154384095229
12.83	0.00767940280571692
12.84	0.00751803072549843
12.85	0.00735743662597985
12.86	0.00719762937366111
12.87	0.00703861767689672
12.88	0.00688041008697911
12.89	0.00672301499930254
12.9	0.00656644065456806
12.91	0.00641069514010282
12.92	0.00625578639123041
12.93	0.00610172219282114
12.94	0.00594851018081679
12.95	0.00579615784404457
12.96	0.00564467252606019
12.97	0.0054940614272369
12.98	0.00534433160702587
12.99	0.00519548998644925
13	0.00504754335090159
13.01	0.00490049835322173
13.02	0.00475436151720332
13.03	0.00460913924152578
13.04	0.00446483780421748
13.05	0.00432146336784522
13.06	0.00417902198538552
13.07	0.0040375196071165
13.08	0.00389696208870678
13.09	0.00375735520066732
13.1	0.0036187046396287
13.11	0.00348101604180977
13.12	0.00334429499934687
13.13	0.00320854708001945
13.14	0.00307377785152909
13.15	0.00293999291162842
13.16	0.00280719792563021
13.17	0.00267539867390301
13.18	0.00254460111242166
13.19	0.00241481145090631
13.2	0.00228603625496996
13.21	0.00215828258140109
13.22	0.00203155815984267
13.23	0.00190587164082316
13.24	0.00178123294028324
13.25	0.00165765372741726
13.26	0.00153514813079259
13.27	0.00141373378566815
13.28	0.00129343343121147
13.29	0.00117427742594854
13.3	0.00105630785937569
13.31	0.000939585573834373
13.32	0.000824202800007483
13.33	0.000710307382901114
13.34	0.000598153017989483
13.35	0.000488214257875756
13.36	0.000381485531807471
13.37	0.000280396692587776
13.38	0.000192178597006697
13.39	0.00014061831589317
13.4	0.000162670644553917
13.41	0.000237317412416192
13.42	0.000329658732439135
13.43	0.000427623017462116
13.44	0.00052746461919219
13.45	0.000627768326031098
13.46	0.000727898237712581
13.47	0.000827529778215465
13.48	0.000926480910523835
13.49	0.00102464197501264
13.5	0.00112194313838805
13.51	0.0012183379315147
13.52	0.00131379432746247
13.53	0.00140828962480989
13.54	0.0015018073714929
13.55	0.00159433544044973
13.56	0.00168586478398955
13.57	0.0017763886032776
13.58	0.00186590178017499
13.59	0.00195440047950605
13.6	0.00204188186494789
13.61	0.00212834389229425
13.62	0.00221378515656062
13.63	0.00229820477715677
13.64	0.00238160231046258
13.65	0.00246397768240807
13.66	0.00254533113585129
13.67	0.00262566318905741
13.68	0.00270497460257183
13.69	0.00278326635257862
13.7	0.00286053960916221
13.71	0.002936795718543
13.72	0.00301203618833429
13.73	0.00308626267521172
13.74	0.00315947697456512
13.75	0.00323168101170239
13.76	0.00330287683430801
13.77	0.00337306660593695
13.78	0.0034422526003754
13.79	0.00351043719669813
13.8	0.0035776228748706
13.81	0.00364381221187776
13.82	0.0037090078782557
13.83	0.00377321263491759
13.84	0.00383642933032521
13.85	0.003898660897871
13.86	0.00395991035347225
13.87	0.00402018079336117
13.88	0.00407947539198962
13.89	0.00413779740013691
13.9	0.00419515014303579
13.91	0.00425153701866266
13.92	0.00430696149613439
13.93	0.00436142711408645
13.94	0.00441493747923904
13.95	0.00446749626490211
13.96	0.00451910720963695
13.97	0.00456977411587936
13.98	0.0046195008486779
13.99	0.00466829133439714
14	0.0047161495594986
14.01	0.00476307956935893
14.02	0.00480908546707398
14.03	0.00485417141231936
14.04	0.00489834162022199
14.05	0.0049416003602431
14.06	0.00498395195512166
14.07	0.00502540077975423
14.08	0.0050659512601801
14.09	0.00510560787251323
14.1	0.00514437514193088
14.11	0.00518225764165089
14.12	0.00521925999192876
14.13	0.00525538685905486
14.14	0.00529064295440355
14.15	0.00532503303342138
14.16	0.00535856189469131
14.17	0.00539123437896635
14.18	0.00542305536823561
14.19	0.00545402978478104
14.2	0.00548416259025062
14.21	0.00551345878473942
14.22	0.00554192340587831
14.23	0.00556956152791711
14.24	0.00559637826084484
14.25	0.00562237874948547
14.26	0.00564756817262212
14.27	0.00567195174210871
14.28	0.0056955347020137
14.29	0.00571832232773125
14.3	0.00574031992516144
14.31	0.00576153282982699
14.32	0.00578196640603932
14.33	0.00580162604605129
14.34	0.00582051716924643
14.35	0.00583864522129027
14.36	0.00585601567330654
14.37	0.00587263402109864
14.38	0.0058885057842828
14.39	0.00590363650555817
14.4	0.00591803174982864
14.41	0.00593169710348726
14.42	0.0059446381735759
14.43	0.00595686058704808
14.44	0.00596836998996739
14.45	0.00597917204674472
14.46	0.00598927243938293
14.47	0.00599867686674379
14.48	0.00600739104374972
14.49	0.00601542070067794
14.5	0.00602277158241708
14.51	0.00602944944771441
14.52	0.00603546006847934
14.53	0.006040809229052
14.54	0.00604550272547243
14.55	0.00604954636480332
14.56	0.00605294596440606
14.57	0.00605570735124776
14.58	0.0060578363612155
14.59	0.00605933883842067
14.6	0.00606022063454977
14.61	0.00606048760814697
14.62	0.0060601456239846
14.63	0.00605920055238135
14.64	0.00605765826856404
14.65	0.00605552465199902
14.66	0.00605280558576174
14.67	0.00604950695588849
14.68	0.00604563465077746
14.69	0.00604119456050511
14.7	0.00603619257626824
14.71	0.00603063458972426
14.72	0.0060245264924133
14.73	0.00601787417512733
14.74	0.00601068352735474
14.75	0.00600296043665578
14.76	0.00599471078808134
14.77	0.00598594046362072
14.78	0.00597665534159931
14.79	0.00596686129613818
14.8	0.00595656419657252
14.81	0.00594576990690497
14.82	0.00593448428526088
14.83	0.00592271318335085
14.84	0.00591046244592443
14.85	0.00589773791023065
14.86	0.00588454540552287
14.87	0.0058708907525084
14.88	0.00585677976285125
14.89	0.00584221823867952
14.9	0.00582721197204334
14.91	0.00581176674446394
14.92	0.0057958883264183
14.93	0.00577958247685838
14.94	0.00576285494275326
14.95	0.0057457114585816
14.96	0.00572815774590006
14.97	0.00571019951286942
14.98	0.00569184245379832
14.99	0.00567309224868984
15	0.00565395456282301
15.01	0.00563443504628809
15.02	0.00561453933356884
15.03	0.00559427304311774
15.04	0.00557364177693384
15.05	0.00555265112014757
15.06	0.00553130664062506
15.07	0.00550961388854797
15.08	0.00548757839602168
15.09	0.00546520567670149
15.1	0.00544250122538297
15.11	0.00541947051763961
15.12	0.00539611900943892
15.13	0.00537245213678429
15.14	0.00534847531533776
15.15	0.00532419394009222
15.16	0.00529961338497103
15.17	0.00527473900253965
15.18	0.00524957612361562
15.19	0.00522413005697623
15.2	0.0051984060889854
15.21	0.00517240948331158
15.22	0.00514614548058543
15.23	0.0051196192980873
15.24	0.00509283612945147
15.25	0.0050658011443587
15.26	0.00503851948823457
15.27	0.00501099628196942
15.28	0.00498323662161553
15.29	0.00495524557812722
15.3	0.0049270281970683
15.31	0.00489858949835773
15.32	0.00486993447598153
15.33	0.00484106809776188
15.34	0.00481199530508296
15.35	0.00478272101265228
15.36	0.00475325010824492
15.37	0.0047235874524765
15.38	0.00469373787856961
15.39	0.00466370619211361
15.4	0.00463349717084442
15.41	0.00460311556445141
15.42	0.00457256609431025
15.43	0.00454185345333652
15.44	0.00451098230573164
15.45	0.00447995728681515
15.46	0.00444878300280916
15.47	0.0044174640306785
15.48	0.00438600491791388
15.49	0.00435441018237036
15.5	0.00432268431209639
15.51	0.00429083176514751
15.52	0.00425885696944331
15.53	0.00422676432258281
15.54	0.00419455819171257
15.55	0.0041622429133601
15.56	0.0041298227932904
15.57	0.00409730210637311
15.58	0.00406468509642961
15.59	0.00403197597611069
15.6	0.0039991789267726
15.61	0.00396629809834175
15.62	0.00393333760920604
15.63	0.00390030154608765
15.64	0.00386719396394956
15.65	0.00383401888586824
15.66	0.00380078030296633
15.67	0.00376748217425749
15.68	0.00373412842661808
15.69	0.00370072295466152
15.7	0.0036672696206493
15.71	0.00363377225442727
15.72	0.00360023465334842
15.73	0.00356666058219304
15.74	0.00353305377310251
15.75	0.00349941792550254
15.76	0.00346575670607488
15.77	0.00343207374867138
15.78	0.00339837265427093
15.79	0.00336465699093792
15.8	0.00333093029375816
15.81	0.00329719606483366
15.82	0.00326345777320452
15.83	0.00322971885484675
15.84	0.00319598271262315
15.85	0.00316225271626995
15.86	0.00312853220237162
15.87	0.0030948244743438
15.88	0.00306113280240537
15.89	0.00302746042360188
15.9	0.00299381054174952
15.91	0.00296018632747801
15.92	0.00292659091819644
15.93	0.0028930274181154
15.94	0.00285949889824561
15.95	0.0028260083964143
15.96	0.00279255891726983
15.97	0.00275915343230384
15.98	0.00272579487987836
15.99	0.00269248616523538
16	0.00265923016052307
16.01	0.00262602970485907
16.02	0.00259288760430668
16.03	0.00255980663196698
16.04	0.00252678952798381
16.05	0.00249383899959555
16.06	0.00246095772119667
16.07	0.00242814833436058
16.08	0.0023954134479031
16.09	0.00236275563796635
16.1	0.00233017744801387
16.11	0.00229768138895986
16.12	0.00226526993918857
16.13	0.00223294554463899
16.14	0.00220071061888411
16.15	0.00216856754318084
16.16	0.00213651866656872
16.17	0.0021045663059491
16.18	0.00207271274613943
16.19	0.00204096024000698
16.2	0.00200931100851248
16.21	0.0019777672408297
16.22	0.00194633109443315
16.23	0.00191500469519309
16.24	0.00188379013748187
16.25	0.001852689484271
16.26	0.00182170476724932
16.27	0.00179083798692723
16.28	0.00176009111275533
16.29	0.0017294660832419
16.3	0.00169896480605767
16.31	0.00166858915820201
16.32	0.00163834098607778
16.33	0.00160822210567072
16.34	0.0015782343026552
16.35	0.00154837933255738
16.36	0.00151865892088108
16.37	0.00148907476327876
16.38	0.00145962852567543
16.39	0.0014303218444804
16.4	0.00140115632669999
16.41	0.00137213355012356
16.42	0.0013432550635399
16.43	0.00131452238688332
16.44	0.0012859370114317
16.45	0.00125750040003229
16.46	0.00122921398729595
16.47	0.00120107917982718
16.48	0.00117309735645914
16.49	0.00114526986851459
16.5	0.00111759804004427
16.51	0.00109008316813147
16.52	0.00106272652318801
16.53	0.00103552934929136
16.54	0.00100849286450652
16.55	0.000981618261285338
16.56	0.00095490670687902
16.57	0.000928359343802872
16.58	0.000901977290320536
16.59	0.000875761641021594
16.6	0.00084971346741524
16.61	0.000823833818680466
16.62	0.000798123722415951
16.63	0.000772584185570174
16.64	0.000747216195477469
16.65	0.000722020721059415
16.66	0.000696998714234967
16.67	0.000672151111575782
16.68	0.000647478836219963
16.69	0.000622982800249199
16.7	0.0005986639074434
16.71	0.000574523056703258
16.72	0.000550561146164458
16.73	0.000526779078347699
16.74	0.000503177766505221
16.75	0.00047975814267289
16.76	0.000456521167829665
16.77	0.000433467845095454
16.78	0.000410599236745676
16.79	0.000387916486764316
16.8	0.000365420851011172
16.81	0.000343113738124704
16.82	0.000320996766120833
16.83	0.000299071842024193
16.84	0.000277341276391652
16.85	0.00025580795194653
16.86	0.000234475578568318
16.87	0.000213349091013822
16.88	0.000192435291670217
16.89	0.000171743933645959
16.9	0.000151289638507463
16.91	0.000131095501243412
16.92	0.000111200383400048
16.93	9.16750905614824e-05
16.94	7.26627366915166e-05
16.95	5.44959123402397e-05
16.96	3.81040756303604e-05
16.97	2.65369588286885e-05
16.98	2.65490120814141e-05
16.99	3.78445450409142e-05
17	5.35243421823192e-05
17.01	7.05801270147592e-05
17.02	8.80981238647078e-05
17.03	0.000105750705937168
17.04	0.000123396698734782
17.05	0.000140966271103528
17.06	0.000158421191680564
17.07	0.000175738869235434
17.08	0.000192905146538596
17.09	0.000209910733762182
17.1	0.000226749309290866
17.11	0.000243416446124682
17.12	0.000259908974276758
17.13	0.000276224586106236
17.14	0.000292361582979904
17.15	0.000308318707821343
17.16	0.000324095031193081
17.17	0.000339689872169953
17.18	0.000355102742027653
17.19	0.000370333303509715
17.2	0.000385381340799953
17.21	0.000400246737129011
17.22	0.000414929457717426
17.23	0.0004294295366924
17.24	0.00044374706695015
17.25	0.00045788219209714
17.26	0.00047183510013115
17.27	0.00048560601827756
17.28	0.000499195208896748
17.29	0.000512602966034779
17.3	0.000525829612660073
17.31	0.000538875498316514
17.32	0.000551740997122837
17.33	0.000564426506183801
17.34	0.000576932444102606
17.35	0.000589259249793453
17.36	0.000601407381412302
17.37	0.000613377315434853
17.38	0.00062516954582561
17.39	0.000636784583347656
17.4	0.000648222954869038
17.41	0.000659485202826419
17.42	0.000670571884643069
17.43	0.000681483572339041
17.44	0.000692220851968961
17.45	0.000702784323300738
17.46	0.000713174599420048
17.47	0.000723392306358764
17.48	0.000733438082765087
17.49	0.000743312579602253
17.5	0.000753016459843579
17.51	0.000762550398188428
17.52	0.000771915080790646
17.53	0.000781111205007977
17.54	0.000790139479135812
17.55	0.000799000622185887
17.56	0.000807695363636386
17.57	0.000816224443205451
17.58	0.000824588610653646
17.59	0.000832788625539574
17.6	0.000840825257024187
17.61	0.00084869928369143
17.62	0.000856411493264331
17.63	0.000863962682525928
17.64	0.000871353657027367
17.65	0.000878585230941455
17.66	0.000885658226885432
17.67	0.00089257347569661
17.68	0.000899331816279916
17.69	0.000905934095430514
17.7	0.000912381167642607
17.71	0.00091867389493531
17.72	0.000924813146697748
17.73	0.00093079979947999
17.74	0.000936634736862173
17.75	0.000942318849276806
17.76	0.000947853033825222
17.77	0.000953238194138496
17.78	0.000958475240189366
17.79	0.000963565088151792
17.8	0.000968508660235978
17.81	0.00097330688450885
17.82	0.000977960694783157
17.83	0.00098247103040299
17.84	0.000986838836146073
17.85	0.000991065062025679
17.86	0.000995150663167445
17.87	0.000999096599645714
17.88	0.00100290383633701
17.89	0.00100657334276511
17.9	0.00101010609297688
17.91	0.00101350306536409
17.92	0.00101676524254248
17.93	0.0010198936112012
17.94	0.00102288916196384
17.95	0.00102575288922624
17.96	0.00102848579105037
17.97	0.00103108886900944
17.98	0.0010335631280373
17.99	0.00103590957629894
18	0.00103812922509269
18.01	0.00104022308864766
18.02	0.00104219218403221
18.03	0.00104403753102635
18.04	0.00104576015196358
18.05	0.00104736107163692
18.06	0.00104884131712379
18.07	0.00105020191770254
18.08	0.00105144390468771
18.09	0.0010525683113496
18.1	0.00105357617274837
18.11	0.00105446852560194
18.12	0.00105524640823154
18.13	0.00105591086035684
18.14	0.00105646292304457
18.15	0.00105690363852878
18.16	0.00105723405015404
18.17	0.00105745520219357
18.18	0.00105756813978592
18.19	0.00105757390880862
18.2	0.0010574735557361
18.21	0.00105726812756563
18.22	0.0010569586716751
18.23	0.00105654623571431
18.24	0.00105603186753696
18.25	0.0010554166150436
18.26	0.00105470152608635
18.27	0.00105388764837245
18.28	0.00105297602935311
18.29	0.00105196771611959
18.3	0.00105086375532013
18.31	0.00104966519299962
18.32	0.00104837307459041
18.33	0.00104698844470078
18.34	0.00104551234712541
18.35	0.0010439458246692
18.36	0.00104228991909294
18.37	0.00104054567099437
18.38	0.0010387141197266
18.39	0.00103679630330817
18.4	0.001034793258306
18.41	0.0010327060197848
18.42	0.00103053562117741
18.43	0.00102828309421124
18.44	0.00102594946883658
18.45	0.0010235357731031
18.46	0.00102104303310985
18.47	0.00101847227289084
18.48	0.00101582451436599
18.49	0.00101310077720894
18.5	0.00101030207881958
18.51	0.00100742943420417
18.52	0.00100448385590723
18.53	0.00100146635393508
18.54	0.000998377935682359
18.55	0.000995219605847044
18.56	0.000991992366352722
18.57	0.000988697216293393
18.58	0.000985335151822473
18.59	0.00098190716613257
18.6	0.000978414249322569
18.61	0.000974857388383408
18.62	0.000971237567096968
18.63	0.000967555765965914
18.64	0.000963812962180463
18.65	0.000960010129489218
18.66	0.000956148238203856
18.67	0.000952228255095515
18.68	0.000948251143314772
18.69	0.000944217862382491
18.7	0.000940129368076685
18.71	0.000935986612402503
18.72	0.000931790543528164
18.73	0.000927542105717732
18.74	0.000923242239262677
18.75	0.000918891880459544
18.76	0.000914491961533043
18.77	0.000910043410563114
18.78	0.0009055471514806
18.79	0.000901004103965308
18.8	0.000896415183424907
18.81	0.00089178130092044
18.82	0.000887103363131552
18.83	0.000882382272316504
18.84	0.000877618926252466
18.85	0.000872814218172704
18.86	0.000867969036742359
18.87	0.000863084266011626
18.88	0.000858160785369713
18.89	0.000853199469501704
18.9	0.000848201188306416
18.91	0.000843166806949948
18.92	0.00083809718572184
18.93	0.000832993180053472
18.94	0.000827855640478018
18.95	0.000822685412549403
18.96	0.000817483336851828
18.97	0.000812250248965212
18.98	0.000806986979383504
18.99	0.000801694353519477
19	0.00079637319165725
19.01	0.000791024308930048
19.02	0.000785648515263169
19.03	0.000780246615368544
19.04	0.000774819408713657
19.05	0.000769367689484061
19.06	0.000763892246523378
19.07	0.000758393863372522
19.08	0.000752873318199008
19.09	0.000747331383763508
19.1	0.000741768827436974
19.11	0.000736186411098703
19.12	0.000730584891223823
19.13	0.000724965018752448
19.14	0.00071932753913802
19.15	0.000713673192290951
19.16	0.00070800271257462
19.17	0.000702316828779847
19.18	0.000696616264082841
19.19	0.000690901736087819
19.2	0.00068517395675399
19.21	0.000679433632384945
19.22	0.000673681463621756
19.23	0.000667918145463988
19.24	0.000662144367179298
19.25	0.000656360812343987
19.26	0.000650568158839725
19.27	0.000644767078770319
19.28	0.000638958238548466
19.29	0.000633142298784645
19.3	0.000627319914373066
19.31	0.000621491734400048
19.32	0.000615658402183867
19.33	0.000609820555247828
19.34	0.000603978825316092
19.35	0.000598133838313105
19.36	0.000592286214343579
19.37	0.0005864365677072
19.38	0.000580585506878808
19.39	0.000574733634488189
19.4	0.000568881547347612
19.41	0.000563029836454824
19.42	0.000557179086948545
19.43	0.000551329878127733
19.44	0.000545482783465306
19.45	0.000539638370589446
19.46	0.000533797201300466
19.47	0.000527959831536271
19.48	0.000522126811425276
19.49	0.000516298685229042
19.5	0.000510475991418172
19.51	0.000504659262598124
19.52	0.000498849025552249
19.53	0.00049304580125941
19.54	0.000487250104869272
19.55	0.00048146244572494
19.56	0.000475683327347329
19.57	0.000469913247493571
19.58	0.000464152698069855
19.59	0.000458402165265348
19.6	0.000452662129437276
19.61	0.00044693306520901
19.62	0.000441215441416792
19.63	0.000435509721179922
19.64	0.000429816361840612
19.65	0.000424135815041992
19.66	0.000418468526699672
19.67	0.000412814937014379
19.68	0.000407175480510718
19.69	0.000401550585997432
19.7	0.000395940676677102
19.71	0.00039034617002555
19.72	0.000384767477926063
19.73	0.000379205006637458
19.74	0.000373659156786358
19.75	0.000368130323405216
19.76	0.000362618895962823
19.77	0.000357125258361905
19.78	0.000351649788960765
19.79	0.0003461928605817
19.8	0.000340754840558981
19.81	0.000335336090717881
19.82	0.000329936967426504
19.83	0.000324557821586627
19.84	0.000319198998679559
19.85	0.000313860838784342
19.86	0.000308543676573946
19.87	0.000303247841366588
19.88	0.000297973657126005
19.89	0.000292721442522424
19.9	0.000287491510885555
19.91	0.000282284170299652
19.92	0.000277099723594559
19.93	0.000271938468382839
19.94	0.000266800697059075
19.95	0.000261686696873066
19.96	0.000256596749906519
19.97	0.000251531133150627
19.98	0.000246490118509422
19.99	0.000241473972816714
20	0.000236482957886574


==> TeX/Tikz/Data/Sim_P/v5.dat <==
0	0.946064362930402
0.01	0.936805687482548
0.02	0.926915733498718
0.03	0.916431832040634
0.04	0.905390097000083
0.05	0.893825473571867
0.06	0.881771786243853
0.07	0.869261786382495
0.08	0.856327199507488
0.09	0.842998772364416
0.1	0.829306319919957
0.11	0.815278772420616
0.12	0.800944222673597
0.13	0.786329973727505
0.14	0.771462587151451
0.15	0.756367932134232
0.16	0.74107123565069
0.17	0.72559713397064
0.18	0.709969725816926
0.19	0.694212627513559
0.2	0.678349030502546
0.21	0.662401761648754
0.22	0.646393346795882
0.23	0.630346078082357
0.24	0.614282085572784
0.25	0.598223413806331
0.26	0.58219210390523
0.27	0.566210281919852
0.28	0.550300254105171
0.29	0.534484609817517
0.3	0.51878633267749
0.31	0.503228920546838
0.32	0.487836514689845
0.33	0.472634038200984
0.34	0.457647343337915
0.35	0.44290336674809
0.36	0.428430290650541
0.37	0.414257706750786
0.38	0.400416777933622
0.39	0.386940390499586
0.4	0.373863286799966
0.41	0.3612221645338
0.42	0.349055724729293
0.43	0.337404645715936
0.44	0.32631145560434
0.45	0.315820271656279
0.46	0.305976372590688
0.47	0.296825570923767
0.48	0.288413358826803
0.49	0.280783814682654
0.5	0.27397827992949
0.51	0.268033846818497
0.52	0.262981734832764
0.53	0.258845671052633
0.54	0.25564041921598
0.55	0.253370614000697
0.56	0.252030043485697
0.57	0.251601481567675
0.58	0.252057108690177
0.59	0.253359486030282
0.6	0.25546298122429
0.61	0.258315496955475
0.62	0.261860335134126
0.63	0.266038038755419
0.64	0.270788083922245
0.65	0.276050335786041
0.66	0.281766224425062
0.67	0.287879632816434
0.68	0.294337515463733
0.69	0.301090282367746
0.7	0.30809199030636
0.71	0.31530038413125
0.72	0.322676827371872
0.73	0.330186155852342
0.74	0.337796481718136
0.75	0.345478969155595
0.76	0.353207597667092
0.77	0.360958924242181
0.78	0.36871185216031
0.79	0.376447411392709
0.8	0.384148553514171
0.81	0.391799962554784
0.82	0.399387882190536
0.83	0.406899958981196
0.84	0.414325100924836
0.85	0.421653350340344
0.86	0.42887576995852
0.87	0.435984341058428
0.88	0.442971872499151
0.89	0.449831919546611
0.9	0.456558711465742
0.91	0.463147086929697
0.92	0.469592436382934
0.93	0.475890650579351
0.94	0.48203807459749
0.95	0.488031466710298
0.96	0.493867961556329
0.97	0.499545037122466
0.98	0.505060485104864
0.99	0.510412384265615
1	0.515599076447757
1.01	0.520619144951151
1.02	0.525471395007064
1.03	0.530154836120344
1.04	0.534668666075425
1.05	0.539012256426407
1.06	0.543185139312538
1.07	0.547186995458937
1.08	0.551017643238656
1.09	0.55467702868639
1.1	0.558165216366708
1.11	0.561482381010641
1.12	0.564628799844146
1.13	0.567604845540443
1.14	0.57041097973574
1.15	0.573047747054405
1.16	0.575515769595506
1.17	0.577815741837744
1.18	0.579948425924337
1.19	0.581914647293459
1.2	0.583715290623347
1.21	0.585351296064382
1.22	0.58682365573319
1.23	0.588133410446399
1.24	0.589281646673759
1.25	0.590269493692417
1.26	0.591098120925871
1.27	0.591768735452632
1.28	0.592282579671114
1.29	0.592640929108482
1.3	0.592845090362308
1.31	0.592896399164921
1.32	0.592796218561213
1.33	0.592545937191519
1.34	0.592146967671869
1.35	0.591600745064642
1.36	0.590908725433147
1.37	0.590072384474364
1.38	0.589093216224322
1.39	0.587972731831299
1.4	0.586712458392236
1.41	0.585313937848191
1.42	0.583778725935006
1.43	0.582108391185635
1.44	0.580304513980858
1.45	0.578368685645349
1.46	0.576302507586325
1.47	0.574107590472178
1.48	0.571785553448652
1.49	0.569338023390474
1.5	0.566766634186173
1.51	0.564073026054358
1.52	0.561258844889584
1.53	0.558325741636146
1.54	0.55527537168826
1.55	0.552109394315236
1.56	0.54882947211024
1.57	0.545437270461412
1.58	0.541934457044193
1.59	0.538322701333698
1.6	0.534603674136199
1.61	0.530779047138681
1.62	0.526850492475587
1.63	0.522819682311963
1.64	0.518688288442092
1.65	0.514457981903036
1.66	0.510130432602202
1.67	0.505707308958427
1.68	0.501190277555877
1.69	0.496581002810222
1.7	0.49188114664648
1.71	0.487092368188101
1.72	0.482216323456718
1.73	0.477254665082144
1.74	0.472209042022204
1.75	0.467081099291934
1.76	0.461872477701818
1.77	0.456584813604668
1.78	0.451219738650799
1.79	0.445778879551199
1.8	0.440263857848368
1.81	0.434676289694521
1.82	0.429017785636935
1.83	0.423289950410125
1.84	0.417494382734619
1.85	0.411632675122145
1.86	0.405706413686939
1.87	0.399717177963059
1.88	0.393666540727426
1.89	0.387556067828512
1.9	0.381387318020387
1.91	0.375161842802115
1.92	0.368881186262248
1.93	0.362546884928325
1.94	0.356160467621292
1.95	0.349723455314697
1.96	0.343237360998589
1.97	0.336703689548057
1.98	0.330123937596344
1.99	0.323499593412503
2	0.316832136783573
2.01	0.310123038901279
2.02	0.303373762253301
2.03	0.296585760519169
2.04	0.289760478470864
2.05	0.282899351878328
2.06	0.276003807420001
2.07	0.269075262598729
2.08	0.262115125663323
2.09	0.255124795536256
2.1	0.248105661748041
2.11	0.241059104379035
2.12	0.23398649400957
2.13	0.226889191679636
2.14	0.219768548859581
2.15	0.212625907433823
2.16	0.205462599700082
2.17	0.198279948387407
2.18	0.191079266697322
2.19	0.183861858373769
2.2	0.176629017809432
2.21	0.169382030198687
2.22	0.162122171751051
2.23	0.154850709984366
2.24	0.147568904124457
2.25	0.140278005649271
2.26	0.132979259032096
2.27	0.125673902763917
2.28	0.118363170774447
2.29	0.111048294434144
2.3	0.103730505422139
2.31	0.0964110399173063
2.32	0.0890911448688342
2.33	0.0817720876414919
2.34	0.0744551713435134
2.35	0.0671417601445205
2.36	0.0598333230749506
2.37	0.0525315141828302
2.38	0.0452383298333503
2.39	0.037956446126495
2.4	0.0306900331351949
2.41	0.0234470706241583
2.42	0.0162477950180667
2.43	0.00917239547959518
2.44	0.00311595051603914
2.45	0.006338719823804
2.46	0.0132267056238317
2.47	0.0203311150405075
2.48	0.0274717251000087
2.49	0.0346151247038668
2.5	0.0417501099605244
2.51	0.0488714878868555
2.52	0.0559762486528792
2.53	0.063062335576565
2.54	0.0701281657510488
2.55	0.0771724163597407
2.56	0.0841939194498369
2.57	0.0911916059615092
2.58	0.0981644740644626
2.59	0.105111570318129
2.6	0.112031977979115
2.61	0.118924809479752
2.62	0.125789201437939
2.63	0.132624311255933
2.64	0.139429314746077
2.65	0.146203404437657
2.66	0.152945788345819
2.67	0.159655689060384
2.68	0.166332343060176
2.69	0.172975000188829
2.7	0.179582923248053
2.71	0.186155387677322
2.72	0.19269168129796
2.73	0.199191104105757
2.74	0.205652968100398
2.75	0.212076597143135
2.76	0.218461326836253
2.77	0.224806504419445
2.78	0.231111488679405
2.79	0.237375649869756
2.8	0.243598369639104
2.81	0.249779040965497
2.82	0.255917068095922
2.83	0.262011866489733
2.84	0.26806286276521
2.85	0.274069494648487
2.86	0.280031210924344
2.87	0.28594747138841
2.88	0.291817746800386
2.89	0.297641518838016
2.9	0.30341828005153
2.91	0.309147533818421
2.92	0.314828794298319
2.93	0.320461586387853
2.94	0.326045445675436
2.95	0.331579918395807
2.96	0.337064561384244
2.97	0.342498942030544
2.98	0.347882638232471
2.99	0.353215238348856
3	0.358496341152107
3.01	0.363725555780379
3.02	0.368902501688994
3.03	0.374026808601514
3.04	0.379098116460099
3.05	0.384116075375383
3.06	0.389080345575695
3.07	0.393990597355773
3.08	0.398846511024781
3.09	0.403647776853816
3.1	0.408394095022773
3.11	0.413085175566641
3.12	0.417720738321183
3.13	0.422300512868053
3.14	0.426824238479289
3.15	0.431291664061289
3.16	0.435702548098124
3.17	0.440056658594402
3.18	0.44435377301745
3.19	0.448593678239017
3.2	0.452776170476417
3.21	0.456901055233114
3.22	0.460968147238808
3.23	0.464977270388987
3.24	0.468928257683938
3.25	0.472820951167315
3.26	0.476655201864156
3.27	0.480430869718463
3.28	0.484147823530258
3.29	0.487805940892211
3.3	0.491405108125799
3.31	0.49494522021704
3.32	0.498426180751739
3.33	0.501847901850355
3.34	0.505210304102452
3.35	0.508513316500699
3.36	0.511756876374549
3.37	0.514940929323427
3.38	0.518065429149662
3.39	0.521130337790962
3.4	0.52413562525257
3.41	0.527081269539074
3.42	0.529967256585877
3.43	0.532793580190341
3.44	0.53556024194262
3.45	0.538267251156188
3.46	0.54091462479806
3.47	0.543502387418751
3.48	0.546030571081944
3.49	0.548499215293889
3.5	0.550908366932569
3.51	0.553258080176598
3.52	0.5555484164339
3.53	0.557779444270157
3.54	0.559951239337041
3.55	0.562063884300244
3.56	0.564117468767316
3.57	0.566112089215307
3.58	0.568047848918247
3.59	0.569924857874446
3.6	0.571743232733656
3.61	0.573503096724063
3.62	0.575204579579161
3.63	0.576847817464493
3.64	0.578432952904266
3.65	0.579960134707867
3.66	0.581429517896283
3.67	0.582841263628409
3.68	0.584195539127308
3.69	0.585492517606364
3.7	0.586732378195402
3.71	0.58791530586674
3.72	0.589041491361192
3.73	0.590111131114048
3.74	0.591124427181022
3.75	0.592081587164177
3.76	0.592982824137847
3.77	0.593828356574558
3.78	0.594618408270951
3.79	0.595353208273734
3.8	0.596032990805644
3.81	0.596657995191454
3.82	0.597228465784016
3.83	0.597744651890356
3.84	0.598206807697831
3.85	0.598615192200348
3.86	0.598970069124655
3.87	0.599271706856721
3.88	0.599520378368205
3.89	0.59971636114302
3.9	0.599859937104013
3.91	0.599951392539736
3.92	0.599991018031374
3.93	0.599979108379767
3.94	0.599915962532589
3.95	0.59980188351167
3.96	0.599637178340458
3.97	0.599422157971657
3.98	0.599157137215003
3.99	0.598842434665254
4	0.598478372630323
4.01	0.598065277059608
4.02	0.59760347747253
4.03	0.597093306887254
4.04	0.59653510174963
4.05	0.595929201862331
4.06	0.595275950314238
4.07	0.594575693410027
4.08	0.593828780599997
4.09	0.593035564410146
4.1	0.592196400372485
4.11	0.591311646955604
4.12	0.590381665495496
4.13	0.589406820126652
4.14	0.588387477713417
4.15	0.587324007781627
4.16	0.586216782450529
4.17	0.585066176364976
4.18	0.583872566627941
4.19	0.582636332733297
4.2	0.581357856498924
4.21	0.580037522000123
4.22	0.578675715503326
4.23	0.577272825400155
4.24	0.575829242141777
4.25	0.574345358173603
4.26	0.572821567870332
4.27	0.571258267471304
4.28	0.569655855016231
4.29	0.568014730281257
4.3	0.566335294715371
4.31	0.564617951377189
4.32	0.562863104872094
4.33	0.561071161289738
4.34	0.55924252814192
4.35	0.557377614300839
4.36	0.555476829937726
4.37	0.553540586461858
4.38	0.551569296459963
4.39	0.549563373636012
4.4	0.547523232751407
4.41	0.545449289565577
4.42	0.543341960776957
4.43	0.541201663964395
4.44	0.53902881752895
4.45	0.536823840636122
4.46	0.534587153158475
4.47	0.532319175618698
4.48	0.530020329133086
4.49	0.527691035355438
4.5	0.525331716421392
4.51	0.522942794893186
4.52	0.520524693704859
4.53	0.518077836107888
4.54	0.51560264561726
4.55	0.513099545957989
4.56	0.510568961012091
4.57	0.508011314765976
4.58	0.505427031258328
4.59	0.502816534528404
4.6	0.500180248564814
4.61	0.497518597254737
4.62	0.494832004333611
4.63	0.492120893335269
4.64	0.489385687542558
4.65	0.486626809938406
4.66	0.483844683157356
4.67	0.481039729437584
4.68	0.478212370573363
4.69	0.475363027868028
4.7	0.472492122087381
4.71	0.469600073413598
4.72	0.466687301399602
4.73	0.463754224923902
4.74	0.460801262145937
4.75	0.457828830461869
4.76	0.454837346460883
4.77	0.451827225881951
4.78	0.448798883571091
4.79	0.445752733439098
4.8	0.442689188419774
4.81	0.439608660428627
4.82	0.436511560322079
4.83	0.433398297857126
4.84	0.430269281651532
4.85	0.427124919144464
4.86	0.423965616557652
4.87	0.420791778857015
4.88	0.417603809714791
4.89	0.414402111472148
4.9	0.41118708510229
4.91	0.407959130174048
4.92	0.404718644815972
4.93	0.401466025680895
4.94	0.39820166791102
4.95	0.39492596510345
4.96	0.391639309276263
4.97	0.388342090835026
4.98	0.385034698539846
4.99	0.381717519472874
5	0.378390939006325
5.01	0.375055340770969
5.02	0.371711106625128
5.03	0.368358616624147
5.04	0.364998248990369
5.05	0.361630380083587
5.06	0.35825538437199
5.07	0.354873634403592
5.08	0.351485500778153
5.09	0.348091352119586
5.1	0.344691555048849
5.11	0.34128647415732
5.12	0.337876471980659
5.13	0.334461908973161
5.14	0.33104314348258
5.15	0.327620531725446
5.16	0.324194427762864
5.17	0.32076518347679
5.18	0.317333148546793
5.19	0.313898670427293
5.2	0.310462094325288
5.21	0.307023763178554
5.22	0.303584017634322
5.23	0.300143196028445
5.24	0.296701634365024
5.25	0.293259666296543
5.26	0.289817623104449
5.27	0.286375833680223
5.28	0.282934624506943
5.29	0.279494319641296
5.3	0.276055240696094
5.31	0.272617706823248
5.32	0.269182034697237
5.33	0.265748538499038
5.34	0.262317529900555
5.35	0.258889318049511
5.36	0.255464209554838
5.37	0.252042508472528
5.38	0.248624516291996
5.39	0.245210531922917
5.4	0.241800851682533
5.41	0.238395769283502
5.42	0.234995575822187
5.43	0.231600559767487
5.44	0.228211006950155
5.45	0.22482720055262
5.46	0.221449421099339
5.47	0.218077946447672
5.48	0.214713051779274
5.49	0.211355009592034
5.5	0.208004089692575
5.51	0.2046605591893
5.52	0.201324682486025
5.53	0.197996721276196
5.54	0.194676934537713
5.55	0.191365578528395
5.56	0.188062906782078
5.57	0.184769170105389
5.58	0.181484616575248
5.59	0.17820949153707
5.6	0.174944037603773
5.61	0.171688494655587
5.62	0.168443099840723
5.63	0.165208087576986
5.64	0.161983689554357
5.65	0.158770134738625
5.66	0.155567649376176
5.67	0.152376457000025
5.68	0.149196778437181
5.69	0.146028831817497
5.7	0.14287283258416
5.71	0.13972899350596
5.72	0.136597524691582
5.73	0.133478633606124
5.74	0.130372525090121
5.75	0.127279401381407
5.76	0.124199462140192
5.77	0.121132904477787
5.78	0.118079922989512
5.79	0.115040709792419
5.8	0.112015454568582
5.81	0.109004344614823
5.82	0.106007564899973
5.83	0.103025298130972
5.84	0.100057724829333
5.85	0.0971050234199519
5.86	0.0941673703345367
5.87	0.0912449401325708
5.88	0.0883379056433692
5.89	0.0854464381336236
5.9	0.0825707075059989
5.91	0.079710882535747
5.92	0.076867131154151
5.93	0.0740396207900956
5.94	0.0712285187842929
5.95	0.0684339928949514
5.96	0.0656562119196046
5.97	0.0628953464655676
5.98	0.0601515699125568
5.99	0.0574250596259967
6	0.0547159985010277
6.01	0.0520245769476758
6.02	0.0493509954720031
6.03	0.0466954680732225
6.04	0.0440582267747871
6.05	0.0414395277570419
6.06	0.0388396597926964
6.07	0.0362589560598846
6.08	0.0336978110198872
6.09	0.0311567050799763
6.1	0.0286362415632638
6.11	0.0261372037640313
6.12	0.0236606460051825
6.13	0.0212080447504876
6.14	0.0187815611877698
6.15	0.0163845232654389
6.16	0.0140223713847199
6.17	0.0117046713314314
6.18	0.00944985406700265
6.19	0.00729784298852988
6.2	0.00534851845713195
6.21	0.00388276681662156
6.22	0.00352118246484685
6.23	0.00450650768778387
6.24	0.00620805346842644
6.25	0.00817484709154105
6.26	0.0102425480659681
6.27	0.0123500093454581
6.28	0.0144708688307413
6.29	0.0165921729400881
6.3	0.0187068736064964
6.31	0.0208108199770236
6.32	0.0229014092550732
6.33	0.0249769243241397
6.34	0.0270361838156073
6.35	0.0290783457793797
6.36	0.0311027918780552
6.37	0.033109056130758
6.38	0.0350967794573267
6.39	0.0370656797628712
6.4	0.0390155317068328
6.41	0.0409461526899654
6.42	0.0428573929396222
6.43	0.0447491283603645
6.44	0.0466212552895827
6.45	0.0484736865905363
6.46	0.0503063487003361
6.47	0.0521191793703879
6.48	0.0539121259160193
6.49	0.0556851438455484
6.5	0.0574381957752594
6.51	0.0591712505623593
6.52	0.0608842826056907
6.53	0.0625772712768707
6.54	0.0642502004536205
6.55	0.0659030581338717
6.56	0.0675358361142543
6.57	0.0691485297201038
6.58	0.0707411375772109
6.59	0.0723136614173522
6.6	0.0738661059115321
6.61	0.0753984785259434
6.62	0.0769107893967061
6.63	0.078403051220226
6.64	0.0798752791565353
6.65	0.0813274907435763
6.66	0.0827597058206394
6.67	0.0841719464595289
6.68	0.0855642369023777
6.69	0.0869366035049945
6.7	0.0882890746850085
6.71	0.0896216808741526
6.72	0.0909344544740173
6.73	0.0922274298149049
6.74	0.0935006431172492
6.75	0.0947541324553883
6.76	0.0959879377232852
6.77	0.0972021006019602
6.78	0.0983966645285108
6.79	0.0995716746663928
6.8	0.100727177876893
6.81	0.101863222691671
6.82	0.102979859286134
6.83	0.104077139453693
6.84	0.105155116580689
6.85	0.106213845621988
6.86	0.107253383077103
6.87	0.108273786966879
6.88	0.109275116810591
6.89	0.110257433603454
6.9	0.111220799794554
6.91	0.112165279265032
6.92	0.113090937306645
6.93	0.113997840600544
6.94	0.11488605719636
6.95	0.11575565649146
6.96	0.116606709210467
6.97	0.11743928738494
6.98	0.118253464333236
6.99	0.119049314640559
7	0.119826914139143
7.01	0.120586339888593
7.02	0.121327670156341
7.03	0.12205098439826
7.04	0.122756363239372
7.05	0.123443888454683
7.06	0.124113642950126
7.07	0.124765710743594
7.08	0.125400176946112
7.09	0.126017127743046
7.1	0.126616650375463
7.11	0.127198833121535
7.12	0.12776376527806
7.13	0.12831153714208
7.14	0.128842239992519
7.15	0.12935596607199
7.16	0.129852808568618
7.17	0.130332861597977
7.18	0.130796220185085
7.19	0.131242980246506
7.2	0.131673238572501
7.21	0.132087092809265
7.22	0.132484641441272
7.23	0.132865983773639
7.24	0.133231219914636
7.25	0.133580450758203
7.26	0.133913777966615
7.27	0.13423130395318
7.28	0.134533131865012
7.29	0.134819365565937
7.3	0.135090109619397
7.31	0.135345469271517
7.32	0.135585550434178
7.33	0.135810459668246
7.34	0.13602030416681
7.35	0.136215191738557
7.36	0.136395230791189
7.37	0.136560530314982
7.38	0.136711199866348
7.39	0.136847349551552
7.4	0.136969090010485
7.41	0.137076532400515
7.42	0.137169788380464
7.43	0.137248970094609
7.44	0.137314190156857
7.45	0.137365561634911
7.46	0.137403198034619
7.47	0.137427213284353
7.48	0.137437721719494
7.49	0.137434838067033
7.5	0.137418677430231
7.51	0.137389355273398
7.52	0.137346987406755
7.53	0.137291689971395
7.54	0.137223579424332
7.55	0.137142772523665
7.56	0.137049386313816
7.57	0.136943538110895
7.58	0.136825345488136
7.59	0.136694926261431
7.6	0.136552398475015
7.61	0.13639788038717
7.62	0.136231490456105
7.63	0.136053347325893
7.64	0.135863569812525
7.65	0.135662276890076
7.66	0.13544958767695
7.67	0.135225621422264
7.68	0.134990497492293
7.69	0.134744335357071
7.7	0.134487254577059
7.71	0.134219374789921
7.72	0.13394081569745
7.73	0.133651697052525
7.74	0.133352138646271
7.75	0.133042260295221
7.76	0.132722181828702
7.77	0.132392023076216
7.78	0.132051903855022
7.79	0.131701943957767
7.8	0.13134226314026
7.81	0.130972981109365
7.82	0.130594217510957
7.83	0.130206091918028
7.84	0.129808723818916
7.85	0.129402232605606
7.86	0.128986737562167
7.87	0.128562357853313
7.88	0.128129212513034
7.89	0.127687420433392
7.9	0.127237100353403
7.91	0.126778370848022
7.92	0.126311350317265
7.93	0.125836156975436
7.94	0.125352908840459
7.95	0.124861723723351
7.96	0.124362719217759
7.97	0.123856012689676
7.98	0.123341721267212
7.99	0.122819961830521
8	0.122290851001827
8.01	0.121754505135567
8.02	0.121211040308631
8.03	0.120660572310754
8.04	0.120103216635002
8.05	0.119539088468349
8.06	0.118968302682428
8.07	0.118390973824332
8.08	0.117807216107588
8.09	0.1172171434032
8.1	0.116620869230821
8.11	0.116018506750072
8.12	0.115410168751918
8.13	0.114795967650209
8.14	0.114176015473305
8.15	0.113550423855834
8.16	0.112919304030561
8.17	0.112282766820339
8.18	0.111640922630247
8.19	0.110993881439764
8.2	0.1103417527951
8.21	0.109684645801637
8.22	0.109022669116471
8.23	0.10835593094108
8.24	0.107684539014098
8.25	0.107008600604195
8.26	0.106328222503092
8.27	0.10564351101867
8.28	0.10495457196819
8.29	0.104261510671644
8.3	0.103564431945186
8.31	0.102863440094717
8.32	0.102158638909541
8.33	0.101450131656148
8.34	0.100738021072128
8.35	0.100022409360144
8.36	0.0993033981820849
8.37	0.0985810886532512
8.38	0.0978555813367177
8.39	0.0971269762377673
8.4	0.0963953727984363
8.41	0.0956608698921821
8.42	0.0949235658186468
8.43	0.0941835582985418
8.44	0.0934409444686104
8.45	0.0926958208767413
8.46	0.0919482834771424
8.47	0.0911984276256598
8.48	0.0904463480751714
8.49	0.089692138971125
8.5	0.0889358938471147
8.51	0.0881777056206313
8.52	0.0874176665888805
8.53	0.0866558684247207
8.54	0.0858924021726711
8.55	0.0851273582450758
8.56	0.0843608264183107
8.57	0.0835928958291487
8.58	0.0828236549711814
8.59	0.0820531916913655
8.6	0.0812815931866471
8.61	0.0805089460007327
8.62	0.0797353360209053
8.63	0.0789608484749564
8.64	0.0781855679282429
8.65	0.077409578280805
8.66	0.0766329627645974
8.67	0.0758558039408277
8.68	0.0750781836973606
8.69	0.0743001832462624
8.7	0.0735218831213935
8.71	0.0727433631761249
8.72	0.0719647025811455
8.73	0.0711859798223599
8.74	0.0704072726988685
8.75	0.0696286583210626
8.76	0.0688502131087912
8.77	0.0680720127896299
8.78	0.067294132397245
8.79	0.0665166462698409
8.8	0.0657396280486928
8.81	0.0649631506767813
8.82	0.0641872863975139
8.83	0.0634121067535302
8.84	0.0626376825855965
8.85	0.0618640840315959
8.86	0.0610913805255999
8.87	0.0603196407970258
8.88	0.0595489328698809
8.89	0.0587793240621041
8.9	0.0580108809849874
8.91	0.0572436695426783
8.92	0.0564777549317699
8.93	0.0557132016409856
8.94	0.0549500734509389
8.95	0.0541884334339924
8.96	0.0534283439541768
8.97	0.052669866667236
8.98	0.0519130625206985
8.99	0.0511579917541102
9	0.050404713899288
9.01	0.0496532877806828
9.02	0.0489037715158438
9.03	0.0481562225159461
9.04	0.0474106974864259
9.05	0.046667252427681
9.06	0.045925942635897
9.07	0.0451868227039235
9.08	0.0444499465222615
9.09	0.0437153672801615
9.1	0.0429831374667772
9.11	0.0422533088724564
9.12	0.0415259325901099
9.13	0.0408010590166844
9.14	0.0400787378547351
9.15	0.0393590181141508
9.16	0.0386419481139178
9.17	0.0379275754840821
9.18	0.0372159471677683
9.19	0.0365071094233821
9.2	0.0358011078269256
9.21	0.0350979872744495
9.22	0.0343977919847005
9.23	0.0337005655018827
9.24	0.0330063506986558
9.25	0.0323151897792973
9.26	0.0316271242830709
9.27	0.0309421950878628
9.28	0.0302604424140337
9.29	0.0295819058285929
9.3	0.0289066242496651
9.31	0.0282346359513063
9.32	0.0275659785687342
9.33	0.0269006891039858
9.34	0.0262388039320902
9.35	0.0255803588078205
9.36	0.0249253888730809
9.37	0.0242739286650848
9.38	0.0236260121253759
9.39	0.0229816726098891
9.4	0.0223409429001724
9.41	0.0217038552160169
9.42	0.0210704412297031
9.43	0.0204407320821915
9.44	0.0198147584016366
9.45	0.0191925503245904
9.46	0.0185741375206063
9.47	0.0179595492207673
9.48	0.0173488142511667
9.49	0.0167419610722637
9.5	0.0161390178256873
9.51	0.0155400123900875
9.52	0.0149449724484125
9.53	0.0143539255694896
9.54	0.0137668993078429
9.55	0.0131839213267304
9.56	0.0126050195512838
9.57	0.0120302223608153
9.58	0.0114595588328017
9.59	0.0108930590557619
9.6	0.0103307545350649
9.61	0.00977267872595812
9.62	0.009218867743156
9.63	0.00866936131958731
9.64	0.00812420412309047
9.65	0.00758344759744981
9.66	0.00704715258893315
9.67	0.0065153931788866
9.68	0.00598826242078038
9.69	0.00546588118202158
9.7	0.00494841223670022
9.71	0.00443608362565101
9.72	0.00392922921274307
9.73	0.00342836311282076
9.74	0.00293432583093547
9.75	0.00244859631445937
9.76	0.00197403284089572
9.77	0.00151688748082898
9.78	0.00109327828996349
9.79	0.000753006848588682
9.8	0.000635293338605285
9.81	0.000832129756212701
9.82	0.00119209069200418
9.83	0.00160534792152106
9.84	0.00203674766096894
9.85	0.00247436632609989
9.86	0.00291333045922831
9.87	0.00335132334960701
9.88	0.00378711286861043
9.89	0.00421998591256451
9.9	0.00464950190845767
9.91	0.00507537422472618
9.92	0.00549740845659607
9.93	0.00591546819940356
9.94	0.00632945504359946
9.95	0.00673929635599989
9.96	0.00714493753236881
9.97	0.00754633692424093
9.98	0.00794346242257233
9.99	0.00833628909979785
10	0.00872479754647514
10.01	0.00910897267484179
10.02	0.00948880284302604
10.03	0.00986427920363918
10.04	0.0102353952121987
10.05	0.0106021462511944
10.06	0.0109645293390426
10.07	0.0113225429020892
10.08	0.0116761865941644
10.09	0.0120254611521899
10.1	0.0123703682796701
10.11	0.0127109105516729
10.12	0.0130470913367224
10.13	0.0133789147320495
10.14	0.013706385509408
10.15	0.0140295090694183
10.16	0.0143482914027953
10.17	0.014662739057094
10.18	0.014972859108065
10.19	0.0152786591347133
10.2	0.0155801471974682
10.21	0.0158773318189241
10.22	0.0161702219666848
10.23	0.0164588270380598
10.24	0.0167431568462398
10.25	0.0170232216077647
10.26	0.0172990319310713
10.27	0.0175705988059467
10.28	0.0178379335938255
10.29	0.0181010480187345
10.3	0.0183599541588196
10.31	0.0186146644383827
10.32	0.0188651916203985
10.33	0.0191115487993617
10.34	0.0193537493944815
10.35	0.0195918071432209
10.36	0.0198257360950222
10.37	0.0200555506052982
10.38	0.0202812653296408
10.39	0.0205028952181848
10.4	0.0207204555101196
10.41	0.0209339617283859
10.42	0.0211434296744742
10.43	0.0213488754233161
10.44	0.0215503153183503
10.45	0.0217477659666045
10.46	0.0219412442339081
10.47	0.0221307672401804
10.48	0.0223163523547759
10.49	0.0224980171918997
10.5	0.0226757796061117
10.51	0.0228496576878237
10.52	0.0230196697589296
10.53	0.0231858343684099
10.54	0.0233481702880583
10.55	0.0235066965081566
10.56	0.023661432233277
10.57	0.023812396878092
10.58	0.0239596100632163
10.59	0.0241030916110494
10.6	0.0242428615417515
10.61	0.0243789400691236
10.62	0.0245113475966369
10.63	0.0246401047134099
10.64	0.0247652321902545
10.65	0.0248867509757163
10.66	0.0250046821922055
10.67	0.025119047132088
10.68	0.025229867253827
10.69	0.0253371641781609
10.7	0.0254409596843032
10.71	0.0255412757061567
10.72	0.025638134328564
10.73	0.0257315577835514
10.74	0.0258215684466829
10.75	0.0259081888333014
10.76	0.0259914415949266
10.77	0.0260713495156105
10.78	0.0261479355082922
10.79	0.0262212226112534
10.8	0.0262912339845331
10.81	0.0263579929063887
10.82	0.026421522769781
10.83	0.0264818470788661
10.84	0.0265389894455541
10.85	0.026592973586018
10.86	0.0266438233173123
10.87	0.0266915625539334
10.88	0.0267362153044806
10.89	0.0267778056682501
10.9	0.0268163578319312
10.91	0.0268518960663308
10.92	0.0268844447230031
10.93	0.0269140282310696
10.94	0.026940671093932
10.95	0.0269643978860796
10.96	0.0269852332498783
10.97	0.0270032018924067
10.98	0.0270183285823301
10.99	0.0270306381467528
11	0.0270401554681345
11.01	0.027046905481221
11.02	0.0270509131699611
11.03	0.0270522035645393
11.04	0.0270508017383133
11.05	0.0270467328048775
11.06	0.0270400219150786
11.07	0.0270306942541004
11.08	0.0270187750385642
11.09	0.0270042895136364
11.1	0.0269872629501656
11.11	0.0269677206418756
11.12	0.0269456879025053
11.13	0.0269211900630787
11.14	0.0268942524691285
11.15	0.0268649004779326
11.16	0.0268331594558292
11.17	0.0267990547755373
11.18	0.0267626118134635
11.19	0.0267238559471009
11.2	0.0266828125523835
11.21	0.0266395070011316
11.22	0.0265939646584504
11.23	0.0265462108802211
11.24	0.0264962710105678
11.25	0.0264441703793982
11.26	0.0263899342999016
11.27	0.0263335880661376
11.28	0.0262751569506003
11.29	0.0262146662018478
11.3	0.0261521410421311
11.31	0.0260876066650421
11.32	0.0260210882332379
11.33	0.0259526108760848
11.34	0.0258821996874564
11.35	0.0258098797234623
11.36	0.0257356760002341
11.37	0.0256596134917549
11.38	0.0255817171276624
11.39	0.0255020117911298
11.4	0.0254205223167565
11.41	0.0253372734884472
11.42	0.0252522900373867
11.43	0.0251655966399669
11.44	0.0250772179157822
11.45	0.0249871784256315
11.46	0.0248955026695712
11.47	0.0248022150849493
11.48	0.0247073400444941
11.49	0.0246109018544324
11.5	0.0245129247526231
11.51	0.0244134329066892
11.52	0.0243124504122227
11.53	0.0242100012909897
11.54	0.0241061094891335
11.55	0.024000798875478
11.56	0.023894093239755
11.57	0.023786016290934
11.58	0.0236765916555531
11.59	0.0235658428760678
11.6	0.023453793409215
11.61	0.0233404666244227
11.62	0.0232258858022366
11.63	0.0231100741327635
11.64	0.0229930547141316
11.65	0.0228748505510257
11.66	0.0227554845531696
11.67	0.0226349795338527
11.68	0.0225133582085772
11.69	0.0223906431935364
11.7	0.0222668570043492
11.71	0.0221420220546074
11.72	0.022016160654564
11.73	0.0218892950098227
11.74	0.0217614472200358
11.75	0.0216326392776771
11.76	0.0215028930667263
11.77	0.0213722303615031
11.78	0.0212406728254054
11.79	0.0211082420098121
11.8	0.0209749593528822
11.81	0.0208408461783828
11.82	0.0207059236946683
11.83	0.0205702129935427
11.84	0.0204337350491784
11.85	0.0202965107170891
11.86	0.0201585607331518
11.87	0.020019905712534
11.88	0.0198805661487433
11.89	0.0197405624127323
11.9	0.0195999147518541
11.91	0.0194586432890439
11.92	0.0193167680218836
11.93	0.0191743088217566
11.94	0.0190312854329695
11.95	0.0188877174719475
11.96	0.0187436244264324
11.97	0.0185990256546959
11.98	0.0184539403847353
11.99	0.0183083877136111
12	0.0181623866066492
12.01	0.0180159558967949
12.02	0.0178691142838577
12.03	0.0177218803339528
12.04	0.0175742724787537
12.05	0.017426309014974
12.06	0.0172780081036658
12.07	0.0171293877697228
12.08	0.0169804659012566
12.09	0.0168312602491067
12.1	0.0166817884262478
12.11	0.0165320679073719
12.12	0.0163821160283472
12.13	0.0162319499857561
12.14	0.0160815868364644
12.15	0.0159310434972093
12.16	0.0157803367441338
12.17	0.0156294832124697
12.18	0.0154784993960712
12.19	0.0153274016471878
12.2	0.0151762061760214
12.21	0.0150249290504393
12.22	0.0148735861956921
12.23	0.0147221933941219
12.24	0.0145707662848929
12.25	0.0144193203637664
12.26	0.0142678709828179
12.27	0.0141164333502917
12.28	0.013965022530351
12.29	0.0138136534429543
12.3	0.0136623408636318
12.31	0.013511099423408
12.32	0.0133599436085983
12.33	0.0132088877607786
12.34	0.0130579460766259
12.35	0.0129071326078733
12.36	0.0127564612612528
12.37	0.0126059457984099
12.38	0.0124555998359245
12.39	0.0123054368452763
12.4	0.0121554701528024
12.41	0.0120057129398092
12.42	0.0118561782425016
12.43	0.0117068789521165
12.44	0.0115578278149236
12.45	0.011409037432343
12.46	0.0112605202610306
12.47	0.0111122886129546
12.48	0.0109643546555818
12.49	0.0108167304119565
12.5	0.0106694277608862
12.51	0.010522458437109
12.52	0.010375834031447
12.53	0.0102295659910462
12.54	0.0100836656195665
12.55	0.00993814407740335
12.56	0.00979301238195461
12.57	0.00964828140782212
12.58	0.00950396188714992
12.59	0.00936006440987147
12.6	0.00921659942401613
12.61	0.0090735772360029
12.62	0.00893100801103444
12.63	0.00878890177336518
12.64	0.00864726840671015
12.65	0.00850611765459146
12.66	0.00836545912073158
12.67	0.00822530226952001
12.68	0.00808565642632308
12.69	0.00794653077802913
12.7	0.00780793437343277
12.71	0.0076698761237487
12.72	0.0075323648030825
12.73	0.00739540904897194
12.74	0.0072590173628386
12.75	0.00712319811063404
12.76	0.0069879595233496
12.77	0.00685330969761403
12.78	0.00671925659632759
12.79	0.00658580804929568
12.8	0.00645297175389615
12.81	0.00632075527574079
12.82	0.00618916604947414
12.83	0.00605821137948143
12.84	0.00592789844071138
12.85	0.00579823427946668
12.86	0.00566922581436488
12.87	0.00554087983719879
12.88	0.00541320301396742
12.89	0.00528620188591373
12.9	0.00515988287060489
12.91	0.00503425226318683
12.92	0.00490931623761468
12.93	0.00478508084806169
12.94	0.00466155203042936
12.95	0.00453873560395651
12.96	0.00441663727299005
12.97	0.00429526262899263
12.98	0.00417461715268446
12.99	0.00405470621645672
13	0.00393553508709149
13.01	0.00381710892881019
13.02	0.00369943280669953
13.03	0.00358251169069005
13.04	0.00346635046003964
13.05	0.00335095390860443
13.06	0.0032363267509005
13.07	0.00312247362927155
13.08	0.00300939912233229
13.09	0.00289710775505404
13.1	0.00278560401081364
13.11	0.00267489234599075
13.12	0.00256497720790368
13.13	0.00245586305664543
13.14	0.00234755439241049
13.15	0.00224005578973826
13.16	0.00213337194081104
13.17	0.00202750771106911
13.18	0.00192246821119199
13.19	0.00181825889161787
13.2	0.00171488566833808
13.21	0.00161235509280959
13.22	0.00151067458518029
13.23	0.00140985276039052
13.24	0.00130989989333558
13.25	0.00121082859746615
13.26	0.00111265484066913
13.27	0.00101539951085457
13.28	0.000919090911413303
13.29	0.000823768898249852
13.3	0.000729492063874226
13.31	0.000636350926677669
13.32	0.000544493845002153
13.33	0.000454182414029427
13.34	0.000365923258219778
13.35	0.000280827794984234
13.36	0.000201778272584555
13.37	0.00013781686922149
13.38	0.00011509931867892
13.39	0.000151749015057628
13.4	0.000218831377916955
13.41	0.000295607634964472
13.42	0.000375605644160224
13.43	0.000456661913991736
13.44	0.000537898918068613
13.45	0.000618901508175257
13.46	0.000699449721449786
13.47	0.00077941671358083
13.48	0.000858724433337872
13.49	0.000937322349836837
13.5	0.00101517640153022
13.51	0.00109226287557078
13.52	0.00116856483384713
13.53	0.0012440699320447
13.54	0.00131876903748721
13.55	0.00139265532462383
13.56	0.00146572366615123
13.57	0.00153797021290753
13.58	0.00160939209755347
13.59	0.00167998722153145
13.6	0.00174975409911246
13.61	0.00181869174135684
13.62	0.00188679956859297
13.63	0.00195407734349162
13.64	0.00202052511916223
13.65	0.00208614319858895
13.66	0.00215093210241036
13.67	0.0022148925431954
13.68	0.00227802540463552
13.69	0.00234033172459687
13.7	0.00240181268112811
13.71	0.0024624695808835
13.72	0.0025223038494408
13.73	0.00258131702307673
13.74	0.00263951074181503
13.75	0.0026968867434668
13.76	0.00275344685842561
13.77	0.00280919300517277
13.78	0.00286412718636598
13.79	0.00291825148532312
13.8	0.00297156806288196
13.81	0.00302407915465044
13.82	0.00307578706847116
13.83	0.00312669418212103
13.84	0.0031768029412316
13.85	0.0032261158573227
13.86	0.00327463550606253
13.87	0.00332236452554494
13.88	0.00336930561477163
13.89	0.00341546153215377
13.9	0.00346083509412645
13.91	0.00350542917382209
13.92	0.00354924669983236
13.93	0.00359229065496632
13.94	0.00363456407510611
13.95	0.00367607004807568
13.96	0.00371681171260141
13.97	0.00375679225718014
13.98	0.00379601491915798
13.99	0.00383448298364194
14	0.00387219978260456
14.01	0.00390916869390968
14.02	0.00394539314033862
14.03	0.00398087658877314
14.04	0.00401562254922455
14.05	0.00404963457397544
14.06	0.00408291625674269
14.07	0.004115471231771
14.08	0.00414730317304168
14.09	0.00417841579342085
14.1	0.00420881284382471
14.11	0.00423849811245455
14.12	0.00426747542396105
14.13	0.00429574863863282
14.14	0.00432332165168712
14.15	0.00435019839241585
14.16	0.00437638282344913
14.17	0.00440187894000566
14.18	0.00442669076911688
14.19	0.00445082236890238
14.2	0.00447427782779852
14.21	0.0044970612638426
14.22	0.0045191768239478
14.23	0.00454062868316934
14.24	0.00456142104398753
14.25	0.0045815581356196
14.26	0.0046010442132566
14.27	0.00461988355742915
14.28	0.00463808047328282
14.29	0.00465563928986636
14.3	0.00467256435949354
14.31	0.00468886005702185
14.32	0.00470453077919469
14.33	0.00471958094398906
14.34	0.00473401498991174
14.35	0.0047478373753796
14.36	0.0047610525780272
14.37	0.00477366509410101
14.38	0.00478567943777376
14.39	0.00479710014054403
14.4	0.00480793175055195
14.41	0.00481817883197537
14.42	0.00482784596443723
14.43	0.00483693774233062
14.44	0.00484545877422658
14.45	0.00485341368227163
14.46	0.00486080710155715
14.47	0.00486764367955629
14.48	0.00487392807549296
14.49	0.00487966495974473
14.5	0.00488485901331558
14.51	0.00488951492716669
14.52	0.00489363740172008
14.53	0.00489723114623174
14.54	0.00490030087825001
14.55	0.0049028513230243
14.56	0.00490488721300268
14.57	0.00490641328722764
14.58	0.0049074342908003
14.59	0.00490795497433269
14.6	0.00490798009343765
14.61	0.00490751440816715
14.62	0.00490656268247231
14.63	0.00490512968370264
14.64	0.00490322018209901
14.65	0.00490083895024984
14.66	0.00489799076256068
14.67	0.00489468039482402
14.68	0.00489091262364754
14.69	0.00488669222597913
14.7	0.00488202397864608
14.71	0.00487691265782577
14.72	0.00487136303858694
14.73	0.00486537989440429
14.74	0.00485896799669003
14.75	0.00485213211434909
14.76	0.00484487701327135
14.77	0.00483720745592493
14.78	0.0048291282008435
14.79	0.00482064400225781
14.8	0.00481175960957412
14.81	0.00480247976697936
14.82	0.00479280921301855
14.83	0.00478275268012567
14.84	0.00477231489423585
14.85	0.00476150057433289
14.86	0.00475031443207938
14.87	0.00473876117138229
14.88	0.00472684548795841
14.89	0.00471457206900531
14.9	0.00470194559274825
14.91	0.00468897072804947
14.92	0.00467565213407742
14.93	0.0046619944598768
14.94	0.00464800234400031
14.95	0.00463368041413353
14.96	0.00461903328677552
14.97	0.0046040655667901
14.98	0.00458878184713761
14.99	0.00457318670845789
15	0.0045572847187646
15.01	0.00454108043307205
15.02	0.00452457839307885
15.03	0.00450778312682493
15.04	0.00449069914834354
15.05	0.0044733309573885
15.06	0.00445568303905506
15.07	0.00443775986349968
15.08	0.00441956588562015
15.09	0.00440110554474984
15.1	0.00438238326435607
15.11	0.00436340345173184
15.12	0.00434417049773378
15.13	0.00432468877646691
15.14	0.00430496264499948
15.15	0.00428499644311093
15.16	0.00426479449298211
15.17	0.00424436109894415
15.18	0.00422370054722885
15.19	0.00420281710567733
15.2	0.00418171502350158
15.21	0.00416039853101164
15.22	0.00413887183940548
15.23	0.0041171391404848
15.24	0.00409520460644121
15.25	0.00407307238961619
15.26	0.0040507466222544
15.27	0.00402823141631034
15.28	0.00400553086318234
15.29	0.00398264903355013
15.3	0.00395958997710544
15.31	0.00393635772237228
15.32	0.00391295627649563
15.33	0.00388938962506086
15.34	0.00386566173184846
15.35	0.00384177653869227
15.36	0.00381773796525376
15.37	0.00379354990886649
15.38	0.00376921624434102
15.39	0.00374474082378047
15.4	0.00372012747642436
15.41	0.00369538000846782
15.42	0.00367050220291146
15.43	0.00364549781939492
15.44	0.00362037059403366
15.45	0.00359512423925273
15.46	0.00356976244369369
15.47	0.00354428887200522
15.48	0.00351870716475155
15.49	0.0034930209382133
15.5	0.00346723378434854
15.51	0.00344134927058441
15.52	0.00341537093970539
15.53	0.00338930230977061
15.54	0.00336314687394108
15.55	0.00333690810041729
15.56	0.00331058943229216
15.57	0.00328419428744622
15.58	0.00325772605848663
15.59	0.00323118811257117
15.6	0.00320458379138165
15.61	0.00317791641101462
15.62	0.00315118926185765
15.63	0.0031244056085457
15.64	0.00309756868985037
15.65	0.0030706817186158
15.66	0.00304374788169468
15.67	0.00301677033984514
15.68	0.00298975222768396
15.69	0.00296269665362191
15.7	0.00293560669978197
15.71	0.00290848542197932
15.72	0.00288133584962768
15.73	0.0028541609856996
15.74	0.00282696380668853
15.75	0.00279974726254795
15.76	0.00277251427666277
15.77	0.00274526774579586
15.78	0.00271801054006919
15.79	0.00269074550292323
15.8	0.00266347545106305
15.81	0.00263620317448658
15.82	0.0026089314364028
15.83	0.00258166297324797
15.84	0.00255440049465491
15.85	0.00252714668343465
15.86	0.00249990419557617
15.87	0.00247267566023095
15.88	0.00244546367969011
15.89	0.00241827082943498
15.9	0.00239109965805585
15.91	0.00236395268732663
15.92	0.00233683241217151
15.93	0.00230974130069657
15.94	0.00228268179415806
15.95	0.00225565630703072
15.96	0.00222866722699118
15.97	0.00220171691493456
15.98	0.00217480770502627
15.99	0.0021479419046794
16	0.00212112179462227
16.01	0.00209434962891539
16.02	0.00206762763497159
16.03	0.00204095801360071
16.04	0.00201434293904527
16.05	0.00198778455902626
16.06	0.00196128499476638
16.07	0.00193484634107379
16.08	0.00190847066632376
16.09	0.00188216001257947
16.1	0.00185591639559005
16.11	0.00182974180488836
16.12	0.00180363820379155
16.13	0.00177760752953192
16.14	0.00175165169325611
16.15	0.00172577258012987
16.16	0.00169997204936746
16.17	0.00167425193434674
16.18	0.00164861404264116
16.19	0.00162306015609521
16.2	0.00159759203094237
16.21	0.00157221139783127
16.22	0.00154691996194727
16.23	0.0015217194030542
16.24	0.00149661137563422
16.25	0.00147159750891402
16.26	0.00144667940703188
16.27	0.0014218586490466
16.28	0.00139713678910293
16.29	0.00137251535649242
16.3	0.00134799585578142
16.31	0.00132357976689721
16.32	0.00129926854523656
16.33	0.00127506362178905
16.34	0.00125096640324423
16.35	0.00122697827213226
16.36	0.00120310058689785
16.37	0.00117933468208018
16.38	0.00115568186841421
16.39	0.0011321434329617
16.4	0.00110872063929086
16.41	0.00108541472755534
16.42	0.00106222691472981
16.43	0.00103915839467924
16.44	0.0010162103383914
16.45	0.000993383894140862
16.46	0.000970680187619055
16.47	0.000948100322207511
16.48	0.000925645379099124
16.49	0.000903316417577167
16.5	0.000881114475207123
16.51	0.000859040568079329
16.52	0.000837095691106927
16.53	0.000815280818273489
16.54	0.000793596902955059
16.55	0.000772044878246636
16.56	0.000750625657354355
16.57	0.000729340133969042
16.58	0.000708189182724131
16.59	0.000687173659730679
16.6	0.00066629440309324
16.61	0.000645552233587113
16.62	0.000624947955361788
16.63	0.000604482356803795
16.64	0.00058415621148619
16.65	0.000563970279280315
16.66	0.00054392530771585
16.67	0.000524022033517229
16.68	0.000504261184459078
16.69	0.000484643481617408
16.7	0.000465169642060734
16.71	0.000445840382196537
16.72	0.000426656421807047
16.73	0.000407618489133483
16.74	0.000388727327289008
16.75	0.000369983702339262
16.76	0.000351388413708503
16.77	0.000332942307740785
16.78	0.000314646295521319
16.79	0.000296501376656445
16.8	0.000278508671552606
16.81	0.000260669465934932
16.82	0.000242985273349353
16.83	0.000225457924787453
16.84	0.000208089700332373
16.85	0.000190883527511519
16.86	0.000173843289489454
16.87	0.000156974320942143
16.88	0.000140284239156306
16.89	0.000123784406304351
16.9	0.000107492656865261
16.91	9.14387621453399e-05
16.92	7.56764025073215e-05
16.93	6.03125605512452e-05
16.94	4.55910536905552e-05
16.95	3.21759005466435e-05
16.96	2.22151190742216e-05
16.97	2.09525566624678e-05
16.98	2.92866130151144e-05
16.99	4.16611496584913e-05
17	5.53084975623319e-05
17.01	6.93841374975225e-05
17.02	8.35912144176988e-05
17.03	9.7803989805048e-05
17.04	0.000111961066036915
17.05	0.000126029155334533
17.06	0.000139988735527609
17.07	0.000153827645404221
17.08	0.000167537943198016
17.09	0.000181114245760471
17.1	0.000194552795418375
17.11	0.000207850908536581
17.12	0.000221006635552209
17.13	0.000234018543760248
17.14	0.000246885573998201
17.15	0.00025960694353481
17.16	0.000272182078762491
17.17	0.000284610567380049
17.18	0.000296892123903144
17.19	0.000309026564321803
17.2	0.00032101378709592
17.21	0.00033285375886682
17.22	0.000344546503434725
17.23	0.000356092093182851
17.24	0.000367490642430144
17.25	0.000378742301972811
17.26	0.000389847254944233
17.27	0.000400805713222934
17.28	0.000411617914692199
17.29	0.000422284120824847
17.3	0.000432804614798588
17.31	0.000443179699821954
17.32	0.000453409697752678
17.33	0.000463494947963791
17.34	0.000473435806258227
17.35	0.000483232644074447
17.36	0.000492885847648076
17.37	0.000502395817367554
17.38	0.000511762967178879
17.39	0.000520987724053465
17.4	0.00053007052750644
17.41	0.00053901182914598
17.42	0.000547812092302627
17.43	0.00055647179167673
17.44	0.000564991412941352
17.45	0.000573371452515535
17.46	0.000581612417224285
17.47	0.000589714824023464
17.48	0.000597679199778936
17.49	0.000605506080987202
17.5	0.000613196013572081
17.51	0.000620749552659632
17.52	0.000628167262339141
17.53	0.000635449715519132
17.54	0.000642597493655227
17.55	0.00064961118664583
17.56	0.000656491392562364
17.57	0.000663238717542423
17.58	0.00066985377558006
17.59	0.000676337188356465
17.6	0.000682689585097185
17.61	0.000688911602380408
17.62	0.00069500388398439
17.63	0.000700967080774474
17.64	0.000706801850474472
17.65	0.000712508857574953
17.66	0.000718088773157047
17.67	0.000723542274764802
17.68	0.000728870046229823
17.69	0.000734072777564602
17.7	0.000739151164810087
17.71	0.000744105909857887
17.72	0.000748937720380698
17.73	0.000753647309641322
17.74	0.000758235396382756
17.75	0.000762702704694798
17.76	0.000767049963859396
17.77	0.000771277908258337
17.78	0.000775387277195234
17.79	0.000779378814813011
17.8	0.000783253269956589
17.81	0.000787011395991921
17.82	0.000790653950782065
17.83	0.000794181696468612
17.84	0.000797595399381432
17.85	0.000800895829955501
17.86	0.000804083762564541
17.87	0.000807159975387603
17.88	0.000810125250344681
17.89	0.000812980372926794
17.9	0.000815726132129017
17.91	0.000818363320278179
17.92	0.000820892732951694
17.93	0.000823315168861154
17.94	0.000825631429750526
17.95	0.000827842320245402
17.96	0.000829948647773062
17.97	0.000831951222431453
17.98	0.000833850856925608
17.99	0.000835648366368536
18	0.000837344568288024
18.01	0.000838940282417569
18.02	0.00084043633064873
18.03	0.000841833536917761
18.04	0.000843132727073025
18.05	0.00084433472881071
18.06	0.000845440371553336
18.07	0.000846450486330192
18.08	0.000847365905712245
18.09	0.000848187463682608
18.1	0.000848915995564588
18.11	0.00084955233788433
18.12	0.000850097328321495
18.13	0.00085055180556615
18.14	0.000850916609258434
18.15	0.000851192579889021
18.16	0.000851380558669048
18.17	0.000851481387500355
18.18	0.00085149590879667
18.19	0.000851424965515187
18.2	0.00085126940091963
18.21	0.000851030058632214
18.22	0.000850707782417269
18.23	0.000850303416191743
18.24	0.000849817803905717
18.25	0.000849251789421618
18.26	0.000848606216481006
18.27	0.000847881928591685
18.28	0.000847079768962572
18.29	0.00084620058036845
18.3	0.000845245205160481
18.31	0.00084421448510331
18.32	0.000843109261335036
18.33	0.000841930374273651
18.34	0.00084067866354627
18.35	0.00083935496791175
18.36	0.000837960125164384
18.37	0.000836494972104951
18.38	0.000834960344401237
18.39	0.000833357076581419
18.4	0.000831686001902424
18.41	0.000829947952313691
18.42	0.000828143758379029
18.43	0.000826274249192058
18.44	0.000824340252321454
18.45	0.000822342593741429
18.46	0.000820282097752588
18.47	0.000818159586931536
18.48	0.000815975882033659
18.49	0.000813731801957719
18.5	0.000811428163690538
18.51	0.000809065782197534
18.52	0.000806645470397945
18.53	0.000804168039092083
18.54	0.000801634296891495
18.55	0.000799045050176712
18.56	0.000796401103011357
18.57	0.000793703257117916
18.58	0.000790952311775798
18.59	0.000788149063807946
18.6	0.000785294307500984
18.61	0.000782388834537613
18.62	0.000779433433990478
18.63	0.000776428892191071
18.64	0.000773375992758079
18.65	0.000770275516489378
18.66	0.000767128241337254
18.67	0.000763934942337968
18.68	0.000760696391583225
18.69	0.000757413358147091
18.7	0.000754086608059988
18.71	0.000750716904264782
18.72	0.000747305006523315
18.73	0.000743851671443882
18.74	0.000740357652354241
18.75	0.000736823699341765
18.76	0.000733250559131028
18.77	0.00072963897509656
18.78	0.000725989687199351
18.79	0.00072230343193125
18.8	0.000718580942315386
18.81	0.00071482294781304
18.82	0.000711030174333625
18.83	0.000707203344169587
18.84	0.000703343175951413
18.85	0.000699450384641246
18.86	0.000695525681473889
18.87	0.000691569773897554
18.88	0.000687583365617484
18.89	0.000683567156486873
18.9	0.000679521842479267
18.91	0.000675448115712668
18.92	0.000671346664355792
18.93	0.000667218172629976
18.94	0.000663063320774981
18.95	0.000658882784994023
18.96	0.000654677237467766
18.97	0.000650447346301669
18.98	0.000646193775493322
18.99	0.000641917184913703
19	0.000637618230282916
19.01	0.00063329756314146
19.02	0.000628955830814018
19.03	0.000624593676409433
19.04	0.000620211738788767
19.05	0.000615810652539023
19.06	0.000611391047914026
19.07	0.000606953550900774
19.08	0.000602498783110734
19.09	0.0005980273618179
19.1	0.000593539899905123
19.11	0.000589037005846535
19.12	0.000584519283721967
19.13	0.000579987333154914
19.14	0.000575441749342278
19.15	0.000570883122988453
19.16	0.000566312040332121
19.17	0.000561729083104785
19.18	0.000557134828511108
19.19	0.000552529849254323
19.2	0.00054791471349036
19.21	0.000543289984797745
19.22	0.000538656222210666
19.23	0.000534013980184884
19.24	0.000529363808581347
19.25	0.000524706252656421
19.26	0.00052004185308389
19.27	0.000515371145873635
19.28	0.000510694662456132
19.29	0.000506012929582072
19.3	0.000501326469400754
19.31	0.000496635799374898
19.32	0.00049194143234287
19.33	0.000487243876454654
19.34	0.000482543635198868
19.35	0.000477841207394015
19.36	0.000473137087184273
19.37	0.000468431764026718
19.38	0.00046372572268809
19.39	0.000459019443263064
19.4	0.00045431340113584
19.41	0.000449608067024408
19.42	0.000444903906922047
19.43	0.000440201382156513
19.44	0.00043550094934248
19.45	0.000430803060411562
19.46	0.000426108162591725
19.47	0.000421416698414175
19.48	0.000416729105745589
19.49	0.00041204581772997
19.5	0.000407367262852677
19.51	0.000402693864891172
19.52	0.000398026042963881
19.53	0.000393364211495777
19.54	0.000388708780259069
19.55	0.000384060154336663
19.56	0.000379418734157713
19.57	0.000374784915507622
19.58	0.000370159089501744
19.59	0.000365541642639928
19.6	0.000360932956738363
19.61	0.000356333409033471
19.62	0.000351743372110608
19.63	0.000347163213952173
19.64	0.000342593297937491
19.65	0.000338033982833234
19.66	0.000333485622855398
19.67	0.000328948567610067
19.68	0.000324423162145272
19.69	0.000319909746955752
19.7	0.000315408658006828
19.71	0.000310920226696602
19.72	0.000306444779938671
19.73	0.00030198264012704
19.74	0.000297534125142795
19.75	0.000293099548398499
19.76	0.000288679218848467
19.77	0.000284273440949506
19.78	0.000279882514772936
19.79	0.000275506735911246
19.8	0.000271146395594648
19.81	0.000266801780614305
19.82	0.0002624731734053
19.83	0.000258160852015751
19.84	0.000253865090181538
19.85	0.000249586157269076
19.86	0.000245324318361515
19.87	0.000241079834230587
19.88	0.000236852961380839
19.89	0.000232643952046728
19.9	0.000228453054238667
19.91	0.000224280511724659
19.92	0.000220126564120747
19.93	0.000215991446815784
19.94	0.000211875391057192
19.95	0.000207778623982019
19.96	0.000203701368588162
19.97	0.000199643843803404
19.98	0.00019560626448305
19.99	0.000191588841443921
20	0.000187591781510533


==> TeX/Tikz/Data/Sim_P/v6.dat <==
0	2.78613940220435
0.01	2.78358415200488
0.02	2.78068357400464
0.03	2.77745153485593
0.04	2.77390137801707
0.05	2.77004594166358
0.06	2.76589757602515
0.07	2.7614681601657
0.08	2.75676911822354
0.09	2.75181143512811
0.1	2.74660567180913
0.11	2.74116197991401
0.12	2.73549011604831
0.13	2.72959945555416
0.14	2.72349900584083
0.15	2.71719741928126
0.16	2.71070300568811
0.17	2.70402374438226
0.18	2.69716729586663
0.19	2.69014101311745
0.2	2.68295195250516
0.21	2.67560688435633
0.22	2.66811230316804
0.23	2.66047443748566
0.24	2.6526992594546
0.25	2.64479249405628
0.26	2.63675962803858
0.27	2.62860591855019
0.28	2.62033640148847
0.29	2.61195589956995
0.3	2.60346903013228
0.31	2.59488021267628
0.32	2.58619367615644
0.33	2.57741346602806
0.34	2.56854345105864
0.35	2.55958732991147
0.36	2.55054863750856
0.37	2.54143075118019
0.38	2.53223689660799
0.39	2.52297015356834
0.4	2.51363346148253
0.41	2.50422962478009
0.42	2.49476131808138
0.43	2.48523109120539
0.44	2.47564137400853
0.45	2.46599448105994
0.46	2.45629261615878
0.47	2.44653787669868
0.48	2.43673225788445
0.49	2.42687765680597
0.5	2.41697587637394
0.51	2.40702862912217
0.52	2.39703754088082
0.53	2.38700415432487
0.54	2.37692993240208
0.55	2.36681626164432
0.56	2.35666445536634
0.57	2.3464757567556
0.58	2.33625134185694
0.59	2.32599232245546
0.6	2.3156997488612
0.61	2.30537461259877
0.62	2.29501784900518
0.63	2.28463033973891
0.64	2.27421291520328
0.65	2.26376635688684
0.66	2.25329139962374
0.67	2.24278873377657
0.68	2.23225900734444
0.69	2.22170282799862
0.7	2.21112076504832
0.71	2.20051335133883
0.72	2.18988108508429
0.73	2.17922443163727
0.74	2.1685438251973
0.75	2.15783967046024
0.76	2.14711234421058
0.77	2.13636219685854
0.78	2.12558955392359
0.79	2.11479471746645
0.8	2.10397796747101
0.81	2.09313956317791
0.82	2.08227974437128
0.83	2.07139873262032
0.84	2.06049673247694
0.85	2.04957393263103
0.86	2.03863050702472
0.87	2.02766661592684
0.88	2.01668240696894
0.89	2.00567801614408
0.9	1.99465356876946
0.91	1.98360918041417
0.92	1.97254495779302
0.93	1.9614609996277
0.94	1.95035739747596
0.95	1.93923423653016
0.96	1.92809159638588
0.97	1.91692955178158
0.98	1.90574817331026
0.99	1.89454752810386
1	1.88332768049124
1.01	1.87208869263067
1.02	1.86083062511736
1.03	1.84955353756697
1.04	1.83825748917577
1.05	1.82694253925798
1.06	1.81560874776125
1.07	1.80425617576062
1.08	1.79288488593181
1.09	1.78149494300431
1.1	1.77008641419489
1.11	1.75865936962214
1.12	1.74721388270249
1.13	1.73575003052834
1.14	1.72426789422869
1.15	1.71276755931292
1.16	1.70124911599804
1.17	1.68971265952001
1.18	1.67815829042943
1.19	1.66658611487225
1.2	1.65499624485563
1.21	1.64338879849973
1.22	1.63176390027543
1.23	1.6201216812287
1.24	1.60846227919181
1.25	1.59678583898177
1.26	1.58509251258643
1.27	1.57338245933854
1.28	1.56165584607804
1.29	1.54991284730304
1.3	1.53815364530971
1.31	1.52637843032141
1.32	1.51458740060744
1.33	1.5027807625915
1.34	1.49095873095049
1.35	1.47912152870353
1.36	1.46726938729178
1.37	1.45540254664925
1.38	1.4435212552647
1.39	1.4316257702352
1.4	1.41971635731125
1.41	1.40779329093398
1.42	1.39585685426453
1.43	1.3839073392059
1.44	1.37194504641742
1.45	1.35997028532223
1.46	1.34798337410778
1.47	1.33598463971971
1.48	1.32397441784934
1.49	1.31195305291486
1.5	1.29992089803648
1.51	1.28787831500584
1.52	1.27582567424971
1.53	1.26376335478832
1.54	1.25169174418838
1.55	1.23961123851113
1.56	1.22752224225551
1.57	1.21542516829662
1.58	1.20332043781975
1.59	1.19120848025005
1.6	1.17908973317813
1.61	1.16696464228167
1.62	1.15483366124327
1.63	1.14269725166476
1.64	1.13055588297798
1.65	1.11841003235248
1.66	1.10626018459998
1.67	1.09410683207609
1.68	1.08195047457925
1.69	1.06979161924712
1.7	1.05763078045064
1.71	1.04546847968593
1.72	1.03330524546415
1.73	1.02114161319958
1.74	1.00897812509605
1.75	0.996815330031968
1.76	0.984653783444111
1.77	0.97249404721033
1.78	0.96033668953149
1.79	0.94818228481275
1.8	0.936031413544473
1.81	0.923884662182955
1.82	0.911742623031249
1.83	0.89960589412031
1.84	0.887475079090725
1.85	0.87535078707535
1.86	0.863233632583084
1.87	0.851124235384168
1.88	0.839023220397304
1.89	0.82693121757896
1.9	0.814848861815279
1.91	0.802776792817004
1.92	0.79071565501786
1.93	0.778666097476925
1.94	0.766628773785522
1.95	0.754604341979243
1.96	0.742593464455749
1.97	0.730596807899097
1.98	0.71861504321139
1.99	0.706648845452663
2	0.694698893789981
2.01	0.682765871456898
2.02	0.670850465724509
2.03	0.658953367885518
2.04	0.647075273252894
2.05	0.635216881174944
2.06	0.623378895068784
2.07	0.61156202247459
2.08	0.599766975133188
2.09	0.587994469090071
2.1	0.576245224829225
2.11	0.56451996744079
2.12	0.552819426827088
2.13	0.541144337952316
2.14	0.529495441142041
2.15	0.51787348243959
2.16	0.506279214027691
2.17	0.494713394725046
2.18	0.48317679056927
2.19	0.471670175499668
2.2	0.460194332155695
2.21	0.44875005281003
2.22	0.437338140458691
2.23	0.42595941009507
2.24	0.414614690200153
2.25	0.40330482448782
2.26	0.392030673952304
2.27	0.380793119275167
2.28	0.369593063661837
2.29	0.35843143619383
2.3	0.347309195803083
2.31	0.336227336000567
2.32	0.325186890524463
2.33	0.314188940115647
2.34	0.303234620683648
2.35	0.292325133198356
2.36	0.281461755738222
2.37	0.270645858252231
2.38	0.259878920763018
2.39	0.249162555968429
2.4	0.238498537513672
2.41	0.227888835641007
2.42	0.21733566253209
2.43	0.206841530518235
2.44	0.196409327566736
2.45	0.186042416242172
2.46	0.175744764981239
2.47	0.165521124470552
2.48	0.155377267927835
2.49	0.14532032339078
2.5	0.135359240779567
2.51	0.125505460033895
2.52	0.115773885106322
2.53	0.10618433261573
2.54	0.0967637320263878
2.55	0.0875495380001635
2.56	0.0785951257897391
2.57	0.069978442343033
2.58	0.0618158913997626
2.59	0.0542839673745101
2.6	0.047649542750208
2.61	0.0422992993825818
2.62	0.0387274696605279
2.63	0.037403562433742
2.64	0.0385178693932652
2.65	0.0418373275239345
2.66	0.0468610650477154
2.67	0.0530766013801409
2.68	0.0600878520587241
2.69	0.0676232608501966
2.7	0.0755039706156476
2.71	0.0836123553887632
2.72	0.0918698270051563
2.73	0.100222680616282
2.74	0.10863330900468
2.75	0.11707473698914
2.76	0.125527170834561
2.77	0.133975776377013
2.78	0.142409217587975
2.79	0.150818674785507
2.8	0.159197171589549
2.81	0.167539104676982
2.82	0.175839909370485
2.83	0.18409581790312
2.84	0.192303682017078
2.85	0.200460840948607
2.86	0.208565021916213
2.87	0.21661426421293
2.88	0.224606860663478
2.89	0.232541312011471
2.9	0.240416291042673
2.91	0.24823061411678
2.92	0.255983218391484
2.93	0.263673143460485
2.94	0.271299516443472
2.95	0.278861539797404
2.96	0.286358481289236
2.97	0.293789665697797
2.98	0.301154467907816
2.99	0.308452307132272
3	0.315682642054239
3.01	0.322844966722733
3.02	0.329938807069456
3.03	0.336963717940217
3.04	0.343919280554221
3.05	0.35080510032124
3.06	0.357620804959058
3.07	0.364366042864097
3.08	0.371040481696123
3.09	0.377643807144854
3.1	0.384175721851505
3.11	0.390635944462827
3.12	0.397024208798701
3.13	0.403340263117518
3.14	0.409583869465775
3.15	0.415754803100639
3.16	0.421852851975642
3.17	0.427877816281413
3.18	0.433829508034173
3.19	0.439707750706052
3.2	0.445512378891979
3.21	0.451243238008542
3.22	0.456900184021042
3.23	0.462483083195242
3.24	0.467991811870887
3.25	0.473426256254486
3.26	0.478786312229033
3.27	0.484071885178758
3.28	0.489282889827146
3.29	0.494419250086733
3.3	0.499480898919366
3.31	0.504467778205725
3.32	0.509379838623023
3.33	0.51421703953009
3.34	0.518979348858918
3.35	0.523666743011953
3.36	0.528279206764613
3.37	0.532816733172213
3.38	0.537279323481126
3.39	0.541666987043392
3.4	0.545979741234603
3.41	0.550217611374583
3.42	0.55438063065059
3.43	0.55846884004273
3.44	0.562482288251318
3.45	0.566421031625975
3.46	0.570285134096216
3.47	0.574074667103387
3.48	0.577789709533725
3.49	0.581430347652455
3.5	0.584996675038715
3.51	0.588488792521254
3.52	0.591906808114741
3.53	0.595250836956619
3.54	0.598521001244387
3.55	0.601717430173263
3.56	0.60484025987412
3.57	0.607889633351657
3.58	0.610865700422737
3.59	0.613768617654831
3.6	0.616598548304551
3.61	0.619355662256189
3.62	0.622040135960257
3.63	0.624652152371987
3.64	0.62719190088976
3.65	0.62965957729343
3.66	0.632055383682541
3.67	0.634379528414399
3.68	0.636632226041987
3.69	0.638813697251711
3.7	0.640924168800968
3.71	0.642963873455523
3.72	0.644933049926658
3.73	0.646831942808157
3.74	0.648660802513033
3.75	0.65041988521006
3.76	0.652109452760084
3.77	0.653729772652096
3.78	0.655281117939084
3.79	0.656763767173682
3.8	0.658178004343563
3.81	0.659524118806632
3.82	0.660802405226002
3.83	0.662013163504737
3.84	0.663156698720404
3.85	0.66423332105941
3.86	0.665243345751127
3.87	0.666187093001846
3.88	0.667064887928514
3.89	0.667877060492303
3.9	0.668623945432003
3.91	0.669305882197233
3.92	0.669923214881501
3.93	0.670476292155104
3.94	0.670965467197881
3.95	0.67139109763183
3.96	0.671753545453585
3.97	0.672053176966787
3.98	0.672290362714317
3.99	0.672465477410453
4	0.672578899872907
4.01	0.672631012954781
4.02	0.672622203476453
4.03	0.672552862157383
4.04	0.672423383547863
4.05	0.672234165960716
4.06	0.671985611402958
4.07	0.671678125507416
4.08	0.671312117464334
4.09	0.670887999952957
4.1	0.670406189073117
4.11	0.669867104276825
4.12	0.669271168299866
4.13	0.668618807093425
4.14	0.667910449755753
4.15	0.667146528463859
4.16	0.666327478405268
4.17	0.665453737709825
4.18	0.664525747381585
4.19	0.66354395123076
4.2	0.662508795805784
4.21	0.66142073032544
4.22	0.660280206611117
4.23	0.65908767901917
4.24	0.65784360437341
4.25	0.656548441897715
4.26	0.655202653148797
4.27	0.653806701949096
4.28	0.652361054319861
4.29	0.650866178414366
4.3	0.649322544451317
4.31	0.647730624648442
4.32	0.646090893156266
4.33	0.644403825992082
4.34	0.64266990097414
4.35	0.640889597656032
4.36	0.639063397261324
4.37	0.637191782618386
4.38	0.635275238095492
4.39	0.633314249536142
4.4	0.631309304194642
4.41	0.629260890671955
4.42	0.627169498851796
4.43	0.625035619837025
4.44	0.622859745886297
4.45	0.620642370351028
4.46	0.618383987612627
4.47	0.616085093020048
4.48	0.613746182827639
4.49	0.611367754133317
4.5	0.608950304817049
4.51	0.606494333479675
4.52	0.604000339382046
4.53	0.601468822384524
4.54	0.598900282886805
4.55	0.596295221768109
4.56	0.593654140327719
4.57	0.59097754022588
4.58	0.588265923425075
4.59	0.58551979213167
4.6	0.582739648737933
4.61	0.579925995764441
4.62	0.577079335802882
4.63	0.574200171459236
4.64	0.571289005297377
4.65	0.568346339783056
4.66	0.565372677228302
4.67	0.562368519736251
4.68	0.559334369146359
4.69	0.556270726980077
4.7	0.553178094386915
4.71	0.550056972090971
4.72	0.546907860337867
4.73	0.543731258842133
4.74	0.540527666735048
4.75	0.537297582512904
4.76	0.534041503985738
4.77	0.53075992822651
4.78	0.527453351520737
4.79	0.524122269316596
4.8	0.520767176175483
4.81	0.517388565723045
4.82	0.513986930600677
4.83	0.510562762417497
4.84	0.507116551702803
4.85	0.503648787858988
4.86	0.500159959114973
4.87	0.496650552480085
4.88	0.493121053698455
4.89	0.48957194720389
4.9	0.486003716075236
4.91	0.482416841992247
4.92	0.478811805191946
4.93	0.475189084425478
4.94	0.471549156915477
4.95	0.467892498313929
4.96	0.464219582660542
4.97	0.460530882341626
4.98	0.456826868049474
4.99	0.453108008742274
5	0.449374771604503
5.01	0.445627622007865
5.02	0.44186702347273
5.03	0.438093437630086
5.04	0.434307324184028
5.05	0.430509140874749
5.06	0.426699343442057
5.07	0.422878385589429
5.08	0.419046718948564
5.09	0.41520479304448
5.1	0.411353055261143
5.11	0.407491950807595
5.12	0.403621922684638
5.13	0.399743411652043
5.14	0.395856856196272
5.15	0.391962692498755
5.16	0.388061354404692
5.17	0.384153273392373
5.18	0.380238878543056
5.19	0.376318596511374
5.2	0.372392851496266
5.21	0.368462065212461
5.22	0.364526656862493
5.23	0.36058704310927
5.24	0.356643638049147
5.25	0.352696853185598
5.26	0.348747097403385
5.27	0.344794776943291
5.28	0.340840295377397
5.29	0.336884053584916
5.3	0.332926449728563
5.31	0.32896787923149
5.32	0.325008734754767
5.33	0.321049406175425
5.34	0.317090280565065
5.35	0.313131742169011
5.36	0.309174172386054
5.37	0.305217949748747
5.38	0.301263449904279
5.39	0.297311045595939
5.4	0.29336110664514
5.41	0.289413999934063
5.42	0.285470089388862
5.43	0.281529735963514
5.44	0.277593297624231
5.45	0.273661129334532
5.46	0.269733583040916
5.47	0.265811007659204
5.48	0.261893749061499
5.49	0.257982150063834
5.5	0.2540765504145
5.51	0.250177286783068
5.52	0.246284692750123
5.53	0.242399098797744
5.54	0.238520832300745
5.55	0.234650217518714
5.56	0.230787575588862
5.57	0.226933224519725
5.58	0.223087479185771
5.59	0.219250651322944
5.6	0.215423049525186
5.61	0.211604979242021
5.62	0.207796742777209
5.63	0.20399863928863
5.64	0.200210964789402
5.65	0.196434012150334
5.66	0.192668071103878
5.67	0.188913428249649
5.68	0.185170367061653
5.69	0.181439167897416
5.7	0.17772010800917
5.71	0.1740134615573
5.72	0.170319499626345
5.73	0.166638490243763
5.74	0.162970698401847
5.75	0.159316386083144
5.76	0.15567581228983
5.77	0.152049233077553
5.78	0.148436901594348
5.79	0.144839068125379
5.8	0.141255980144286
5.81	0.137687882372203
5.82	0.134135016845598
5.83	0.130597622994374
5.84	0.127075937731929
5.85	0.123570195559211
5.86	0.120080628685265
5.87	0.116607467167238
5.88	0.11315093907354
5.89	0.109711270674602
5.9	0.106288686666785
5.91	0.102883410436257
5.92	0.099495664371357
5.93	0.096125670234136
5.94	0.0927736496045328
5.95	0.0894398244143048
5.96	0.08612441759263
5.97	0.0828276538516144
5.98	0.0795497606484981
5.99	0.0762909693727492
6	0.0730515168220073
6.01	0.0698316470523838
6.02	0.0666316137189185
6.03	0.0634516830646951
6.04	0.0602921377785121
6.05	0.0571532820304273
6.06	0.0540354481266262
6.07	0.0509390054246167
6.08	0.0478643724559877
6.09	0.0448120336848177
6.1	0.0417825631026693
6.11	0.038776658135858
6.12	0.0357951895058435
6.13	0.0328392764822853
6.14	0.0299104038827496
6.15	0.0270106102931446
6.16	0.0241428030868533
6.17	0.0213113106574848
6.18	0.0185229048870401
6.19	0.0157888212327236
6.2	0.0131290687801944
6.21	0.0105824759959557
6.22	0.0082322748281513
6.23	0.00627311649157922
6.24	0.00513509657431647
6.25	0.00533462755243901
6.26	0.00672727076281181
6.27	0.00874076861916209
6.28	0.0110241552783916
6.29	0.013427190191459
6.3	0.0158844280515812
6.31	0.0183644223944536
6.32	0.0208505399976989
6.33	0.0233332480405091
6.34	0.0258067144015324
6.35	0.0282671751589243
6.36	0.0307120910655381
6.37	0.033139683958971
6.38	0.0355486683794831
6.39	0.0379380891838101
6.4	0.0403072195039808
6.41	0.0426554944939674
6.42	0.0449824670674215
6.43	0.0472877775759587
6.44	0.0495711325703844
6.45	0.0518322896260748
6.46	0.0540710463063657
6.47	0.0562872320053101
6.48	0.058480701829905
6.49	0.0606513319502462
6.5	0.0627990160218157
6.51	0.0649236624013906
6.52	0.0670251919576948
6.53	0.0691035363328605
6.54	0.0711586365491461
6.55	0.0731904418826875
6.56	0.0751989089457133
6.57	0.0771840009327168
6.58	0.0791456869968037
6.59	0.081083941729955
6.6	0.0829987447270153
6.61	0.0848900802173749
6.62	0.0867579367518778
6.63	0.0886023069349991
6.64	0.0904231871942434
6.65	0.0922205775804611
6.66	0.0939944815938365
6.67	0.0957449060313446
6.68	0.0974718608522822
6.69	0.0991753590589722
6.7	0.100855416590333
6.71	0.102512052226441
6.72	0.104145287502358
6.73	0.105755146629991
6.74	0.107341656426767
6.75	0.108904846250247
6.76	0.110444747937792
6.77	0.111961395750689
6.78	0.113454826322082
6.79	0.114925078608257
6.8	0.116372193842841
6.81	0.117796215493561
6.82	0.11919718922123
6.83	0.120575162840724
6.84	0.121930186283672
6.85	0.123262311562714
6.86	0.124571592737081
6.87	0.125858085879416
6.88	0.127121849043654
6.89	0.128362942233845
6.9	0.129581427373864
6.91	0.130777368277856
6.92	0.13195083062138
6.93	0.133101881913175
6.94	0.134230591467475
6.95	0.135337030376822
6.96	0.136421271485346
6.97	0.137483389362444
6.98	0.13852346027685
6.99	0.139541562171028
7	0.1405377746359
7.01	0.141512178885833
7.02	0.142464857733927
7.03	0.143395895567505
7.04	0.144305378323869
7.05	0.145193393466227
7.06	0.146060029959842
7.07	0.146905378248353
7.08	0.147729530230272
7.09	0.148532579235623
7.1	0.149314620002754
7.11	0.150075748655288
7.12	0.150816062679201
7.13	0.151535660900042
7.14	0.15223464346026
7.15	0.152913111796675
7.16	0.153571168618054
7.17	0.154208917882784
7.18	0.154826464776679
7.19	0.155423915690874
7.2	0.156001378199845
7.21	0.156558961039486
7.22	0.157096774085347
7.23	0.157614928330914
7.24	0.158113535866027
7.25	0.158592709855365
7.26	0.159052564517042
7.27	0.159493215101296
7.28	0.15991477786927
7.29	0.160317370071884
7.3	0.160701109928798
7.31	0.161066116607495
7.32	0.161412510202407
7.33	0.161740411714192
7.34	0.162049943029061
7.35	0.162341226898227
7.36	0.162614386917429
7.37	0.162869547506575
7.38	0.163106833889454
7.39	0.163326372073567
7.4	0.163528288830042
7.41	0.163712711673652
7.42	0.163879768842941
7.43	0.164029589280425
7.44	0.164162302612917
7.45	0.164278039131943
7.46	0.164376929774264
7.47	0.164459106102495
7.48	0.164524700285828
7.49	0.164573845080873
7.5	0.164606673812581
7.51	0.164623320355296
7.52	0.164623919113894
7.53	0.164608605005051
7.54	0.164577513438609
7.55	0.164530780299035
7.56	0.164468541927031
7.57	0.164390935101213
7.58	0.164298097019935
7.59	0.164190165283203
7.6	0.164067277874718
7.61	0.16392957314403
7.62	0.163777189788802
7.63	0.163610266837197
7.64	0.163428943630388
7.65	0.163233359805162
7.66	0.163023655276682
7.67	0.162799970221327
7.68	0.162562445059689
7.69	0.162311220439663
7.7	0.162046437219678
7.71	0.161768236452041
7.72	0.16147675936641
7.73	0.161172147353385
7.74	0.160854541948231
7.75	0.160524084814723
7.76	0.160180917729118
7.77	0.15982518256425
7.78	0.159457021273763
7.79	0.159076575876454
7.8	0.15868398844077
7.81	0.158279401069408
7.82	0.157862955884062
7.83	0.157434795010299
7.84	0.15699506056255
7.85	0.156543894629261
7.86	0.156081439258144
7.87	0.155607836441587
7.88	0.155123228102176
7.89	0.154627756078367
7.9	0.15412156211028
7.91	0.153604787825633
7.92	0.153077574725804
7.93	0.152540064172042
7.94	0.151992397371789
7.95	0.151434715365164
7.96	0.150867159011568
7.97	0.150289868976416
7.98	0.149702985718036
7.99	0.149106649474664
8	0.148501000251615
8.01	0.14788617780856
8.02	0.147262321646959
8.03	0.146629570997622
8.04	0.145988064808421
8.05	0.145337941732109
8.06	0.144679340114315
8.07	0.144012397981656
8.08	0.143337253029986
8.09	0.142654042612789
8.1	0.141962903729706
8.11	0.141263973015215
8.12	0.140557386727422
8.13	0.139843280737013
8.14	0.139121790516337
8.15	0.138393051128629
8.16	0.137657197217364
8.17	0.136914362995759
8.18	0.136164682236412
8.19	0.135408288261071
8.2	0.134645313930549
8.21	0.13387589163477
8.22	0.133100153282976
8.23	0.132318230294021
8.24	0.131530253586865
8.25	0.130736353571169
8.26	0.129936660138008
8.27	0.12913130265079
8.28	0.128320409936232
8.29	0.127504110275528
8.3	0.126682531395637
8.31	0.125855800460687
8.32	0.125024044063563
8.33	0.124187388217565
8.34	0.123345958348275
8.35	0.122499879285492
8.36	0.121649275255353
8.37	0.120794269872552
8.38	0.119934986132725
8.39	0.119071546404935
8.4	0.11820407242432
8.41	0.117332685284865
8.42	0.116457505432299
8.43	0.115578652657132
8.44	0.11469624608782
8.45	0.113810404184071
8.46	0.112921244730273
8.47	0.112028884829049
8.48	0.111133440894959
8.49	0.110235028648321
8.5	0.109333763109161
8.51	0.108429758591285
8.52	0.107523128696505
8.53	0.106613986308974
8.54	0.105702443589639
8.55	0.104788611970848
8.56	0.10387260215107
8.57	0.102954524089731
8.58	0.102034487002196
8.59	0.101112599354867
8.6	0.100188968860392
8.61	0.0992637024730285
8.62	0.0983369063841091
8.63	0.09740868601763
8.64	0.0964791460259651
8.65	0.0955483902857182
8.66	0.0946165218936646
8.67	0.0936836431628524
8.68	0.0927498556187779
8.69	0.0918152599957357
8.7	0.0908799562332358
8.71	0.0899440434725756
8.72	0.0890076200535053
8.73	0.0880707835110452
8.74	0.0871336305723745
8.75	0.0861962571538667
8.76	0.0852587583582412
8.77	0.0843212284718146
8.78	0.0833837609618833
8.79	0.082446448474209
8.8	0.0815093828306148
8.81	0.0805726550267118
8.82	0.0796363552297273
8.83	0.0787005727764352
8.84	0.0777653961712238
8.85	0.0768309130842505
8.86	0.0758972103497159
8.87	0.0749643739642617
8.88	0.0740324890854464
8.89	0.0731016400303679
8.9	0.0721719102743684
8.91	0.0712433824498672
8.92	0.0703161383452791
8.93	0.0693902589040658
8.94	0.0684658242238724
8.95	0.067542913555811
8.96	0.066621605303786
8.97	0.0657019770239991
8.98	0.0647841054245188
8.99	0.0638680663649572
9	0.0629539348562894
9.01	0.0620417850607295
9.02	0.0611316902917838
9.03	0.0602237230143359
9.04	0.0593179548449025
9.05	0.0584144565519634
9.06	0.0575132980564435
9.07	0.0566145484322463
9.08	0.0557182759069672
9.09	0.054824547862679
9.1	0.0539334308368497
9.11	0.0530449905233907
9.12	0.0521592917738074
9.13	0.0512763985984817
9.14	0.0503963741681052
9.15	0.0495192808152065
9.16	0.0486451800358462
9.17	0.0477741324914485
9.18	0.0469061980107656
9.19	0.0460414355920231
9.2	0.0451799034051972
9.21	0.0443216587944953
9.22	0.0434667582809934
9.23	0.0426152575654752
9.24	0.0417672115314813
9.25	0.0409226742485831
9.26	0.0400816989758718
9.27	0.0392443381657426
9.28	0.0384106434679371
9.29	0.0375806657338998
9.3	0.0367544550214891
9.31	0.035932060600048
9.32	0.0351135309558989
9.33	0.0342989137983246
9.34	0.0334882560660493
9.35	0.0326816039343566
9.36	0.0318790028228279
9.37	0.0310804974038925
9.38	0.0302861316122578
9.39	0.0294959486553292
9.4	0.028709991024808
9.41	0.0279283005096804
9.42	0.0271509182107646
9.43	0.0263778845571116
9.44	0.025609239324646
9.45	0.0248450216573492
9.46	0.024085270091576
9.47	0.0233300225840564
9.48	0.0225793165443449
9.49	0.0218331888726522
9.5	0.0210916760042361
9.51	0.0203548139617966
9.52	0.0196226384177651
9.53	0.0188951847688171
9.54	0.0181724882257419
9.55	0.0174545839225067
9.56	0.0167415070498122
9.57	0.0160332930199024
9.58	0.0153299776717507
9.59	0.0146315975289337
9.6	0.0139381901268715
9.61	0.0132497944326243
9.62	0.0125664513895209
9.63	0.011888204632593
9.64	0.0112151014411012
9.65	0.0105471940255136
9.66	0.00988454129482289
9.67	0.00922721132741148
9.68	0.00857528489536229
9.69	0.00792886060551068
9.7	0.00728806259209806
9.71	0.00665305236618167
9.72	0.00602404768871186
9.73	0.00540135382457353
9.74	0.00478541773320834
9.75	0.0041769273359141
9.76	0.00357700590847206
9.77	0.00298762548553694
9.78	0.00241258192089408
9.79	0.00186011515314367
9.8	0.00135113212702647
9.81	0.000947875409269743
9.82	0.000812524469275569
9.83	0.00104513010358241
9.84	0.00147527811099497
9.85	0.00197343407632033
9.86	0.00249563956028653
9.87	0.00302652182186597
9.88	0.00355970472999745
9.89	0.00409213305938179
9.9	0.00462217401375834
9.91	0.00514887948738676
9.92	0.00567166225917687
9.93	0.00619013948288326
9.94	0.00670405097291425
9.95	0.00721321377827289
9.96	0.00771749558411194
9.97	0.00821679844335814
9.98	0.00871104845020751
9.99	0.00920018897229655
10	0.00968417608994289
10.01	0.0101629754465006
10.02	0.0106365600256065
10.03	0.0111049085517932
10.04	0.0115680043193581
10.05	0.0120258343212424
10.06	0.0124783885915542
10.07	0.0129256597027737
10.08	0.0133676423764966
10.09	0.0138043331786004
10.1	0.0142357302780153
10.11	0.0146618332538602
10.12	0.0150826429397902
10.13	0.0154981612972053
10.14	0.0159083913111356
10.15	0.0163133369039298
10.16	0.016713002863199
10.17	0.0171073947811349
10.18	0.0174965190030482
10.19	0.0178803825833514
10.2	0.0182589932476428
10.21	0.0186323593598477
10.22	0.0190004898934353
10.23	0.019363394406131
10.24	0.0197210830174846
10.25	0.0200735663888443
10.26	0.0204208557053441
10.27	0.0207629626596248
10.28	0.0210998994370039
10.29	0.0214316787018897
10.3	0.0217583135852582
10.31	0.0220798176730004
10.32	0.0223962049951488
10.33	0.0227074900156869
10.34	0.0230136876229895
10.35	0.0233148131207961
10.36	0.0236108822195992
10.37	0.0239019110284214
10.38	0.024187916046981
10.39	0.0244689141581178
10.4	0.0247449226205145
10.41	0.0250159590616325
10.42	0.0252820414708941
10.43	0.0255431881930131
10.44	0.0257994179215389
10.45	0.0260507496925201
10.46	0.0262972028783201
10.47	0.0265387971815462
10.48	0.0267755526291227
10.49	0.0270074895664094
10.5	0.0272346286514857
10.51	0.0274569908494602
10.52	0.0276745974268878
10.53	0.027887469946258
10.54	0.0280956302605418
10.55	0.0282991005078273
10.56	0.0284979031059677
10.57	0.0286920607473323
10.58	0.0288815963935921
10.59	0.0290665332705303
10.6	0.02924689486294
10.61	0.0294227049095391
10.62	0.029593987397931
10.63	0.0297607665596267
10.64	0.0299230668650705
10.65	0.0300809130187128
10.66	0.030234329954173
10.67	0.0303833428293432
10.68	0.0305279770215956
10.69	0.0306682581229886
10.7	0.0308042119355465
10.71	0.0309358644665179
10.72	0.0310632419236976
10.73	0.0311863707107726
10.74	0.0313052774227051
10.75	0.0314199888411176
10.76	0.0315305319297546
10.77	0.0316369338299293
10.78	0.031739221856011
10.79	0.0318374234909663
10.8	0.0319315663818992
10.81	0.0320216783356134
10.82	0.0321077873142583
10.83	0.0321899214309072
10.84	0.0322681089452955
10.85	0.0323423782594303
10.86	0.0324127579133656
10.87	0.032479276580914
10.88	0.0325419630654787
10.89	0.0326008462957624
10.9	0.0326559553216832
10.91	0.0327073193102016
10.92	0.0327549675411758
10.93	0.0327989294033575
10.94	0.0328392343902401
10.95	0.0328759120960946
10.96	0.032908992211941
10.97	0.0329385045215749
10.98	0.032964478897645
10.99	0.0329869452977157
11	0.0330059337603874
11.01	0.0330214744014474
11.02	0.0330335974099878
11.03	0.0330423330447059
11.04	0.0330477116300357
11.05	0.0330497635524458
11.06	0.0330485192567186
11.07	0.0330440092422647
11.08	0.0330362640594719
11.09	0.0330253143060414
11.1	0.0330111906234737
11.11	0.0329939236934165
11.12	0.0329735442341377
11.13	0.0329500829970552
11.14	0.0329235707632394
11.15	0.0328940383399332
11.16	0.0328615165571637
11.17	0.0328260362643463
11.18	0.0327876283269096
11.19	0.0327463236229689
11.2	0.0327021530400294
11.21	0.0326551474717259
11.22	0.0326053378145376
11.23	0.0325527549646282
11.24	0.0324974298146038
11.25	0.032439393250451
11.26	0.0323786761483118
11.27	0.0323153093714809
11.28	0.0322493237672646
11.29	0.0321807501640193
11.3	0.0321096193681181
11.31	0.0320359621609599
11.32	0.0319598092961005
11.33	0.0318811914962527
11.34	0.0318001394504606
11.35	0.0317166838112535
11.36	0.0316308551917945
11.37	0.0315426841631458
11.38	0.0314522012514318
11.39	0.0313594369351993
11.4	0.0312644216426592
11.41	0.0311671857490301
11.42	0.0310677595739331
11.43	0.030966173378775
11.44	0.0308624573641217
11.45	0.0307566416672343
11.46	0.0306487563595059
11.47	0.0305388314439832
11.48	0.0304268968529141
11.49	0.0303129824453311
11.5	0.030197118004659
11.51	0.0300793332363591
11.52	0.02995965776555
11.53	0.0298381211347948
11.54	0.0297147528016969
11.55	0.0295895821368079
11.56	0.0294626384213003
11.57	0.029333950844844
11.58	0.0292035485034177
11.59	0.02907146039723
11.6	0.0289377154285996
11.61	0.0288023423998613
11.62	0.0286653700114004
11.63	0.028526826859612
11.64	0.0283867414348981
11.65	0.0282451421197856
11.66	0.0281020571869822
11.67	0.0279575147974542
11.68	0.0278115429986342
11.69	0.0276641697225468
11.7	0.027515422784032
11.71	0.027365329878984
11.72	0.0272139185825778
11.73	0.0270612163475758
11.74	0.0269072505026579
11.75	0.026752048250748
11.76	0.0265956366674083
11.77	0.0264380426992254
11.78	0.0262792931622397
11.79	0.0261194147404205
11.8	0.0259584339841504
11.81	0.0257963773087047
11.82	0.0256332709928828
11.83	0.0254691411774842
11.84	0.025304013863965
11.85	0.0251379149130329
11.86	0.0249708700433512
11.87	0.0248029048301546
11.88	0.0246340447040015
11.89	0.0244643149495321
11.9	0.0242937407041454
11.91	0.0241223469568878
11.92	0.0239501585472177
11.93	0.0237772001638729
11.94	0.0236034963437105
11.95	0.0234290714706357
11.96	0.0232539497745043
11.97	0.0230781553301105
11.98	0.022901712056084
11.99	0.0227246437139941
12	0.0225469739072795
12.01	0.0223687260803955
12.02	0.022189923517792
12.03	0.0220105893431113
12.04	0.0218307465182434
12.05	0.0216504178425581
12.06	0.0214696259519767
12.07	0.0212883933183012
12.08	0.0211067422483316
12.09	0.0209246948832076
12.1	0.0207422731976113
12.11	0.0205594989991229
12.12	0.0203763939275356
12.13	0.0201929794541809
12.14	0.0200092768813304
12.15	0.0198253073415827
12.16	0.019641091797271
12.17	0.0194566510399511
12.18	0.0192720056897732
12.19	0.0190871761951251
12.2	0.018902182831986
12.21	0.0187170457035643
12.22	0.0185317847398098
12.23	0.0183464196970123
12.24	0.0181609701574259
12.25	0.0179754555288405
12.26	0.0177898950442604
12.27	0.0176043077615919
12.28	0.0174187125632743
12.29	0.0172331281560867
12.3	0.0170475730707686
12.31	0.0168620656618775
12.32	0.0166766241074713
12.33	0.0164912664089945
12.34	0.0163060103910293
12.35	0.016120873701153
12.36	0.0159358738098284
12.37	0.0157510280102051
12.38	0.0155663534181061
12.39	0.0153818669719175
12.4	0.0151975854324562
12.41	0.0150135253830498
12.42	0.0148297032294184
12.43	0.0146461351997298
12.44	0.0144628373445821
12.45	0.0142798255370379
12.46	0.0140971154727251
12.47	0.0139147226698447
12.48	0.0137326624693268
12.49	0.0135509500348921
12.5	0.0133696003532216
12.51	0.0131886282340833
12.52	0.0130080483104931
12.53	0.0128278750389239
12.54	0.0126481226995067
12.55	0.0124688053962363
12.56	0.0122899370572407
12.57	0.0121115314349996
12.58	0.0119336021066543
12.59	0.0117561624743065
12.6	0.0115792257653347
12.61	0.0114028050326742
12.62	0.0112269131552515
12.63	0.0110515628383067
12.64	0.0108767666137941
12.65	0.0107025368407609
12.66	0.010528885705817
12.67	0.0103558252235972
12.68	0.0101833672371404
12.69	0.010011523418479
12.7	0.00984030526906233
12.71	0.00966972412034737
12.72	0.00949979113430635
12.73	0.00933051730403766
12.74	0.0091619134542943
12.75	0.00899399024219246
12.76	0.0088267581577788
12.77	0.0086602275247271
12.78	0.00849440850104429
12.79	0.00832931107980018
12.8	0.00816494508984946
12.81	0.00800132019663837
12.82	0.00783844590303677
12.83	0.00767633155021676
12.84	0.00751498631851742
12.85	0.00735441922838372
12.86	0.00719463914142541
12.87	0.00703565476138837
12.88	0.00687747463532777
12.89	0.00672010715474897
12.9	0.00656356055685081
12.91	0.00640784292586026
12.92	0.00625296219445835
12.93	0.0060989261453178
12.94	0.00594574241273126
12.95	0.00579341848440483
12.96	0.00564196170338288
12.97	0.00549137927020028
12.98	0.00534167824518694
12.99	0.00519286555105687
13	0.00504494797576473
13.01	0.00489793217574292
13.02	0.00475182467944394
13.03	0.00460663189148443
13.04	0.00446236009723274
13.05	0.0043190154681912
13.06	0.0041766040681007
13.07	0.00403513186010301
13.08	0.00389460471512635
13.09	0.00375502842176293
13.1	0.00361640869797064
13.11	0.00347875120512255
13.12	0.00334206156501873
13.13	0.00320634538045748
13.14	0.00307160826058984
13.15	0.00293785585231472
13.16	0.00280509387947549
13.17	0.00267332819245397
13.18	0.0025425648314113
13.19	0.00241281010794068
13.2	0.00228407071184652
13.21	0.00215635385252281
13.22	0.00202966744895738
13.23	0.00190402038911715
13.24	0.00177942289033157
13.25	0.00165588700968388
13.26	0.00153342738298149
13.27	0.00141206232091911
13.28	0.00129181548126524
13.29	0.00117271850284257
13.3	0.00105481531183942
13.31	0.000938169477577785
13.32	0.000822877450783445
13.33	0.000709093946569018
13.34	0.000597084571560696
13.35	0.000487346230786428
13.36	0.00038091966190459
13.37	0.000280342040064631
13.38	0.000193101941434282
13.39	0.000143183439888527
13.4	0.000165976038866079
13.41	0.000240313326119006
13.42	0.000332320630267713
13.43	0.00043004828702714
13.44	0.0005297206695639
13.45	0.000629897106655955
13.46	0.000729926609482127
13.47	0.000829475727711467
13.48	0.000928357000788181
13.49	0.00102645730795398
13.5	0.00112370451767253
13.51	0.00122005058074483
13.52	0.00131546235086936
13.53	0.00140991631275141
13.54	0.00150339540911075
13.55	0.00159588705388723
13.56	0.00168738184521183
13.57	0.00177787270674629
13.58	0.00186735429994749
13.59	0.00195582261242464
13.6	0.00204327466380613
13.61	0.00212970829162515
13.62	0.00221512199292688
13.63	0.00229951480527931
13.64	0.00238288621619271
13.65	0.00246523609322061
13.66	0.00254656462942314
13.67	0.00262687230033631
13.68	0.00270615982963096
13.69	0.00278442816149741
13.7	0.0028616784381401
13.71	0.00293791198134882
13.72	0.00301313027724384
13.73	0.00308733496353543
13.74	0.00316052781876332
13.75	0.00323271075326101
13.76	0.00330388580130552
13.77	0.00337405511444315
13.78	0.00344322095565571
13.79	0.00351138569425217
13.8	0.00357855180135372
13.81	0.00364472184592529
13.82	0.00370989849115758
13.83	0.00377408449127605
13.84	0.00383728268859833
13.85	0.0038994960108643
13.86	0.0039607274687752
13.87	0.00402098015373385
13.88	0.00408025723572184
13.89	0.00413856196133815
13.9	0.00419589765193196
13.91	0.00425226770183619
13.92	0.00430767557674141
13.93	0.00436212481207464
13.94	0.00441561901150557
13.95	0.00446816184548061
13.96	0.0045197570498304
13.97	0.00457040842439804
13.98	0.0046201198317432
13.99	0.0046688951958798
14	0.0047167385009996
14.01	0.00476365379029172
14.02	0.00480964516475832
14.03	0.00485471678205098
14.04	0.00489887285533472
14.05	0.00494211765218027
14.06	0.00498445549347588
14.07	0.00502589075232927
14.08	0.00506642785303568
14.09	0.00510607126999837
14.1	0.00514482552672898
14.11	0.00518269519480494
14.12	0.00521968489289386
14.13	0.00525579928569726
14.14	0.0052910430830511
14.15	0.00532542103887497
14.16	0.00535893795024993
14.17	0.00539159865644753
14.18	0.00542340803799206
14.19	0.00545437101571566
14.2	0.00548449254983027
14.21	0.0055137776390189
14.22	0.00554223131950482
14.23	0.00556985866413765
14.24	0.00559666478152573
14.25	0.00562265481512066
14.26	0.00564783394233616
14.27	0.00567220737366629
14.28	0.00569578035183096
14.29	0.00571855815088462
14.3	0.00574054607538998
14.31	0.00576174945953663
14.32	0.00578217366631017
14.33	0.00580182408665294
14.34	0.00582070613861968
14.35	0.00583882526656984
14.36	0.00585618694033044
14.37	0.0058727966543892
14.38	0.0058886599270711
14.39	0.00590378229978065
14.4	0.00591816933613283
14.41	0.00593182662122669
14.42	0.00594475976082473
14.43	0.00595697438059594
14.44	0.00596847612532869
14.45	0.00597927065815623
14.46	0.00598936365981677
14.47	0.00599876082789464
14.48	0.0060074678760495
14.49	0.00601549053329787
14.5	0.0060228345432637
14.51	0.00602950566344385
14.52	0.00603550966449151
14.53	0.00604085232949409
14.54	0.00604553945324908
14.55	0.00604957684156999
14.56	0.00605297031057946
14.57	0.00605572568600842
14.58	0.00605784880250498
14.59	0.00605934550295594
14.6	0.00606022163781613
14.61	0.00606048306441221
14.62	0.00606013564629078
14.63	0.00605918525255571
14.64	0.00605763775721791
14.65	0.00605549903854025
14.66	0.00605277497839139
14.67	0.0060494714616126
14.68	0.00604559437539953
14.69	0.00604114960863983
14.7	0.00603614305133914
14.71	0.00603058059397373
14.72	0.00602446812690844
14.73	0.00601781153975949
14.74	0.00601061672084278
14.75	0.00600288955655437
14.76	0.00599463593079346
14.77	0.00598586172438361
14.78	0.00597657281451303
14.79	0.00596677507414684
14.8	0.00595647437148808
14.81	0.00594567656939991
14.82	0.0059343875248867
14.83	0.00592261308852969
14.84	0.00591035910396909
14.85	0.00589763140733672
14.86	0.0058844358267783
14.87	0.00587077818190164
14.88	0.00585666428328706
14.89	0.00584209993195756
14.9	0.0058270909188925
14.91	0.00581164302453492
14.92	0.00579576201829209
14.93	0.00577945365805007
14.94	0.00576272368972315
14.95	0.00574557784673846
14.96	0.00572802184960545
14.97	0.00571006140545489
14.98	0.00569170220755006
14.99	0.00567294993489162
15	0.00565381025171561
15.01	0.00563428880711472
15.02	0.00561439123456542
15.03	0.00559412315152176
15.04	0.00557349015899417
15.05	0.00555249784112761
15.06	0.00553115176480787
15.07	0.00550945747925431
15.08	0.00548742051560329
15.09	0.00546504638655439
15.1	0.00544234058595774
15.11	0.00541930858844335
15.12	0.00539595584904539
15.13	0.00537228780283849
15.14	0.00534830986456806
15.15	0.00532402742830972
15.16	0.00529944586708581
15.17	0.0052745705325631
15.18	0.00524940675467052
15.19	0.00522395984129394
15.2	0.00519823507793377
15.21	0.00517223772738237
15.22	0.00514597302940938
15.23	0.00511944620044967
15.24	0.00509266243328246
15.25	0.0050656268967546
15.26	0.00503834473546089
15.27	0.0050108210694697
15.28	0.00498306099401496
15.29	0.00495506957924393
15.3	0.00492685186992155
15.31	0.00489841288516736
15.32	0.00486975761819243
15.33	0.00484089103603118
15.34	0.00481181807930694
15.35	0.00478254366195557
15.36	0.00475307267100377
15.37	0.00472340996631402
15.38	0.00469356038037242
15.39	0.00466352871803206
15.4	0.0046333197563132
15.41	0.00460293824417353
15.42	0.00457238890229076
15.43	0.00454167642287301
15.44	0.00451080546942762
15.45	0.0044797806765847
15.46	0.00444860664989223
15.47	0.00441728796563233
15.48	0.00438582917064243
15.49	0.00435423478211267
15.5	0.00432250928744119
15.51	0.00429065714404178
15.52	0.00425868277920126
15.53	0.00422659058988983
15.54	0.00419438494262805
15.55	0.00416207017333448
15.56	0.00412965058717098
15.57	0.0040971304583977
15.58	0.00406451403025308
15.59	0.00403180551480505
15.6	0.0039990090928242
15.61	0.00396612891367508
15.62	0.00393316909517725
15.63	0.00390013372349621
15.64	0.00386702685304836
15.65	0.00383385250637314
15.66	0.00380061467404603
15.67	0.00376731731456067
15.68	0.00373396435427731
15.69	0.00370055968728555
15.7	0.00366710717534299
15.71	0.00363361064779896
15.72	0.00360007390151117
15.73	0.0035665007007674
15.74	0.00353289477723427
15.75	0.00349925982986691
15.76	0.00346559952487615
15.77	0.00343191749565201
15.78	0.00339821734272669
15.79	0.00336450263371243
15.8	0.00333077690325788
15.81	0.00329704365302791
15.82	0.00326330635164294
15.83	0.00322956843464269
15.84	0.00319583330448808
15.85	0.0031621043305078
15.86	0.00312838484888213
15.87	0.00309467816262279
15.88	0.0030609875415725
15.89	0.00302731622238738
15.9	0.00299366740850292
15.91	0.00296004427018324
15.92	0.00292644994447403
15.93	0.00289288753522006
15.94	0.00285936011308481
15.95	0.00282587071554881
15.96	0.00279242234691629
15.97	0.00275901797834669
15.98	0.00272566054787185
15.99	0.00269235296040752
16	0.00265909808779298
16.01	0.00262589876882102
16.02	0.00259275780926375
16.03	0.00255967798190766
16.04	0.00252666202661207
16.05	0.00249371265032531
16.06	0.00246083252715112
16.07	0.00242802429839427
16.08	0.00239529057259631
16.09	0.00236263392562344
16.1	0.00233005690068927
16.11	0.00229756200844251
16.12	0.00226515172702686
16.13	0.0022328285021312
16.14	0.00220059474708558
16.15	0.00216845284291993
16.16	0.00213640513844124
16.17	0.00210445395032444
16.18	0.00207260156317169
16.19	0.00204085022963328
16.2	0.00200920217047088
16.21	0.00197765957465077
16.22	0.00194622459945297
16.23	0.00191489937055276
16.24	0.00188368598213465
16.25	0.00185258649699551
16.26	0.00182160294664511
16.27	0.00179073733142801
16.28	0.00175999162062274
16.29	0.00172936775258851
16.3	0.00169886763483608
16.31	0.00166849314421246
16.32	0.00163824612699032
16.33	0.0016081283990079
16.34	0.00157814174581248
16.35	0.00154828792281594
16.36	0.00151856865539091
16.37	0.00148898563908144
16.38	0.00145954053970872
16.39	0.00143023499357732
16.4	0.00140107060760535
16.41	0.0013720489595031
16.42	0.00134317159797246
16.43	0.00131444004288105
16.44	0.00128585578544251
16.45	0.00125742028844936
16.46	0.00122913498646763
16.47	0.00120100128606931
16.48	0.00117302056605378
16.49	0.00114519417773204
16.5	0.00111752344515442
16.51	0.00109000966540387
16.52	0.0010626541089153
16.53	0.00103545801979607
16.54	0.00100842261616208
16.55	0.000981549090528284
16.56	0.000954838610233876
16.57	0.000928292317895007
16.58	0.000901911331894907
16.59	0.000875696746977715
16.6	0.000849649634833001
16.61	0.000823771044835679
16.62	0.00079806200483085
16.63	0.000772523522053785
16.64	0.000747156584158812
16.65	0.000721962160442591
16.66	0.000696941203258228
16.67	0.000672094649681605
16.68	0.000647423423424697
16.69	0.000622928437256964
16.7	0.000598610595730596
16.71	0.000574470798657539
16.72	0.000550509945240517
16.73	0.000526728939242916
16.74	0.000503128695393071
16.75	0.000479710147466101
16.76	0.000456474258530029
16.77	0.000433422034197653
16.78	0.000410554539764819
16.79	0.000387872922906417
16.8	0.000365378444024004
16.81	0.000343072517415142
16.82	0.000320956768229158
16.83	0.000299033112605333
16.84	0.000277303872930213
16.85	0.000255771947557012
16.86	0.000234441067418001
16.87	0.000213316196329692
16.88	0.000192404177894464
16.89	0.00017171482558135
16.9	0.000151262852872944
16.91	0.000131071501454491
16.92	0.000111179881011281
16.93	9.1659248318365e-05
16.94	7.26536151365e-05
16.95	5.44975560252881e-05
16.96	3.81252128425849e-05
16.97	2.65929077973345e-05
16.98	2.66292083982533e-05
16.99	3.79170007032887e-05
17	5.35864104797835e-05
17.01	7.06349570515637e-05
17.02	8.81479116984734e-05
17.03	0.000105796776108382
17.04	0.000123439876205299
17.05	0.000141007096699988
17.06	0.00015846003724855
17.07	0.000175776001154095
17.08	0.000192940762338551
17.09	0.000209944984340188
17.1	0.000226782312868165
17.11	0.000243448297400026
17.12	0.000259939750607148
17.13	0.00027625435177423
17.14	0.000292390392230731
17.15	0.000308346607070267
17.16	0.000324122060664295
17.17	0.000339716067119385
17.18	0.000355128133675738
17.19	0.000370357919771082
17.2	0.000385405206859521
17.21	0.000400269875876868
17.22	0.00041495189010996
17.23	0.000429451282059636
17.24	0.000443768143215515
17.25	0.000457902615981264
17.26	0.000471854887306522
17.27	0.000485625183511591
17.28	0.000499213766153126
17.29	0.000512620928587531
17.3	0.000525846993146592
17.31	0.000538892308822954
17.32	0.00055175724924783
17.33	0.000564442211072171
17.34	0.000576947612497538
17.35	0.000589273892075904
17.36	0.000601421507644556
17.37	0.000613390935356796
17.38	0.00062518266891442
17.39	0.000636797218820002
17.4	0.000648235111703337
17.41	0.000659496889785056
17.42	0.000670583110291469
17.43	0.000681494345040689
17.44	0.000692231179915876
17.45	0.000702794214529125
17.46	0.000713184061794812
17.47	0.000723401347599339
17.48	0.000733446710456964
17.49	0.000743320801192238
17.5	0.000753024282650994
17.51	0.000762557829415653
17.52	0.000771922127520999
17.53	0.000781117874215223
17.54	0.000790145777692114
17.55	0.000799006556844167
17.56	0.000807700941064938
17.57	0.000816229669971842
17.58	0.000824593493235694
17.59	0.000832793170326232
17.6	0.000840829470311849
17.61	0.000848703171685512
17.62	0.000856415062104528
17.63	0.000863965938255885
17.64	0.000871356605616361
17.65	0.000878587878286346
17.66	0.000885660578796275
17.67	0.000892575537918957
17.68	0.000899333594485589
17.69	0.000905935595219144
17.7	0.000912382394537678
17.71	0.000918674854397367
17.72	0.000924813844110594
17.73	0.000930800240171256
17.74	0.000936634926089389
17.75	0.000942318792230645
17.76	0.000947852735639098
17.77	0.000953237659871315
17.78	0.000958474474840399
17.79	0.000963564096665827
17.8	0.000968507447483844
17.81	0.000973305455312823
17.82	0.000977959053898488
17.83	0.000982469182527206
17.84	0.000986836785915423
17.85	0.000991062814026475
17.86	0.000995148221914356
17.87	0.000999093969615414
17.88	0.00100290102193154
17.89	0.00100657034834014
17.9	0.00101010292282952
17.91	0.00101349972373453
17.92	0.00101676173362831
17.93	0.00101988993912505
17.94	0.00102288533081529
17.95	0.00102574890302304
17.96	0.00102848165377075
17.97	0.00103108458457777
17.98	0.0010335587003171
17.99	0.0010359050091156
18	0.00103812452220004
18.01	0.00104021825377386
18.02	0.00104218722084319
18.03	0.0010440324431326
18.04	0.00104575494293001
18.05	0.00104735574498224
18.06	0.00104883587631668
18.07	0.00105019636616307
18.08	0.00105143824578775
18.09	0.00105256254840896
18.1	0.00105357030904572
18.11	0.00105446256436883
18.12	0.00105524035264647
18.13	0.00105590471356454
18.14	0.001056456688129
18.15	0.00105689731853766
18.16	0.00105722764807926
18.17	0.00105744872099877
18.18	0.00105756158238164
18.19	0.00105756727806316
18.2	0.00105746685447267
18.21	0.00105726135855848
18.22	0.00105695183766034
18.23	0.00105653933938706
18.24	0.00105602491155791
18.25	0.00105540960201531
18.26	0.00105469445857864
18.27	0.00105388052890805
18.28	0.00105296886042363
18.29	0.00105196050017227
18.3	0.00105085649475394
18.31	0.00104965789018642
18.32	0.00104836573185229
18.33	0.00104698106433015
18.34	0.00104550493136551
18.35	0.00104393837573727
18.36	0.00104228243915344
18.37	0.00104053816218631
18.38	0.00103870658414096
18.39	0.00103678874301827
18.4	0.0010347856753252
18.41	0.00103269841610312
18.42	0.00103052799874517
18.43	0.0010282754549435
18.44	0.00102594181461338
18.45	0.00102352810577388
18.46	0.00102103535448022
18.47	0.00101846458474668
18.48	0.00101581681844365
18.49	0.00101309307521209
18.5	0.00101029437243083
18.51	0.00100742172506873
18.52	0.00100447614562908
18.53	0.00100145864409682
18.54	0.000998370227832018
18.55	0.000995211901503487
18.56	0.000991984666994535
18.57	0.00098868952337564
18.58	0.000985327466768672
18.59	0.000981899490330794
18.6	0.000978406584146319
18.61	0.000974849735153668
18.62	0.000971229927123695
18.63	0.00096754814052351
18.64	0.000963805352517278
18.65	0.000960002536821591
18.66	0.000956140663723548
18.67	0.000952220699964775
18.68	0.000948243608677871
18.69	0.000944210349339196
18.7	0.000940121877713328
18.71	0.000935979145777789
18.72	0.000931783101668252
18.73	0.000927534689632874
18.74	0.000923234849926887
18.75	0.000918884518831338
18.76	0.000914484628543321
18.77	0.000910036107116388
18.78	0.000905539878458273
18.79	0.000900996862226898
18.8	0.000896407973801061
18.81	0.000891774124226456
18.82	0.000887096220160393
18.83	0.000882375163830799
18.84	0.000877611852988803
18.85	0.000872807180859209
18.86	0.00086796203608455
18.87	0.000863077302683396
18.88	0.0008581538600309
18.89	0.000853192582783959
18.9	0.000848194340832797
18.91	0.000843159999320781
18.92	0.000838090418507765
18.93	0.000832986453811944
18.94	0.000827848955750414
18.95	0.000822678769854053
18.96	0.000817476736692338
18.97	0.000812243691819419
18.98	0.000806980465717914
18.99	0.000801687883777197
19	0.000796366766265282
19.01	0.000791017928303521
19.02	0.000785642179788194
19.03	0.000780240325431874
19.04	0.000774813164668262
19.05	0.000769361491679787
19.06	0.000763886095283719
19.07	0.000758387759016107
19.08	0.000752867261015371
19.09	0.000747325374035584
19.1	0.000741762865428038
19.11	0.000736180497069761
19.12	0.000730579025404345
19.13	0.000724959201360796
19.14	0.000719321770389681
19.15	0.000713667472384487
19.16	0.000707997041683715
19.17	0.000702311207070652
19.18	0.000696610691717133
19.19	0.000690896213202906
19.2	0.00068516848348003
19.21	0.00067942820883901
19.22	0.000673676089910989
19.23	0.000667912821677647
19.24	0.000662139093395953
19.25	0.000656355588640721
19.26	0.000650562985266024
19.27	0.000644761955381472
19.28	0.000638953165373424
19.29	0.000633137275856369
19.3	0.000627314941700436
19.31	0.000621486811990132
19.32	0.000615653530024927
19.33	0.000609815733334572
19.34	0.00060397405362062
19.35	0.000598129116799099
19.36	0.000592281542971426
19.37	0.000586431946422049
19.38	0.000580580935615698
19.39	0.000574729113184186
19.4	0.000568877075920847
19.41	0.000563025414818633
19.42	0.000557174715004559
19.43	0.000551325555780985
19.44	0.000545478510600307
19.45	0.000539634147089298
19.46	0.000533793027037951
19.47	0.000527955706381938
19.48	0.000522122735238539
19.49	0.000516294657865265
19.5	0.00051047201272576
19.51	0.00050465533240665
19.52	0.000498845143707432
19.53	0.000493041967592294
19.54	0.000487246319195325
19.55	0.000481458707858091
19.56	0.000475679637101031
19.57	0.000469909604659017
19.58	0.00046414910246772
19.59	0.000458398616680305
19.6	0.000452658627666738
19.61	0.000446929610029466
19.62	0.000441212032611656
19.63	0.000435506358514838
19.64	0.000429813045099166
19.65	0.000424132543988173
19.66	0.00041846530109181
19.67	0.000412811756608185
19.68	0.000407172345058364
19.69	0.000401547495264384
19.7	0.000395937630389928
19.71	0.000390343167941986
19.72	0.000384764519790713
19.73	0.000379202092175018
19.74	0.00037365628572432
19.75	0.00036812749548373
19.76	0.000362616110915107
19.77	0.000357122515901592
19.78	0.000351647088819218
19.79	0.000346190202483564
19.8	0.000340752224212494
19.81	0.000335333515839391
19.82	0.000329934433731729
19.83	0.000324555328778045
19.84	0.000319196546480592
19.85	0.000313858426899462
19.86	0.000308541304702414
19.87	0.000303245509220009
19.88	0.000297971364417671
19.89	0.000292719188938325
19.9	0.000287489296130028
19.91	0.000282281994078945
19.92	0.000277097585609165
19.93	0.00027193636832857
19.94	0.000266798634633891
19.95	0.000261684671774264
19.96	0.000256594761839455
19.97	0.000251529181812464
19.98	0.000246488203585432
19.99	0.000241472094010075
20	0.000236481114896417


==> TeX/Tikz/Data/Sim_P/v7.dat <==
0	2.25351460300456
0.01	2.24653980957998
0.02	2.23896811250431
0.03	2.23081727022284
0.04	2.22210452081105
0.05	2.21284660107709
0.06	2.20305976500591
0.07	2.19275980156082
0.08	2.18196205185888
0.09	2.17068142573677
0.1	2.15893241772404
0.11	2.14672912244063
0.12	2.13408524943564
0.13	2.12101413748426
0.14	2.10752876835944
0.15	2.09364178009491
0.16	2.07936547975574
0.17	2.06471185573248
0.18	2.04969258957446
0.19	2.03431906737765
0.2	2.0186023907421
0.21	2.00255338731351
0.22	1.98618262092333
0.23	1.96950040134118
0.24	1.95251679365329
0.25	1.93524162727994
0.26	1.91768450464494
0.27	1.89985480950939
0.28	1.88176171498202
0.29	1.8634141912177
0.3	1.84482101281561
0.31	1.82599076592817
0.32	1.80693185509142
0.33	1.78765250978742
0.34	1.76816079074867
0.35	1.74846459601453
0.36	1.72857166674925
0.37	1.70848959283077
0.38	1.68822581821962
0.39	1.66778764611652
0.4	1.64718224391755
0.41	1.62641664797505
0.42	1.60549776817275
0.43	1.58443239232301
0.44	1.56322719039421
0.45	1.54188871857597
0.46	1.52042342319003
0.47	1.49883764445423
0.48	1.47713762010723
0.49	1.45532948890146
0.5	1.4334192939718
0.51	1.41141298608754
0.52	1.38931642679519
0.53	1.36713539146003
0.54	1.3448755722141
0.55	1.32254258081889
0.56	1.30014195145116
0.57	1.27767914342058
0.58	1.25515954382852
0.59	1.23258847017763
0.6	1.2099711729429
0.61	1.18731283811513
0.62	1.16461858972928
0.63	1.14189349239092
0.64	1.11914255381555
0.65	1.0963707273971
0.66	1.07358291482409
0.67	1.0507839687639
0.68	1.02797869563882
0.69	1.00517185852048
0.7	0.982368180173727
0.71	0.959572346285382
0.72	0.936789008919572
0.73	0.914022790248075
0.74	0.891278286612921
0.75	0.868560072988759
0.76	0.845872707925419
0.77	0.823220739066747
0.78	0.80060870936106
0.79	0.778041164102736
0.8	0.755522658974174
0.81	0.733057769294736
0.82	0.710651100730457
0.83	0.688307301777581
0.84	0.666031078408969
0.85	0.643827211369235
0.86	0.621700576729713
0.87	0.59965617047668
0.88	0.577699138118804
0.89	0.555834810579719
0.9	0.534068748013777
0.91	0.512406793681797
0.92	0.490855140698084
0.93	0.469420415381176
0.94	0.448109782211074
0.95	0.426931077166812
0.96	0.40589297871464
0.97	0.385005229277874
0.98	0.364278925160809
0.99	0.34372690041812
1	0.323364241302776
1.01	0.303208984657175
1.02	0.283283079073132
1.03	0.263613726878982
1.04	0.244235286125112
1.05	0.225192007642295
1.06	0.20654203284771
1.07	0.188363311510161
1.08	0.17076244641556
1.09	0.153887935684601
1.1	0.13794971249857
1.11	0.123246585114098
1.12	0.110199938856969
1.13	0.09938059060749
1.14	0.0914896025054509
1.15	0.0872268247267747
1.16	0.0870272505396733
1.17	0.0908214101756515
1.18	0.09805706955962
1.19	0.107962261521186
1.2	0.119801787285391
1.21	0.13299189939333
1.22	0.147107586464004
1.23	0.161849909259534
1.24	0.1770099483823
1.25	0.192440520066882
1.26	0.208036370025581
1.27	0.223720868951267
1.28	0.239437171131379
1.29	0.255142316637756
1.3	0.270803254267928
1.31	0.286394121718952
1.32	0.301894356841374
1.33	0.317287365512748
1.34	0.332559567743388
1.35	0.347699704637567
1.36	0.362698327911426
1.37	0.377547418991053
1.38	0.392240101337841
1.39	0.406770420710334
1.4	0.421133175533715
1.41	0.435323784649164
1.42	0.449338183247255
1.43	0.463172740266148
1.44	0.476824192291656
1.45	0.490289590256629
1.46	0.503566256150756
1.47	0.516651747621003
1.48	0.529543828837976
1.49	0.542240446372523
1.5	0.554739709105063
1.51	0.567039871400867
1.52	0.579139318945877
1.53	0.591036556761972
1.54	0.602730199016793
1.55	0.614218960318697
1.56	0.625501648246525
1.57	0.636577156910583
1.58	0.647444461378506
1.59	0.658102612829457
1.6	0.668550734323841
1.61	0.678788017095294
1.62	0.688813717287156
1.63	0.698627153068582
1.64	0.708227702075863
1.65	0.717614799133012
1.66	0.726787934213128
1.67	0.735746650607597
1.68	0.744490543275238
1.69	0.753019257347686
1.7	0.761332486770583
1.71	0.769429973063212
1.72	0.777311504181447
1.73	0.784976913471165
1.74	0.792426078700854
1.75	0.799658921163744
1.76	0.806675404841023
1.77	0.81347553561878
1.78	0.820059360552284
1.79	0.826426967171994
1.8	0.832578482826382
1.81	0.838514074057288
1.82	0.844233946003991
1.83	0.8497383418327
1.84	0.85502754218848
1.85	0.860101864667066
1.86	0.864961663304242
1.87	0.869607328080748
1.88	0.874039284440948
1.89	0.878257992823607
1.9	0.882263948203412
1.91	0.886057679641947
1.92	0.88963974984699
1.93	0.89301075473916
1.94	0.896171323025016
1.95	0.899122115775787
1.96	0.901863826011075
1.97	0.904397178286869
1.98	0.906722928287314
1.99	0.908841862419742
2	0.910754797412538
2.01	0.912462579915394
2.02	0.913966086101664
2.03	0.915266221272467
2.04	0.916363919462275
2.05	0.917260143045748
2.06	0.91795588234559
2.07	0.918452155241248
2.08	0.918750006778276
2.09	0.918850508778243
2.1	0.918754759449035
2.11	0.918463882995451
2.12	0.917979029230023
2.13	0.917301373183937
2.14	0.916432114718051
2.15	0.915372478133893
2.16	0.914123711784648
2.17	0.91268708768608
2.18	0.911063901127353
2.19	0.909255470281777
2.2	0.907263135817411
2.21	0.905088260507582
2.22	0.902732228841274
2.23	0.900196446633443
2.24	0.897482340635214
2.25	0.894591358144059
2.26	0.891524966613892
2.27	0.888284653265169
2.28	0.884871924695023
2.29	0.881288306487403
2.3	0.877535342823358
2.31	0.873614596091393
2.32	0.869527646498043
2.33	0.865276091678611
2.34	0.860861546308205
2.35	0.856285641713055
2.36	0.851550025482188
2.37	0.846656361079515
2.38	0.841606327456368
2.39	0.836401618664541
2.4	0.831043943469913
2.41	0.825535024966669
2.42	0.81987660019221
2.43	0.814070419742789
2.44	0.808118247389946
2.45	0.802021859697798
2.46	0.795783045641191
2.47	0.789403606224931
2.48	0.782885354103923
2.49	0.776230113204493
2.5	0.769439718346837
2.51	0.762516014868714
2.52	0.755460858250408
2.53	0.748276113741066
2.54	0.740963655986461
2.55	0.733525368658245
2.56	0.725963144084807
2.57	0.71827888288372
2.58	0.710474493595955
2.59	0.702551892321878
2.6	0.694513002359143
2.61	0.686359753842541
2.62	0.678094083385901
2.63	0.669717933726168
2.64	0.661233253369715
2.65	0.652641996241015
2.66	0.643946121333789
2.67	0.635147592364749
2.68	0.626248377430041
2.69	0.617250448664586
2.7	0.60815578190442
2.71	0.598966356352218
2.72	0.589684154246219
2.73	0.580311160532712
2.74	0.57084936254237
2.75	0.561300749670641
2.76	0.551667313062551
2.77	0.541951045302208
2.78	0.53215394010742
2.79	0.522277992029879
2.8	0.512325196161396
2.81	0.502297547846835
2.82	0.492197042404369
2.83	0.482025674853987
2.84	0.471785439655096
2.85	0.46147833045447
2.86	0.451106339845836
2.87	0.440671459142793
2.88	0.430175678166973
2.89	0.419620985053891
2.9	0.409009366079318
2.91	0.398342805509733
2.92	0.387623285481269
2.93	0.376852785912436
2.94	0.366033284457418
2.95	0.355166756508317
2.96	0.344255175256923
2.97	0.33330051182955
2.98	0.322304735512073
2.99	0.311269814087569
3	0.300197714315449
3.01	0.289090402590088
3.02	0.277949845829616
3.03	0.26677801266237
3.04	0.255576875002833
3.05	0.24434841014281
3.06	0.233094603532939
3.07	0.221817452501055
3.08	0.210518971260903
3.09	0.199201197725869
3.1	0.18786620289178
3.11	0.176516103947026
3.12	0.165153082905679
3.13	0.15377941362212
3.14	0.142397501869573
3.15	0.131009946412074
3.16	0.119619635014518
3.17	0.108229901011514
3.18	0.0968447899892688
3.19	0.0854695384599198
3.2	0.07411149006083
3.21	0.0627819964011439
3.22	0.0515007938212967
3.23	0.0403075963062419
3.24	0.0292995440079659
3.25	0.0187944117151001
3.26	0.0104144983987441
3.27	0.0111114518072955
3.28	0.0199346631964015
3.29	0.0304834980751569
3.3	0.0414472775438968
3.31	0.0525547087299519
3.32	0.0637194462387411
3.33	0.0749053256364406
3.34	0.0860941146265758
3.35	0.0972752540354313
3.36	0.108441911315387
3.37	0.11958924292644
3.38	0.130713547998702
3.39	0.141811822473722
3.4	0.152881509013159
3.41	0.163920349326732
3.42	0.174926293164043
3.43	0.185897440160693
3.44	0.196832001509168
3.45	0.207728274010592
3.46	0.218584622093486
3.47	0.229399465095764
3.48	0.240171268105663
3.49	0.25089853525956
3.5	0.261579804767717
3.51	0.272213645175742
3.52	0.282798652523217
3.53	0.293333448162709
3.54	0.30381667707092
3.55	0.314247006530808
3.56	0.32462312509623
3.57	0.334943741773763
3.58	0.34520758537292
3.59	0.355413403987946
3.6	0.365559964583133
3.61	0.375646052660093
3.62	0.385670471990283
3.63	0.395632044399708
3.64	0.405529609595557
3.65	0.415362025026581
3.66	0.425128165770778
3.67	0.434826924445109
3.68	0.444457211133111
3.69	0.45401795332692
3.7	0.463508095881003
3.71	0.472926600975237
3.72	0.482272448085512
3.73	0.491544633960309
3.74	0.500742172601933
3.75	0.509864095251348
3.76	0.51890945037573
3.77	0.527877303657973
3.78	0.536766737987512
3.79	0.545576853451955
3.8	0.55430676732905
3.81	0.562955614078629
3.82	0.571522545334193
3.83	0.580006729893855
3.84	0.588407353710456
3.85	0.596723619880595
3.86	0.604954748632448
3.87	0.613099977312221
3.88	0.621158560369112
3.89	0.629129769338692
3.9	0.637012892824606
3.91	0.644807236478531
3.92	0.652512122978319
3.93	0.6601268920043
3.94	0.667650900213665
3.95	0.675083521212941
3.96	0.682424145528476
3.97	0.689672180574982
3.98	0.696827050622049
3.99	0.703888196758678
4	0.71085507685579
4.01	0.717727165526713
4.02	0.724503954085672
4.03	0.731184950504239
4.04	0.737769679365802
4.05	0.74425768181801
4.06	0.750648515523238
4.07	0.756941754607067
4.08	0.76313698960479
4.09	0.769233827405974
4.1	0.775231891197079
4.11	0.781130820402139
4.12	0.786930270621559
4.13	0.792629913569008
4.14	0.798229437006451
4.15	0.803728544677324
4.16	0.809126956237895
4.17	0.814424407186794
4.18	0.819620648792782
4.19	0.824715448020734
4.2	0.829708587455896
4.21	0.834599865226419
4.22	0.839389094924189
4.23	0.844076105523997
4.24	0.848660741301058
4.25	0.853142861746893
4.26	0.857522341483643
4.27	0.861799070176764
4.28	0.865972952446217
4.29	0.870043907776099
4.3	0.874011870422794
4.31	0.87787678932164
4.32	0.88163862799215
4.33	0.885297364441807
4.34	0.888852991068466
4.35	0.892305514561387
4.36	0.895654955800896
4.37	0.898901349756759
4.38	0.902044745385244
4.39	0.905085205524914
4.4	0.908022806791173
4.41	0.910857639469607
4.42	0.913589807408125
4.43	0.916219427907931
4.44	0.918746631613366
4.45	0.921171562400625
4.46	0.923494377265401
4.47	0.925715246209443
4.48	0.927834352126108
4.49	0.929851890684871
4.5	0.931768070214878
4.51	0.933583111587517
4.52	0.935297248098066
4.53	0.936910725346439
4.54	0.938423801117022
4.55	0.939836745257697
4.56	0.941149839557985
4.57	0.942363377626408
4.58	0.943477664767072
4.59	0.944493017855476
4.6	0.945409765213606
4.61	0.946228246484305
4.62	0.946948812504976
4.63	0.947571825180613
4.64	0.948097657356209
4.65	0.948526692688553
4.66	0.948859325517427
4.67	0.949095960736269
4.68	0.949237013662274
4.69	0.949282909906
4.7	0.949234085240465
4.71	0.949090985469805
4.72	0.948854066297462
4.73	0.948523793193974
4.74	0.94810064126435
4.75	0.947585095115098
4.76	0.946977648720876
4.77	0.946278805290833
4.78	0.945489077134636
4.79	0.944608985528231
4.8	0.943639060579313
4.81	0.9425798410926
4.82	0.94143187443485
4.83	0.940195716399713
4.84	0.938871931072402
4.85	0.937461090694207
4.86	0.935963775526886
4.87	0.934380573716945
4.88	0.932712081159838
4.89	0.930958901364083
4.9	0.929121645315355
4.91	0.927200931340528
4.92	0.925197384971743
4.93	0.923111638810451
4.94	0.920944332391531
4.95	0.918696112047434
4.96	0.916367630772414
4.97	0.913959548086844
4.98	0.911472529901653
4.99	0.908907248382896
5	0.906264381816456
5.01	0.903544614472934
5.02	0.900748636472726
5.03	0.897877143651279
5.04	0.894930837424614
5.05	0.89191042465505
5.06	0.888816617517201
5.07	0.885650133364272
5.08	0.882411694594591
5.09	0.879102028518526
5.1	0.875721867225664
5.11	0.872271947452376
5.12	0.868753010449712
5.13	0.865165801851707
5.14	0.861511071544043
5.15	0.857789573533142
5.16	0.854002065815686
5.17	0.850149310248555
5.18	0.846232072419237
5.19	0.842251121516709
5.2	0.838207230202791
5.21	0.834101174484006
5.22	0.829933733583954
5.23	0.825705689816213
5.24	0.821417828457769
5.25	0.817070937623041
5.26	0.812665808138418
5.27	0.808203233417428
5.28	0.80368400933647
5.29	0.799108934111179
5.3	0.794478808173391
5.31	0.789794434048761
5.32	0.785056616235013
5.33	0.780266161080856
5.34	0.775423876665564
5.35	0.770530572679252
5.36	0.765587060303831
5.37	0.760594152094672
5.38	0.755552661862993
5.39	0.750463404558967
5.4	0.745327196155568
5.41	0.740144853533165
5.42	0.734917194364883
5.43	0.729645037002729
5.44	0.724329200364477
5.45	0.718970503821388
5.46	0.713569767086671
5.47	0.708127810104796
5.48	0.702645452941618
5.49	0.697123515675293
5.5	0.691562818288073
5.51	0.685964180558909
5.52	0.680328421956931
5.53	0.674656361535772
5.54	0.668948817828759
5.55	0.663206608744996
5.56	0.657430551466311
5.57	0.651621462345105
5.58	0.645780156803083
5.59	0.639907449230925
5.6	0.634004152888814
5.61	0.62807107980795
5.62	0.622109040692913
5.63	0.616118844825029
5.64	0.610101299966623
5.65	0.604057212266244
5.66	0.597987386164814
5.67	0.591892624302761
5.68	0.58577372742809
5.69	0.579631494305429
5.7	0.573466721626045
5.71	0.567280203918834
5.72	0.561072733462291
5.73	0.554845100197476
5.74	0.54859809164195
5.75	0.542332492804724
5.76	0.536049086102205
5.77	0.529748651275124
5.78	0.523431965306506
5.79	0.517099802340624
5.8	0.510752933602975
5.81	0.504392127321279
5.82	0.498018148647499
5.83	0.491631759580887
5.84	0.485233718892057
5.85	0.478824782048092
5.86	0.472405701138694
5.87	0.465977224803365
5.88	0.459540098159641
5.89	0.453095062732354
5.9	0.446642856383982
5.91	0.44018421324601
5.92	0.433719863651377
5.93	0.427250534067989
5.94	0.420776947033264
5.95	0.414299821089781
5.96	0.407819870721997
5.97	0.401337806294032
5.98	0.394854333988561
5.99	0.388370155746764
6	0.381885969209415
6.01	0.375402467659006
6.02	0.368920339963122
6.03	0.362440270518754
6.04	0.35596293919788
6.05	0.349489021294147
6.06	0.343019187470714
6.07	0.336554103709225
6.08	0.330094431260052
6.09	0.323640826593672
6.1	0.317193941353319
6.11	0.310754422308852
6.12	0.304322911311966
6.13	0.29790004525268
6.14	0.291486456017197
6.15	0.285082770447207
6.16	0.278689610300627
6.17	0.27230759221388
6.18	0.265937327665833
6.19	0.259579422943392
6.2	0.253234479108963
6.21	0.24690309196983
6.22	0.240585852049719
6.23	0.234283344562633
6.24	0.227996149389182
6.25	0.221724841055874
6.26	0.21546998871746
6.27	0.209232156142941
6.28	0.203011901705682
6.29	0.196809778378274
6.3	0.190626333732946
6.31	0.184462109948604
6.32	0.178317643825557
6.33	0.172193466809791
6.34	0.166090105028578
6.35	0.160008079340176
6.36	0.153947905401005
6.37	0.147910093754582
6.38	0.141895149948287
6.39	0.135903574685534
6.4	0.129935864023957
6.41	0.123992509633842
6.42	0.118073999136603
6.43	0.112180816550787
6.44	0.106313442884849
6.45	0.100472356933237
6.46	0.0946580363587144
6.47	0.0888709591853634
6.48	0.0831116058926037
6.49	0.0773804624089575
6.5	0.0716780244868755
6.51	0.0660048042593298
6.52	0.0603613403569432
6.53	0.0547482140592526
6.54	0.0491660761337583
6.55	0.0436156936222853
6.56	0.0380980362899174
6.57	0.032614448348377
6.58	0.0271670226669749
6.59	0.0217595231423676
6.6	0.0164000882773829
6.61	0.0111115678399093
6.62	0.00599511631074837
6.63	0.00230870051488638
6.64	0.00552888953772415
6.65	0.0105159432147307
6.66	0.0156301146746195
6.67	0.020751613814059
6.68	0.0258549935176296
6.69	0.0309314950237215
6.7	0.0359771865497204
6.71	0.0409899554240383
6.72	0.0459685011731052
6.73	0.0509119322747695
6.74	0.0558195828557104
6.75	0.060690921077042
6.76	0.0655254998304184
6.77	0.070322928579573
6.78	0.0750828564725017
6.79	0.0798049617890985
6.8	0.0844889451128522
6.81	0.0891345247767253
6.82	0.093741433744211
6.83	0.0983094174225494
6.84	0.102838232096806
6.85	0.107327643786882
6.86	0.111777427398376
6.87	0.116187366081366
6.88	0.12055725073862
6.89	0.124886879642838
6.9	0.12917605813445
6.91	0.133424598379691
6.92	0.13763231917423
6.93	0.141799045781595
6.94	0.145924609798415
6.95	0.150008849040454
6.96	0.15405160744496
6.97	0.158052734985806
6.98	0.162012087598813
6.99	0.165929527115116
7	0.169804921201016
7.01	0.173638143302995
7.02	0.177429072596875
7.03	0.181177593940345
7.04	0.18488359782818
7.05	0.188546980349621
7.06	0.192167643147516
7.07	0.195745493378839
7.08	0.19928044367635
7.09	0.202772412111099
7.1	0.206221322155659
7.11	0.209627102647847
7.12	0.212989687754878
7.13	0.216309016937781
7.14	0.219585034916015
7.15	0.222817691632228
7.16	0.226006942217038
7.17	0.22915274695384
7.18	0.232255071243576
7.19	0.235313885569406
7.2	0.238329165461302
7.21	0.241300891460473
7.22	0.244229049083677
7.23	0.247113628787324
7.24	0.249954625931419
7.25	0.252752040743302
7.26	0.255505878281181
7.27	0.25821614839745
7.28	0.260882865701802
7.29	0.263506049524104
7.3	0.266085723877076
7.31	0.26862191741871
7.32	0.271114663414489
7.33	0.273563999699388
7.34	0.275969968639628
7.35	0.27833261709422
7.36	0.280651996376304
7.37	0.282928162214253
7.38	0.285161174712578
7.39	0.28735109831261
7.4	0.289498001753004
7.41	0.291601958030002
7.42	0.293663044357557
7.43	0.295681342127202
7.44	0.297656936867783
7.45	0.299589918204986
7.46	0.301480379820704
7.47	0.303328419412211
7.48	0.305134138651202
7.49	0.306897643142641
7.5	0.308619042383484
7.51	0.310298449721236
7.52	0.311935982312369
7.53	0.313531761080608
7.54	0.315085910675086
7.55	0.316598559428368
7.56	0.318069839314357
7.57	0.319499885906093
7.58	0.320888838333447
7.59	0.322236839240691
7.6	0.323544034744003
7.61	0.324810574388863
7.62	0.326036611107364
7.63	0.327222301175452
7.64	0.328367804170106
7.65	0.329473282926406
7.66	0.330538903494612
7.67	0.331564835097103
7.68	0.332551250085348
7.69	0.333498323896772
7.7	0.334406235011619
7.71	0.335275164909767
7.72	0.336105298027521
7.73	0.336896821714384
7.74	0.337649926189817
7.75	0.338364804499973
7.76	0.339041652474451
7.77	0.339680668683029
7.78	0.340282054392412
7.79	0.340846013522987
7.8	0.341372752605606
7.81	0.341862480738379
7.82	0.342315409543495
7.83	0.342731753124081
7.84	0.34311172802109
7.85	0.343455553170258
7.86	0.343763449859047
7.87	0.344035641683728
7.88	0.344272354506433
7.89	0.34447381641234
7.9	0.344640257666882
7.91	0.344771910673039
7.92	0.344869009928717
7.93	0.344931791984202
7.94	0.344960495399685
7.95	0.344955360702902
7.96	0.344916630346866
7.97	0.344844548667666
7.98	0.344739361842418
7.99	0.344601317847292
8	0.34443066641566
8.01	0.344227658996374
8.02	0.343992548712133
8.03	0.343725590318012
8.04	0.3434270401601
8.05	0.343097156134283
8.06	0.342736197645143
8.07	0.342344425565036
8.08	0.34192210219327
8.09	0.341469491215481
8.1	0.34098685766312
8.11	0.340474467873123
8.12	0.339932589447736
8.13	0.339361491214498
8.14	0.338761443186398
8.15	0.338132716522212
8.16	0.337475583486991
8.17	0.336790317412756
8.18	0.336077192659363
8.19	0.335336484575537
8.2	0.334568469460132
8.21	0.333773424523547
8.22	0.332951627849362
8.23	0.332103358356154
8.24	0.331228895759532
8.25	0.330328520534365
8.26	0.329402513877207
8.27	0.328451157668984
8.28	0.327474734437806
8.29	0.326473527322089
8.3	0.325447820033829
8.31	0.324397896822125
8.32	0.323324042436938
8.33	0.322226542093036
8.34	0.321105681434228
8.35	0.319961746497762
8.36	0.318795023679023
8.37	0.317605799696422
8.38	0.316394361556537
8.39	0.315160996519521
8.4	0.313905992064704
8.41	0.312629635856487
8.42	0.311332215710465
8.43	0.310014019559799
8.44	0.308675335421853
8.45	0.307316451365064
8.46	0.305937655476085
8.47	0.30453923582719
8.48	0.303121480443928
8.49	0.301684677273047
8.5	0.300229114150679
8.51	0.298755078770777
8.52	0.297262858653849
8.53	0.295752741115951
8.54	0.294225013237918
8.55	0.292679961834919
8.56	0.291117873426243
8.57	0.289539034205402
8.58	0.287943730010457
8.59	0.286332246294669
8.6	0.284704868097407
8.61	0.283061880015337
8.62	0.281403566173908
8.63	0.2797302101991
8.64	0.278042095189446
8.65	0.27633950368841
8.66	0.27462271765694
8.67	0.272892018446407
8.68	0.271147686771766
8.69	0.269390002685061
8.7	0.267619245549161
8.71	0.265835694011833
8.72	0.264039625980074
8.73	0.262231318594776
8.74	0.260411048205631
8.75	0.258579090346369
8.76	0.256735719710272
8.77	0.254881210125996
8.78	0.253015834533664
8.79	0.251139864961292
8.8	0.249253572501472
8.81	0.247357227288362
8.82	0.245451098475005
8.83	0.243535454210897
8.84	0.241610561619874
8.85	0.23967668677831
8.86	0.237734094693595
8.87	0.23578304928291
8.88	0.233823813352312
8.89	0.231856648576107
8.9	0.229881815476519
8.91	0.227899573403681
8.92	0.225910180515901
8.93	0.223913893760212
8.94	0.221910968853264
8.95	0.219901660262492
8.96	0.217886221187559
8.97	0.21586490354214
8.98	0.213837957935969
8.99	0.211805633657206
9	0.209768178655084
9.01	0.207725839522865
9.02	0.205678861481098
9.03	0.203627488361139
9.04	0.201571962589027
9.05	0.199512525169588
9.06	0.197449415670896
9.07	0.195382872208979
9.08	0.193313131432845
9.09	0.191240428509817
9.1	0.189164997111113
9.11	0.187087069397777
9.12	0.185006876006857
9.13	0.182924646037898
9.14	0.180840607039721
9.15	0.178754984997507
9.16	0.176668004320129
9.17	0.17457988782784
9.18	0.172490856740183
9.19	0.170401130664253
9.2	0.168310927583192
9.21	0.166220463845007
9.22	0.164129954151674
9.23	0.162039611548507
9.24	0.159949647413838
9.25	0.157860271448989
9.26	0.155771691668478
9.27	0.1536841143906
9.28	0.151597744228202
9.29	0.149512784079805
9.3	0.147429435121004
9.31	0.145347896796121
9.32	0.143268366810178
9.33	0.141191041121144
9.34	0.139116113932475
9.35	0.137043777685928
9.36	0.134974223054684
9.37	0.132907638936731
9.38	0.13084421244858
9.39	0.128784128919228
9.4	0.126727571884451
9.41	0.124674723081359
9.42	0.122625762443299
9.43	0.120580868095001
9.44	0.118540216348079
9.45	0.116503981696807
9.46	0.114472336814238
9.47	0.112445452548616
9.48	0.110423497920148
9.49	0.108406640118066
9.5	0.106395044498074
9.51	0.104388874580131
9.52	0.10238829204661
9.53	0.100393456740789
9.54	0.0984045266658298
9.55	0.0964216579840748
9.56	0.0944450050168362
9.57	0.0924747202446305
9.58	0.0905109543078818
9.59	0.0885538560081919
9.6	0.0866035723101217
9.61	0.0846602483436144
9.62	0.0827240274070575
9.63	0.0807950509710895
9.64	0.0788734586831946
9.65	0.0769593883731594
9.66	0.075052976059557
9.67	0.0731543559573308
9.68	0.071263660486623
9.69	0.069381020283046
9.7	0.0675065642096082
9.71	0.0656404193705185
9.72	0.0637827111272178
9.73	0.0619335631169627
9.74	0.0600930972744884
9.75	0.0582614338572051
9.76	0.0564386914747235
9.77	0.0546249871235345
9.78	0.0528204362278161
9.79	0.0510251526879041
9.8	0.0492392489379101
9.81	0.0474628360148126
9.82	0.0456960236416843
9.83	0.0439389203286732
9.84	0.0421916334964127
9.85	0.0404542696279867
9.86	0.038726934457568
9.87	0.0370097332067482
9.88	0.0353027708833417
9.89	0.0336061526631545
9.9	0.0319199843831015
9.91	0.0302443731859364
9.92	0.0285794283741871
9.93	0.0269252625576539
9.94	0.0252819932197191
9.95	0.0236497448930658
9.96	0.0220286522411786
9.97	0.0204188645189542
9.98	0.0188205521908278
9.99	0.0172339170302973
10	0.0156592080404676
10.01	0.014096747518585
10.02	0.0125469756803105
10.03	0.0110105312784258
10.04	0.00948840716123818
10.05	0.00798227627608541
10.06	0.00649525186446562
10.07	0.00503393357354988
10.08	0.00361514875455654
10.09	0.00229582997201061
10.1	0.00135695714129432
10.11	0.00163621963244963
10.12	0.00277040090807954
10.13	0.00409047024579034
10.14	0.00545388640738348
10.15	0.00682725588296213
10.16	0.00819935708962232
10.17	0.009565419223178
10.18	0.010923071088468
10.19	0.012270995180837
10.2	0.0136083949849645
10.21	0.0149347556502859
10.22	0.0162497256471447
10.23	0.0175530536788839
10.24	0.0188445529515014
10.25	0.0201240799031896
10.26	0.0213915210016067
10.27	0.0226467842519957
10.28	0.0238897935650793
10.29	0.0251204849202529
10.3	0.0263388036893742
10.31	0.0275447027303229
10.32	0.0287381410031823
10.33	0.0299190825482136
10.34	0.0310874957192855
10.35	0.0322433526005302
10.36	0.0333866285563153
10.37	0.034517301879838
10.38	0.0356353535153123
10.39	0.0367407668359025
10.4	0.0378335274642296
10.41	0.0389136231257997
10.42	0.0399810435280225
10.43	0.0410357802593913
10.44	0.0420778267045812
10.45	0.0431071779723331
10.46	0.0441238308334754
10.47	0.0451277836672861
10.48	0.0461190364145181
10.49	0.0470975905359732
10.5	0.0480634489755811
10.51	0.0490166161272032
10.52	0.0499570978045528
10.53	0.0508849012137239
10.54	0.0518000349278466
10.55	0.052702508863606
10.56	0.0535923342592706
10.57	0.054469523654064
10.58	0.0553340908685912
10.59	0.0561860509862613
10.6	0.0570254203354863
10.61	0.0578522164725943
10.62	0.0586664581653041
10.63	0.0594681653767696
10.64	0.0602573592500238
10.65	0.061034062092825
10.66	0.0617982973628235
10.67	0.0625500896530605
10.68	0.0632894646776773
10.69	0.0640164492578578
10.7	0.064731071307988
10.71	0.065433359821989
10.72	0.0661233448597625
10.73	0.0668010575338024
10.74	0.067466529995934
10.75	0.0681197954241499
10.76	0.0687608880095285
10.77	0.0693898429432437
10.78	0.0700066964036833
10.79	0.0706114855435874
10.8	0.0712042484772736
10.81	0.0717850242679528
10.82	0.0723538529150349
10.83	0.0729107753415313
10.84	0.0734558333814756
10.85	0.0739890697674364
10.86	0.0745105281179917
10.87	0.0750202529253075
10.88	0.075518289542727
10.89	0.0760046841724104
10.9	0.0764794838529671
10.91	0.0769427364471865
10.92	0.0773944906297472
10.93	0.0778347958749634
10.94	0.0782637024446301
10.95	0.0786812613757762
10.96	0.0790875244685589
10.97	0.0794825442741383
10.98	0.0798663740825874
10.99	0.0802390679108585
11	0.0806006804907375
11.01	0.0809512672568764
11.02	0.0812908843347891
11.03	0.0816195885290088
11.04	0.0819374373111159
11.05	0.0822444888079222
11.06	0.0825408017896318
11.07	0.0828264356580688
11.08	0.0831014504348924
11.09	0.0833659067499104
11.1	0.0836198658293969
11.11	0.0838633894844259
11.12	0.0840965400992761
11.13	0.0843193806198857
11.14	0.0845319745423073
11.15	0.0847343859012022
11.16	0.0849266792584422
11.17	0.0851089196916718
11.18	0.0852811727829573
11.19	0.0854435046074744
11.2	0.0855959817222327
11.21	0.08573867115485
11.22	0.0858716403923638
11.23	0.0859949573700878
11.24	0.0861086904605475
11.25	0.0862129084624441
11.26	0.0863076805896072
11.27	0.0863930764601294
11.28	0.0864691660854031
11.29	0.0865360198593296
11.3	0.0865937085474964
11.31	0.0866423032764742
11.32	0.0866818755230863
11.33	0.0867124971038178
11.34	0.0867342401642126
11.35	0.0867471771683756
11.36	0.0867513808884677
11.37	0.0867469243943427
11.38	0.0867338810431632
11.39	0.0867123244691047
11.4	0.0866823285731526
11.41	0.0866439675128625
11.42	0.086597315692313
11.43	0.08654244775198
11.44	0.0864794385587967
11.45	0.0864083631961686
11.46	0.0863292969541346
11.47	0.0862423153195299
11.48	0.0861474939662334
11.49	0.086044908745525
11.5	0.0859346356764101
11.51	0.0858167509360784
11.52	0.0856913308504178
11.53	0.0855584518845936
11.54	0.085418190633659
11.55	0.0852706238132972
11.56	0.0851158282505539
11.57	0.0849538808747127
11.58	0.0847848587081632
11.59	0.0846088388574217
11.6	0.0844258985041242
11.61	0.0842361148961865
11.62	0.0840395653389496
11.63	0.0838363271864401
11.64	0.0836264778327111
11.65	0.0834100947032033
11.66	0.083187255246241
11.67	0.0829580369245309
11.68	0.0827225172068036
11.69	0.0824807735594538
11.7	0.0822328834383234
11.71	0.0819789242805123
11.72	0.0817189734962417
11.73	0.081453108460879
11.74	0.081181406506942
11.75	0.080903944916212
11.76	0.0806208009119332
11.77	0.0803320516510584
11.78	0.0800377742166354
11.79	0.079738045610103
11.8	0.0794329427439612
11.81	0.0791225424341316
11.82	0.0788069213927246
11.83	0.0784861562206839
11.84	0.0781603234006175
11.85	0.077829499289606
11.86	0.0774937601122316
11.87	0.077153181953455
11.88	0.0768078407517901
11.89	0.0764578122925004
11.9	0.0761031722007075
11.91	0.0757439959348593
11.92	0.075380358780051
11.93	0.0750123358414395
11.94	0.0746400020378777
11.95	0.0742634320955189
11.96	0.0738827005414701
11.97	0.0734978816975808
11.98	0.0731090496743209
11.99	0.0727162783647161
12	0.0723196414382834
12.01	0.0719192123351504
12.02	0.0715150642602501
12.03	0.0711072701775189
12.04	0.0706959028041658
12.05	0.0702810346051428
12.06	0.0698627377875188
12.07	0.069441084295105
12.08	0.0690161458029816
12.09	0.0685879937122995
12.1	0.0681566991449235
12.11	0.0677223329383426
12.12	0.0672849656406026
12.13	0.0668446675052782
12.14	0.0664015084865304
12.15	0.0659555582342853
12.16	0.0655068860894334
12.17	0.0650555610791434
12.18	0.0646016519121877
12.19	0.0641452269745054
12.2	0.0636863543245605
12.21	0.063225101689096
12.22	0.0627615364587078
12.23	0.0622957256836453
12.24	0.0618277360695672
12.25	0.0613576339735351
12.26	0.0608854853998957
12.27	0.0604113559963762
12.28	0.0599353110501696
12.29	0.0594574154841509
12.3	0.0589777338531163
12.31	0.0584963303401488
12.32	0.0580132687529916
12.33	0.0575286125205543
12.34	0.0570424246894742
12.35	0.0565547679207195
12.36	0.0560657044863127
12.37	0.0555752962660802
12.38	0.055083604744459
12.39	0.0545906910074809
12.4	0.0540966157397342
12.41	0.0536014392213736
12.42	0.0531052213253044
12.43	0.0526080215142887
12.44	0.0521098988383164
12.45	0.0516109119318986
12.46	0.0511111190113631
12.47	0.0506105778724732
12.48	0.0501093458879327
12.49	0.0496074800049196
12.5	0.0491050367428193
12.51	0.0486020721909596
12.52	0.0480986420063968
12.53	0.0475948014118276
12.54	0.047090605193518
12.55	0.0465861076992817
12.56	0.0460813628365892
12.57	0.045576424070707
12.58	0.0450713444228819
12.59	0.0445661764686204
12.6	0.0440609723360716
12.61	0.0435557837043432
12.62	0.0430506618020042
12.63	0.0425456574056347
12.64	0.0420408208384162
12.65	0.041536201968743
12.66	0.0410318502089381
12.67	0.0405278145141541
12.68	0.0400241433810647
12.69	0.039520884846817
12.7	0.0390180864880494
12.71	0.0385157954198567
12.72	0.0380140582949094
12.73	0.0375129213026538
12.74	0.0370124301683816
12.75	0.0365126301526661
12.76	0.0360135660505986
12.77	0.0355152821912092
12.78	0.0350178224369085
12.79	0.0345212301830114
12.8	0.0340255483573354
12.81	0.0335308194197743
12.82	0.0330370853620582
12.83	0.0325443877074641
12.84	0.0320527675106517
12.85	0.031562265357526
12.86	0.0310729213651743
12.87	0.0305847751818738
12.88	0.0300978659871129
12.89	0.0296122324917783
12.9	0.0291279129382567
12.91	0.0286449451007279
12.92	0.0281633662854639
12.93	0.0276832133311682
12.94	0.0272045226094811
12.95	0.0267273300253985
12.96	0.0262516710178788
12.97	0.0257775805605449
12.98	0.0253050931622664
12.99	0.0248342428680739
13	0.0243650632599468
13.01	0.0238975874577975
13.02	0.0234318481204555
13.03	0.0229678774468207
13.04	0.0225057071770667
13.05	0.0220453685939414
13.06	0.0215868925241514
13.07	0.0211303093399214
13.08	0.020675648960623
13.09	0.0202229408545298
13.1	0.0197722140407736
13.11	0.0193234970913814
13.12	0.0188768181334971
13.13	0.0184322048518827
13.14	0.0179896844914978
13.15	0.0175492838604254
13.16	0.0171110293330113
13.17	0.0166749468533036
13.18	0.0162410619388959
13.19	0.015809399685127
13.2	0.0153799847696844
13.21	0.014952841457927
13.22	0.0145279936085964
13.23	0.0141054646804391
13.24	0.0136852777396745
13.25	0.0132674554683465
13.26	0.0128520201740998
13.27	0.0124389938012708
13.28	0.0120283979438778
13.29	0.0116202538606702
13.3	0.0112145824928844
13.31	0.0108114044852378
13.32	0.0104107402109487
13.33	0.0100126098018459
13.34	0.00961703318473673
13.35	0.0092240301258931
13.36	0.00883362028584921
13.37	0.00844582328748448
13.38	0.00806065880153617
13.39	0.00767814665500509
13.4	0.00729830697024878
13.41	0.00692116034530698
13.42	0.00654672809105619
13.43	0.00617503254706699
13.44	0.00580609750892444
13.45	0.00543994881588806
13.46	0.00507661517419783
13.47	0.00471612933411827
13.48	0.0043585298122053
13.49	0.00400386347799909
13.5	0.00365218955659297
13.51	0.0033035860403573
13.52	0.00295816038415196
13.53	0.00261606822462052
13.54	0.0022775481028835
13.55	0.00194299064781986
13.56	0.00161308943711891
13.57	0.00128921084207718
13.58	0.000974454802819894
13.59	0.000677424531976267
13.6	0.000429500880874387
13.61	0.000347380068892559
13.62	0.000511810377808023
13.63	0.000776385226341041
13.64	0.00106660728356878
13.65	0.00136422940342204
13.66	0.00166365970347002
13.67	0.00196270006704971
13.68	0.0022603230396296
13.69	0.00255598608946997
13.7	0.00284937583846753
13.71	0.00314029839205295
13.72	0.00342862709023829
13.73	0.00371427548507818
13.74	0.00399718241521772
13.75	0.00427730330632359
13.76	0.00455460486750921
13.77	0.00482906173289407
13.78	0.00510065426430224
13.79	0.0053693670722868
13.8	0.0056351879955893
13.81	0.00589810738121582
13.82	0.00615811756645468
13.83	0.00641521249951996
13.84	0.00666938745715665
13.85	0.00692063883134353
13.86	0.0071689639659257
13.87	0.00741436102990299
13.88	0.00765682891796067
13.89	0.00789636717154177
13.9	0.00813297591548737
13.91	0.00836665580666471
13.92	0.00859740799197879
13.93	0.00882523407357229
13.94	0.00905013607986417
13.95	0.00927211644112371
13.96	0.00949117796872415
13.97	0.00970732383736211
13.98	0.00992055756969232
13.99	0.0101308830228877
14	0.010338304376884
14.01	0.010542826123866
14.02	0.0107444530589208
14.03	0.0109431902716509
14.04	0.0111390431384305
14.05	0.011332017315465
14.06	0.0115221187323018
14.07	0.0117093535858399
14.08	0.0118937283347539
14.09	0.0120752496942154
14.1	0.0122539246309631
14.11	0.0124297603585979
14.12	0.0126027643330772
14.13	0.012772944248415
14.14	0.0129403080326002
14.15	0.0131048638435319
14.16	0.0132666200652287
14.17	0.0134255853040429
14.18	0.0135817683850107
14.19	0.0137351783483188
14.2	0.0138858244457753
14.21	0.0140337161374286
14.22	0.014178863088198
14.23	0.014321275164572
14.24	0.014460962431373
14.25	0.0145979351485388
14.26	0.0147322037679851
14.27	0.0148637789304402
14.28	0.01499267146241
14.29	0.0151188923730753
14.3	0.0152424528513036
14.31	0.0153633642626075
14.32	0.0154816381462111
14.33	0.0155972862120653
14.34	0.0157103203379598
14.35	0.0158207525665806
14.36	0.015928595102644
14.37	0.016033860310024
14.38	0.0161365607089072
14.39	0.0162367089729745
14.4	0.0163343179265553
14.41	0.0164294005418721
14.42	0.0165219699362367
14.43	0.0166120393692897
14.44	0.0166996222402661
14.45	0.0167847320852295
14.46	0.0168673825743875
14.47	0.0169475875093734
14.48	0.0170253608205566
14.49	0.0171007165643672
14.5	0.0171736689206384
14.51	0.0172442321899587
14.52	0.0173124207910272
14.53	0.0173782492580547
14.54	0.0174417322381467
14.55	0.017502884488707
14.56	0.0175617208748767
14.57	0.017618256366948
14.58	0.0176725060378374
14.59	0.0177244850605302
14.6	0.0177742087055785
14.61	0.0178216923385629
14.62	0.0178669514176419
14.63	0.017910001491017
14.64	0.0179508581945216
14.65	0.0179895372491354
14.66	0.0180260544585516
14.67	0.0180604257067618
14.68	0.0180926669556433
14.69	0.0181227942425569
14.7	0.01815082367799
14.71	0.0181767714431563
14.72	0.0182006537876788
14.73	0.0182224870272363
14.74	0.0182422875412382
14.75	0.0182600717705356
14.76	0.0182758562151137
14.77	0.018289657431823
14.78	0.0183014920321161
14.79	0.0183113766798194
14.8	0.0183193280888649
14.81	0.0183253630211007
14.82	0.0183294982841057
14.83	0.0183317507289725
14.84	0.0183321372481591
14.85	0.0183306747733297
14.86	0.0183273802732308
14.87	0.0183222707515371
14.88	0.0183153632447858
14.89	0.0183066748202744
14.9	0.0182962225739768
14.91	0.0182840236284868
14.92	0.0182700951309932
14.93	0.0182544542512362
14.94	0.0182371181795268
14.95	0.0182181041247214
14.96	0.0181974293122596
14.97	0.0181751109822163
14.98	0.0181511663873528
14.99	0.0181256127911801
15	0.0180984674660562
15.01	0.0180697476913096
15.02	0.0180394707513313
15.03	0.0180076539337418
15.04	0.0179743145275436
15.05	0.0179394698212853
15.06	0.0179031371012602
15.07	0.0178653336497232
15.08	0.0178260767430844
15.09	0.0177853836502114
15.1	0.0177432716306207
15.11	0.0176997579327895
15.12	0.0176548597924457
15.13	0.0176085944308799
15.14	0.0175609790532667
15.15	0.0175120308470114
15.16	0.017461766980108
15.17	0.017410204599527
15.18	0.0173573608296131
15.19	0.0173032527704759
15.2	0.0172478974964438
15.21	0.0171913120545082
15.22	0.0171335134627873
15.23	0.0170745187089889
15.24	0.0170143447489381
15.25	0.0169530085050828
15.26	0.0168905268650216
15.27	0.0168269166800692
15.28	0.0167621947637974
15.29	0.0166963778906459
15.3	0.0166294827945335
15.31	0.0165615261674442
15.32	0.0164925246580803
15.33	0.016422494870523
15.34	0.0163514533629033
15.35	0.0162794166460794
15.36	0.0162064011823553
15.37	0.0161324233841844
15.38	0.0160574996129384
15.39	0.0159816461776309
15.4	0.0159048793337234
15.41	0.0158272152818938
15.42	0.0157486701668495
15.43	0.015669260076157
15.44	0.0155890010390849
15.45	0.0155079090254479
15.46	0.0154259999444966
15.47	0.0153432896438173
15.48	0.0152597939082186
15.49	0.0151755284586691
15.5	0.0150905089512354
15.51	0.0150047509760628
15.52	0.0149182700563162
15.53	0.0148310816472009
15.54	0.0147432011349598
15.55	0.0146546438358888
15.56	0.0145654249954067
15.57	0.0144755597870791
15.58	0.0143850633117301
15.59	0.0142939505965018
15.6	0.014202236593974
15.61	0.0141099361812889
15.62	0.0140170641592979
15.63	0.0139236352516902
15.64	0.0138296641041975
15.65	0.0137351652837632
15.66	0.0136401532777471
15.67	0.0135446424931425
15.68	0.013448647255821
15.69	0.0133521818097899
15.7	0.0132552603164297
15.71	0.0131578968537838
15.72	0.0130601054158935
15.73	0.0129618999120705
15.74	0.0128632941662342
15.75	0.0127643019162544
15.76	0.0126649368133223
15.77	0.0125652124213147
15.78	0.0124651422161975
15.79	0.0123647395853946
15.8	0.0122640178272419
15.81	0.0121629901504074
15.82	0.0120616696733565
15.83	0.0119600694237804
15.84	0.0118582023380915
15.85	0.011756081260952
15.86	0.0116537189447177
15.87	0.0115511280490032
15.88	0.0114483211401992
15.89	0.0113453106910387
15.9	0.0112421090801439
15.91	0.0111387285916213
15.92	0.0110351814146286
15.93	0.0109314796430125
15.94	0.0108276352749164
15.95	0.0107236602123958
15.96	0.0106195662611027
15.97	0.0105153651299066
15.98	0.0104110684306108
15.99	0.0103066876776001
16	0.0102022342875666
16.01	0.0100977195792383
16.02	0.00999315477305816
16.03	0.00988855099097536
16.04	0.00978391925617455
16.05	0.00967927049283825
16.06	0.00957461552595394
16.07	0.00946996508107644
16.08	0.00936532978413609
16.09	0.00926072016129256
16.1	0.00915614663871538
16.11	0.00905161954245822
16.12	0.00894714909829645
16.13	0.00884274543161644
16.14	0.00873841856727246
16.15	0.00863417842948647
16.16	0.00853003484176593
16.17	0.00842599752678107
16.18	0.00832207610633559
16.19	0.00821828010129168
16.2	0.00811461893148313
16.21	0.00801110191574367
16.22	0.00790773827184318
16.23	0.00780453711646252
16.24	0.00770150746521816
16.25	0.00759865823264402
16.26	0.00749599823224127
16.27	0.00739353617647894
16.28	0.00729128067684961
16.29	0.00718924024392965
16.3	0.00708742328743127
16.31	0.00698583811629374
16.32	0.00688449293872234
16.33	0.00678339586237486
16.34	0.00668255489437295
16.35	0.00658197794149337
16.36	0.00648167281025208
16.37	0.00638164720707857
16.38	0.00628190873843951
16.39	0.0061824649110454
16.4	0.00608332313197084
16.41	0.00598449070887226
16.42	0.00588597485020203
16.43	0.00578778266537729
16.44	0.00568992116502828
16.45	0.00559239726122703
16.46	0.00549521776771594
16.47	0.00539838940020235
16.48	0.00530191877658586
16.49	0.00520581241727105
16.5	0.00511007674544435
16.51	0.00501471808738951
16.52	0.00491974267283111
16.53	0.00482515663525699
16.54	0.00473096601225501
16.55	0.0046371767459317
16.56	0.00454379468325458
16.57	0.0044508255764974
16.58	0.00435827508364285
16.59	0.0042661487688511
16.6	0.00417445210291227
16.61	0.00408319046376911
16.62	0.0039923691370336
16.63	0.00390199331653199
16.64	0.00381206810491665
16.65	0.00372259851426616
16.66	0.00363358946679354
16.67	0.00354504579553441
16.68	0.00345697224511942
16.69	0.00336937347260553
16.7	0.00328225404840432
16.71	0.00319561845722181
16.72	0.00310947109913821
16.73	0.00302381629080228
16.74	0.00293865826672217
16.75	0.00285400118070598
16.76	0.00276984910746849
16.77	0.00268620604448166
16.78	0.00260307591399743
16.79	0.0025204625654195
16.8	0.00243836977797885
16.81	0.00235680126385586
16.82	0.0022757606718217
16.83	0.00219525159144429
16.84	0.00211527755815869
16.85	0.00203584205923929
16.86	0.00195694854099471
16.87	0.00187860041745975
16.88	0.00180080108104767
16.89	0.00172355391567403
16.9	0.00164686231307217
16.91	0.00157072969331819
16.92	0.00149515953091111
16.93	0.00142015538823811
16.94	0.00134572095921582
16.95	0.00127186012660247
16.96	0.00119857703875527
16.97	0.00112587621368364
16.98	0.00105376268272168
16.99	0.000982242192564204
17	0.000911321495428591
17.01	0.000841008775793704
17.02	0.000771314294945342
17.03	0.00070225139487324
17.04	0.000633838118588673
17.05	0.000566099936698575
17.06	0.000499074569177008
17.07	0.000432821040446065
17.08	0.000367437992793507
17.09	0.000303104359514546
17.1	0.000240181354505472
17.11	0.000179512940327478
17.12	0.000123518810808561
17.13	8.09680791071594e-05
17.14	7.67856436723778e-05
17.15	0.000114251928494489
17.16	0.00016675110169072
17.17	0.000223456412765486
17.18	0.000281452091103831
17.19	0.000339759593370525
17.2	0.00039797197836583
17.21	0.00045589208647848
17.22	0.000513413327066226
17.23	0.000570473179308449
17.24	0.000627032604494022
17.25	0.000683065998920901
17.26	0.000738555899704406
17.27	0.000793490016497045
17.28	0.000847859480114158
17.29	0.000901657763902434
17.3	0.000954879994797668
17.31	0.00100752249920976
17.32	0.00105958249536781
17.33	0.00111105787992849
17.34	0.00116194707655172
17.35	0.00121224892665751
17.36	0.00126196260888263
17.37	0.00131108757910592
17.38	0.00135962352491223
17.39	0.00140757033062078
17.4	0.00145492805009971
17.41	0.00150169688539406
17.42	0.00154787716972036
17.43	0.00159346935377314
17.44	0.00163847399463019
17.45	0.00168289174666638
17.46	0.00172672335403511
17.47	0.00176996964432391
17.48	0.00181263152335669
17.49	0.00185470997058776
17.5	0.00189620603535191
17.51	0.00193712083341265
17.52	0.00197745554418182
17.53	0.00201721140806549
17.54	0.00205638972424079
17.55	0.00209499184867136
17.56	0.00213301919221969
17.57	0.00217047321905024
17.58	0.00220735544513434
17.59	0.00224366743682631
17.6	0.0022794108096181
17.61	0.00231458722695689
17.62	0.002349198399111
17.63	0.00238324608211535
17.64	0.0024167320768262
17.65	0.00244965822791695
17.66	0.0024820264230461
17.67	0.00251383859193311
17.68	0.00254509670557737
17.69	0.00257580277541945
17.7	0.00260595885261071
17.71	0.0026355670272105
17.72	0.00266462942749252
17.73	0.00269314821921582
17.74	0.00272112560492036
17.75	0.00274856382327908
17.76	0.00277546514837115
17.77	0.00280183188905876
17.78	0.00282766638834624
17.79	0.00285297102271704
17.8	0.00287774820153615
17.81	0.00290200036638376
17.82	0.00292572999049732
17.83	0.00294893957810352
17.84	0.00297163166390609
17.85	0.00299380881241021
17.86	0.0030154736173707
17.87	0.00303662870121547
17.88	0.00305727671448048
17.89	0.00307742033519003
17.9	0.0030970622683449
17.91	0.00311620524534579
17.92	0.00313485202343053
17.93	0.00315300538511327
17.94	0.00317066813766391
17.95	0.0031878431125317
17.96	0.00320453316484271
17.97	0.00322074117282775
17.98	0.00323647003730473
17.99	0.00325172268115912
18	0.00326650204881628
18.01	0.00328081110570019
18.02	0.00329465283774189
18.03	0.00330803025085536
18.04	0.00332094637040932
18.05	0.00333340424076004
18.06	0.00334540692471459
18.07	0.00335695750302483
18.08	0.00336805907391687
18.09	0.00337871475259235
18.1	0.00338892767073978
18.11	0.00339870097599252
18.12	0.00340803783153165
18.13	0.00341694141555395
18.14	0.00342541492081167
18.15	0.00343346155411817
18.16	0.00344108453590199
18.17	0.00344828709972187
18.18	0.00345507249181308
18.19	0.00346144397062445
18.2	0.00346740480635071
18.21	0.00347295828050391
18.22	0.00347810768543193
18.23	0.00348285632388131
18.24	0.00348720750858685
18.25	0.00349116456175673
18.26	0.00349473081470483
18.27	0.00349790960738805
18.28	0.00350070428799032
18.29	0.00350311821243583
18.3	0.0035051547440752
18.31	0.00350681725314644
18.32	0.00350810911645697
18.33	0.00350903371688705
18.34	0.00350959444304371
18.35	0.00350979468881425
18.36	0.00350963785297719
18.37	0.00350912733879868
18.38	0.00350826655363188
18.39	0.00350705890854456
18.4	0.00350550781789147
18.41	0.00350361669896387
18.42	0.00350138897157963
18.43	0.00349882805771397
18.44	0.00349593738114366
18.45	0.0034927203670157
18.46	0.0034891804415507
18.47	0.00348532103163013
18.48	0.00348114556443676
18.49	0.00347665746709285
18.5	0.00347186016635548
18.51	0.00346675708819582
18.52	0.0034613516574823
18.53	0.0034556472976211
18.54	0.00344964743023517
18.55	0.00344335547483294
18.56	0.0034367748484151
18.57	0.00342990896522815
18.58	0.00342276123635488
18.59	0.00341533506944755
18.6	0.00340763386838132
18.61	0.00339966103294123
18.62	0.0033914199585048
18.63	0.00338291403573731
18.64	0.00337414665029944
18.65	0.00336512118249208
18.66	0.00335584100702708
18.67	0.0033463094926652
18.68	0.00333653000196513
18.69	0.00332650589098959
18.7	0.00331624050899096
18.71	0.00330573719816054
18.72	0.00329499929332666
18.73	0.00328403012170736
18.74	0.0032728330025859
18.75	0.00326141124711599
18.76	0.00324976815797292
18.77	0.00323790702916692
18.78	0.00322583114572435
18.79	0.00321354378347249
18.8	0.00320104820878316
18.81	0.00318834767829733
18.82	0.00317544543870163
18.83	0.00316234472647647
18.84	0.00314904876769116
18.85	0.00313556077771724
18.86	0.00312188396100932
18.87	0.00310802151091257
18.88	0.00309397660942115
18.89	0.0030797524269222
18.9	0.0030653521220197
18.91	0.00305077884130719
18.92	0.00303603571913937
18.93	0.00302112587745885
18.94	0.00300605242555457
18.95	0.00299081845988327
18.96	0.00297542706386146
18.97	0.00295988130767972
18.98	0.00294418424809544
18.99	0.0029283389282583
19	0.00291234837751607
19.01	0.00289621561124485
19.02	0.00287994363064776
19.03	0.00286353542258887
19.04	0.00284699395944971
19.05	0.00283032219892833
19.06	0.00281352308385175
19.07	0.00279659954206529
19.08	0.0027795544862467
19.09	0.00276239081374323
19.1	0.00274511140644839
19.11	0.00272771913057785
19.12	0.00271021683662581
19.13	0.00269260735913033
19.14	0.00267489351660083
19.15	0.00265707811132161
19.16	0.00263916392925628
19.17	0.00262115373989247
19.18	0.00260305029613053
19.19	0.00258485633414468
19.2	0.00256657457326622
19.21	0.00254820771586421
19.22	0.00252975844719962
19.23	0.00251122943538939
19.24	0.00249262333117487
19.25	0.00247394276791641
19.26	0.00245519036147025
19.27	0.00243636871000248
19.28	0.00241748039401955
19.29	0.00239852797614813
19.3	0.00237951400114347
19.31	0.00236044099571688
19.32	0.00234131146848654
19.33	0.00232212790988977
19.34	0.00230289279208353
19.35	0.00228360856890082
19.36	0.00226427767570295
19.37	0.00224490252938515
19.38	0.0022254855282528
19.39	0.00220602905195155
19.4	0.00218653546143387
19.41	0.00216700709886177
19.42	0.00214744628755307
19.43	0.00212785533192708
19.44	0.00210823651745149
19.45	0.00208859211057575
19.46	0.00206892435868462
19.47	0.0020492354900362
19.48	0.00202952771375715
19.49	0.00200980321973416
19.5	0.00199006417863272
19.51	0.0019703127418232
19.52	0.00195055104134898
19.53	0.001930781189863
19.54	0.0019110052806893
19.55	0.00189122538769885
19.56	0.00187144356527564
19.57	0.00185166184839158
19.58	0.00183188225246097
19.59	0.00181210677345552
19.6	0.0017923373877063
19.61	0.00177257605208564
19.62	0.00175282470384021
19.63	0.00173308526065242
19.64	0.00171335962062106
19.65	0.00169364966222909
19.66	0.00167395724438606
19.67	0.00165428420637705
19.68	0.00163463236786919
19.69	0.00161500352893413
19.7	0.0015953994700763
19.71	0.00157582195213816
19.72	0.00155627271642551
19.73	0.00153675348461866
19.74	0.00151726595888546
19.75	0.00149781182177557
19.76	0.00147839273635304
19.77	0.00145901034613478
19.78	0.0014396662751013
19.79	0.00142036212784238
19.8	0.00140109948938182
19.81	0.00138187992538597
19.82	0.00136270498208875
19.83	0.00134357618635584
19.84	0.00132449504569505
19.85	0.00130546304831521
19.86	0.00128648166312939
19.87	0.00126755233982889
19.88	0.00124867650890389
19.89	0.00122985558166596
19.9	0.00121109095032132
19.91	0.00119238398800174
19.92	0.001173736048812
19.93	0.00115514846786827
19.94	0.00113662256136677
19.95	0.00111815962661306
19.96	0.00109976094211187
19.97	0.00108142776756415
19.98	0.00106316134401599
19.99	0.00104496289380704
20	0.00102683362073003


==> TeX/Tikz/Data/Sim_P/v8.dat <==
0	1.42447552824934
0.01	1.42807760846148
0.02	1.43114494382639
0.03	1.43370821599718
0.04	1.435796947078
0.05	1.43743952012751
0.06	1.43866320213148
0.07	1.43949416888018
0.08	1.43995753128366
0.09	1.44007736273758
0.1	1.43987672721875
0.11	1.43937770784412
0.12	1.43860143567269
0.13	1.43756811856797
0.14	1.43629706997
0.15	1.43480673745299
0.16	1.43311473096663
0.17	1.43123785067806
0.18	1.4291921143471
0.19	1.4269927841809
0.2	1.42465439312503
0.21	1.42219077055799
0.22	1.41961506736359
0.23	1.41693978036291
0.24	1.414176776093
0.25	1.4113373139244
0.26	1.40843206851375
0.27	1.405471151591
0.28	1.40246413308398
0.29	1.39942006158527
0.3	1.39634748416845
0.31	1.39325446556267
0.32	1.39014860669579
0.33	1.38703706261751
0.34	1.38392655981506
0.35	1.38082341293468
0.36	1.37773354092277
0.37	1.3746624826012
0.38	1.37161541169151
0.39	1.36859715130321
0.4	1.36561218790134
0.41	1.36266468476886
0.42	1.35975849497914
0.43	1.35689717389424
0.44	1.3540839912042
0.45	1.3513219425227
0.46	1.34861376055423
0.47	1.34596192584773
0.48	1.34336867715142
0.49	1.34083602138335
0.5	1.33836574323191
0.51	1.33595941440017
0.52	1.33361840250775
0.53	1.33134387966353
0.54	1.32913683072207
0.55	1.32699806123651
0.56	1.32492820511998
0.57	1.32292773202761
0.58	1.32099695447051
0.59	1.31913603467283
0.6	1.31734499118267
0.61	1.31562370524718
0.62	1.31397192696168
0.63	1.31238928120256
0.64	1.31087527335287
0.65	1.30942929482959
0.66	1.30805062842086
0.67	1.30673845344125
0.68	1.30549185071267
0.69	1.3043098073783
0.7	1.30319122155635
0.71	1.30213490684037
0.72	1.30113959665237
0.73	1.3002039484545
0.74	1.2993265478252
0.75	1.29850591240495
0.76	1.29774049571662
0.77	1.29702869086537
0.78	1.2963688341224
0.79	1.29575920839686
0.8	1.29519804659993
0.81	1.29468353490476
0.82	1.2942138159059
0.83	1.29378699168149
0.84	1.29340112676145
0.85	1.29305425100451
0.86	1.29274436238697
0.87	1.29246942970584
0.88	1.29222739519879
0.89	1.2920161770833
0.9	1.29183367201727
0.91	1.29167775748312
0.92	1.29154629409753
0.93	1.29143712784852
0.94	1.2913480922619
0.95	1.29127701049869
0.96	1.2912216973852
0.97	1.29117996137734
0.98	1.29114960646078
0.99	1.29112843398824
1	1.29111424445556
1.01	1.29110483921771
1.02	1.29109802214622
1.03	1.29109160122919
1.04	1.29108339011528
1.05	1.29107120960278
1.06	1.29105288907501
1.07	1.29102626788319
1.08	1.29098919667805
1.09	1.29093953869106
1.1	1.29087517096667
1.11	1.29079398554646
1.12	1.29069389060627
1.13	1.29057281154759
1.14	1.29042869204391
1.15	1.29025949504335
1.16	1.29006320372846
1.17	1.2898378224342
1.18	1.28958137752512
1.19	1.28929191823266
1.2	1.28896751745365
1.21	1.28860627251087
1.22	1.28820630587658
1.23	1.28776576586014
1.24	1.28728282726038
1.25	1.28675569198388
1.26	1.28618258962979
1.27	1.2855617780424
1.28	1.28489154383198
1.29	1.28417020286497
1.3	1.28339610072435
1.31	1.28256761314092
1.32	1.28168314639634
1.33	1.28074113769879
1.34	1.279740055532
1.35	1.27867839997838
1.36	1.27755470301705
1.37	1.27636752879755
1.38	1.27511547388986
1.39	1.27379716751156
1.4	1.27241127173272
1.41	1.27095648165931
1.42	1.26943152559566
1.43	1.2678351651868
1.44	1.2661661955412
1.45	1.26442344533453
1.46	1.2626057768951
1.47	1.26071208627163
1.48	1.25874130328372
1.49	1.25669239155587
1.5	1.25456434853538
1.51	1.25235620549474
1.52	1.25006702751913
1.53	1.24769591347932
1.54	1.24524199599075
1.55	1.24270444135898
1.56	1.24008244951223
1.57	1.23737525392135
1.58	1.23458212150758
1.59	1.2317023525388
1.6	1.22873528051434
1.61	1.22568027203909
1.62	1.22253672668707
1.63	1.21930407685497
1.64	1.21598178760595
1.65	1.2125693565042
1.66	1.20906631344043
1.67	1.20547222044877
1.68	1.20178667151542
1.69	1.19800929237918
1.7	1.1941397403245
1.71	1.190177703967
1.72	1.18612290303205
1.73	1.18197508812651
1.74	1.17773404050397
1.75	1.1733995718238
1.76	1.16897152390415
1.77	1.16444976846935
1.78	1.15983420689174
1.79	1.1551247699283
1.8	1.1503214174523
1.81	1.14542413818017
1.82	1.14043294939381
1.83	1.13534789665851
1.84	1.13016905353685
1.85	1.12489652129854
1.86	1.11953042862659
1.87	1.11407093131987
1.88	1.10851821199238
1.89	1.10287247976926
1.9	1.09713396997978
1.91	1.09130294384752
1.92	1.0853796881778
1.93	1.07936451504268
1.94	1.07325776146346
1.95	1.06705978909107
1.96	1.06077098388429
1.97	1.0543917557861
1.98	1.04792253839822
1.99	1.04136378865397
2	1.03471598648961
2.01	1.02797963451432
2.02	1.02115525767884
2.03	1.01424340294305
2.04	1.00724463894242
2.05	1.00015955565365
2.06	0.992988764059476
2.07	0.985732895812752
2.08	0.978392602900057
2.09	0.970968557304769
2.1	0.963461450669819
2.11	0.955871993960203
2.12	0.948200917125341
2.13	0.940448968761409
2.14	0.932616915773742
2.15	0.924705543039386
2.16	0.916715653069932
2.17	0.908648065674732
2.18	0.900503617624544
2.19	0.892283162315791
2.2	0.883987569435456
2.21	0.875617724626765
2.22	0.867174529155724
2.23	0.858658899578664
2.24	0.850071767410818
2.25	0.841414078796125
2.26	0.832686794178314
2.27	0.823890887973378
2.28	0.815027348243607
2.29	0.806097176373227
2.3	0.797101386745822
2.31	0.788041006423657
2.32	0.778917074829026
2.33	0.769730643427779
2.34	0.760482775415182
2.35	0.751174545404262
2.36	0.741807039116835
2.37	0.732381353077363
2.38	0.722898594309902
2.39	0.71335988003828
2.4	0.703766337389831
2.41	0.694119103102872
2.42	0.684419323238258
2.43	0.674668152895294
2.44	0.664866755932399
2.45	0.655016304692867
2.46	0.645117979736146
2.47	0.635172969575222
2.48	0.625182470420492
2.49	0.615147685930873
2.5	0.60506982697279
2.51	0.59495011138781
2.52	0.58478976376985
2.53	0.574590015252961
2.54	0.564352103310859
2.55	0.554077271569561
2.56	0.543766769634645
2.57	0.533421852934958
2.58	0.523043782584811
2.59	0.512633825267123
2.6	0.502193253140287
2.61	0.491723343772083
2.62	0.481225380104563
2.63	0.470700650454411
2.64	0.460150448554302
2.65	0.449576073641656
2.66	0.438978830602544
2.67	0.428360030179963
2.68	0.417720989257624
2.69	0.407063031232743
2.7	0.396387486494163
2.71	0.385695693025807
2.72	0.37498899716002
2.73	0.364268754511008
2.74	0.353536331126021
2.75	0.342793104901163
2.76	0.332040467320788
2.77	0.321279825595115
2.78	0.310512605291043
2.79	0.299740253578261
2.8	0.28896424324846
2.81	0.278186077713822
2.82	0.267407297256167
2.83	0.256629486887866
2.84	0.245854286309805
2.85	0.235083402626048
2.86	0.224318626722892
2.87	0.21356185457766
2.88	0.202815115286605
2.89	0.192080608381806
2.9	0.181360754190858
2.91	0.170658262825193
2.92	0.159976230280521
2.93	0.14931827482756
2.94	0.13868873468342
2.95	0.128092961345419
2.96	0.117537766697312
2.97	0.107032125634766
2.98	0.0965883196344333
2.99	0.0862238748979106
3	0.0759650052429971
3.01	0.0658530714888454
3.02	0.0559574881460891
3.03	0.0464033832038994
3.04	0.0374350501444975
3.05	0.0295656571137043
3.06	0.023874174824245
3.07	0.0220749184171754
3.08	0.0249877791184502
3.09	0.0312958701779636
3.1	0.0393768334735732
3.11	0.0483292746726142
3.12	0.0577314186793109
3.13	0.0673793658295639
3.14	0.0771665313345422
3.15	0.0870326839941663
3.16	0.0969413798995473
3.17	0.106869238320238
3.18	0.11680048286717
3.19	0.126723988362744
3.2	0.136631596959694
3.21	0.14651711355411
3.22	0.156375682612484
3.23	0.166203388293702
3.24	0.175996990160077
3.25	0.185753743906665
3.26	0.195471276934011
3.27	0.205147500203161
3.28	0.214780544641213
3.29	0.224368714499125
3.3	0.23391045263144
3.31	0.24340431430063
3.32	0.252848947169521
3.33	0.262243075848483
3.34	0.271585489837699
3.35	0.280875034029876
3.36	0.290110601164879
3.37	0.299291125787132
3.38	0.308415579370948
3.39	0.317482966361069
3.4	0.32649232093641
3.41	0.335442704349358
3.42	0.344333202726401
3.43	0.353162925240901
3.44	0.361931002587877
3.45	0.370636585705348
3.46	0.379278844697885
3.47	0.387856967927016
3.48	0.396370161239747
3.49	0.404817647312072
3.5	0.413198665088468
3.51	0.421512469301908
3.52	0.429758330061583
3.53	0.437935532497773
3.54	0.446043376455061
3.55	0.454081176226625
3.56	0.462048260323384
3.57	0.469943971272907
3.58	0.477767665443694
3.59	0.485518712891174
3.6	0.493196497222259
3.61	0.500800415475806
3.62	0.508329878016722
3.63	0.51578430844171
3.64	0.523163143495054
3.65	0.530465832992931
3.66	0.53769183975504
3.67	0.54484063954244
3.68	0.551911721000717
3.69	0.558904585607582
3.7	0.565818747624283
3.71	0.572653734050136
3.72	0.579409084579672
3.73	0.586084351561949
3.74	0.592679099961563
3.75	0.599192907321019
3.76	0.605625363724182
3.77	0.611976071760436
3.78	0.61824464648942
3.79	0.624430715406015
3.8	0.630533918405458
3.81	0.636553907748405
3.82	0.642490348025767
3.83	0.648342916123219
3.84	0.654111301185255
3.85	0.659795204578671
3.86	0.665394339855425
3.87	0.670908432714752
3.88	0.676337220964514
3.89	0.681680454481669
3.9	0.686937895171859
3.91	0.692109316928036
3.92	0.697194505588112
3.93	0.702193258891578
3.94	0.707105386435075
3.95	0.711930709626906
3.96	0.716669061640431
3.97	0.721320287366373
3.98	0.725884243363983
3.99	0.730360797811093
4	0.734749830453017
4.01	0.739051232550295
4.02	0.743264906825317
4.03	0.747390767407767
4.04	0.751428739778943
4.05	0.755378760714919
4.06	0.75924077822856
4.07	0.76301475151042
4.08	0.766700650868477
4.09	0.770298457666788
4.1	0.773808164262987
4.11	0.777229773944712
4.12	0.780563300864916
4.13	0.783808769976109
4.14	0.786966216963516
4.15	0.79003568817719
4.16	0.793017240563072
4.17	0.795910941593015
4.18	0.798716869193799
4.19	0.801435111675142
4.2	0.804065767656709
4.21	0.806608945994168
4.22	0.809064765704271
4.23	0.811433355889005
4.24	0.813714855658813
4.25	0.815909414054899
4.26	0.818017189970661
4.27	0.820038352072214
4.28	0.821973078718099
4.29	0.823821557878105
4.3	0.825583987051303
4.31	0.827260573183254
4.32	0.828851532582424
4.33	0.830357090835845
4.34	0.831777482724016
4.35	0.833112952135053
4.36	0.83436375197814
4.37	0.835530144096266
4.38	0.83661239917829
4.39	0.837610796670342
4.4	0.838525624686558
4.41	0.83935717991921
4.42	0.840105767548214
4.43	0.840771701150051
4.44	0.841355302606101
4.45	0.841856902010435
4.46	0.842276837577063
4.47	0.842615455546652
4.48	0.84287311009276
4.49	0.843050163227558
4.5	0.843146984707116
4.51	0.843163951936212
4.52	0.843101449872723
4.53	0.842959870931593
4.54	0.842739614888414
4.55	0.84244108878262
4.56	0.842064706820317
4.57	0.841610890276774
4.58	0.841080067398579
4.59	0.840472673305492
4.6	0.839789149891997
4.61	0.839029945728581
4.62	0.838195515962754
4.63	0.837286322219817
4.64	0.836302832503417
4.65	0.835245521095885
4.66	0.834114868458373
4.67	0.832911361130828
4.68	0.831635491631792
4.69	0.83028775835807
4.7	0.828868665484255
4.71	0.827378722862148
4.72	0.825818445920084
4.73	0.824188355562164
4.74	0.822488978067433
4.75	0.820720844989003
4.76	0.818884493053142
4.77	0.816980464058332
4.78	0.815009304774344
4.79	0.8129715668413
4.8	0.810867806668773
4.81	0.808698585334919
4.82	0.806464468485677
4.83	0.804166026234003
4.84	0.801803833059238
4.85	0.799378467706522
4.86	0.796890513086348
4.87	0.794340556174233
4.88	0.791729187910528
4.89	0.789057003100369
4.9	0.786324600313816
4.91	0.783532581786145
4.92	0.780681553318346
4.93	0.777772124177824
4.94	0.774804906999314
4.95	0.771780517686027
4.96	0.76869957531104
4.97	0.765562702018942
4.98	0.762370522927738
4.99	0.759123666031049
5	0.755822762100593
5.01	0.752468444588961
5.02	0.749061349532736
5.03	0.745602115455897
5.04	0.742091383273604
5.05	0.738529796196306
5.06	0.734917999634209
5.07	0.731256641102137
5.08	0.727546370124743
5.09	0.723787838142144
5.1	0.719981698415941
5.11	0.716128605935654
5.12	0.712229217325584
5.13	0.708284190752118
5.14	0.704294185831457
5.15	0.700259863537817
5.16	0.696181886112087
5.17	0.692060916970949
5.18	0.687897620616502
5.19	0.683692662546362
5.2	0.679446709164255
5.21	0.675160427691146
5.22	0.670834486076858
5.23	0.666469552912237
5.24	0.662066297341827
5.25	0.657625388977137
5.26	0.6531474978104
5.27	0.648633294128931
5.28	0.644083448430039
5.29	0.639498631336516
5.3	0.634879513512715
5.31	0.630226765581196
5.32	0.625541058040006
5.33	0.620823061180526
5.34	0.616073445005957
5.35	0.611292879150406
5.36	0.606482032798618
5.37	0.601641574606314
5.38	0.596772172621187
5.39	0.591874494204545
5.4	0.586949205953574
5.41	0.581996973624308
5.42	0.57701846205522
5.43	0.572014335091505
5.44	0.566985255510014
5.45	0.561931884944918
5.46	0.556854883813978
5.47	0.551754911245596
5.48	0.546632625006498
5.49	0.541488681430144
5.5	0.536323735345841
5.51	0.531138440008573
5.52	0.525933447029537
5.53	0.52070940630741
5.54	0.51546696596034
5.55	0.510206772258667
5.56	0.50492946955838
5.57	0.499635700235313
5.58	0.494326104620085
5.59	0.489001320933802
5.6	0.48366198522448
5.61	0.47830873130428
5.62	0.472942190687431
5.63	0.467562992528992
5.64	0.462171763564353
5.65	0.456769128049495
5.66	0.451355707702052
5.67	0.445932121643163
5.68	0.440498986340091
5.69	0.435056915549647
5.7	0.429606520262417
5.71	0.424148408647778
5.72	0.418683185999733
5.73	0.41321145468357
5.74	0.407733814083301
5.75	0.402250860549975
5.76	0.396763187350798
5.77	0.391271384619082
5.78	0.385776039305058
5.79	0.38027773512754
5.8	0.374777052526442
5.81	0.369274568616166
5.82	0.363770857139883
5.83	0.358266488424701
5.84	0.35276202933772
5.85	0.347258043243035
5.86	0.341755089959659
5.87	0.336253725720374
5.88	0.33075450313159
5.89	0.325257971134155
5.9	0.319764674965208
5.91	0.314275156121046
5.92	0.308789952321072
5.93	0.303309597472854
5.94	0.297834621638289
5.95	0.292365551000999
5.96	0.286902907834917
5.97	0.28144721047419
5.98	0.275998973284436
5.99	0.270558706635406
6	0.265126916875191
6.01	0.259704106306014
6.02	0.254290773161808
6.03	0.248887411587575
6.04	0.243494511620828
6.05	0.238112559175211
6.06	0.23274203602653
6.07	0.22738341980144
6.08	0.2220371839691
6.09	0.216703797836118
6.1	0.211383726545215
6.11	0.206077431078081
6.12	0.200785368263018
6.13	0.195507990788096
6.14	0.190245747220605
6.15	0.184999082033879
6.16	0.179768435642719
6.17	0.174554244448922
6.18	0.169356940898803
6.19	0.164176953554937
6.2	0.159014707185087
6.21	0.153870622871757
6.22	0.148745118146916
6.23	0.143638607157522
6.24	0.13855150086899
6.25	0.133484207315936
6.26	0.128437131912052
6.27	0.123410677834733
6.28	0.118405246504949
6.29	0.113421238189647
6.3	0.108459052763317
6.31	0.103519090678565
6.32	0.0986017542141307
6.33	0.0937074490960442
6.34	0.0888365866269602
6.35	0.0839895865180716
6.36	0.0791668807077376
6.37	0.0743689185903891
6.38	0.0695961743007597
6.39	0.0648491570588476
6.4	0.0601284261848858
6.41	0.0554346134379298
6.42	0.0507684572041103
6.43	0.0461308565601295
6.44	0.0415229600979065
6.45	0.0369463186198076
6.46	0.0324031623273595
6.47	0.0278969387762895
6.48	0.0234334483345574
6.49	0.0190235158204378
6.5	0.0146902648536058
6.51	0.0104934364085952
6.52	0.00663858581603388
6.53	0.00411423637017216
6.54	0.00528428550777016
6.55	0.00873500862764664
6.56	0.0127001184796788
6.57	0.0167968595961532
6.58	0.0209297646379099
6.59	0.0250655650251518
6.6	0.0291897733035277
6.61	0.0332950475467874
6.62	0.0373772308814911
6.63	0.0414337581380046
6.64	0.0454629315342307
6.65	0.0494635593110438
6.66	0.0534347617515317
6.67	0.0573758607069164
6.68	0.0612863135333258
6.69	0.0651656719332764
6.7	0.069013555401795
6.71	0.0728296335708871
6.72	0.07661361415754
6.73	0.0803652345442779
6.74	0.0840842557748487
6.75	0.087770458192695
6.76	0.0914236382194219
6.77	0.0950436059389654
6.78	0.0986301832606477
6.79	0.102183202504309
6.8	0.10570250529743
6.81	0.109187941705861
6.82	0.112639369541263
6.83	0.11605665380385
6.84	0.119439666229576
6.85	0.122788284918779
6.86	0.126102394028821
6.87	0.129381883517394
6.88	0.132626648926291
6.89	0.135836591197597
6.9	0.139011616516181
6.91	0.142151636173417
6.92	0.145256566448378
6.93	0.148326328503303
6.94	0.151360848290834
6.95	0.154360056471056
6.96	0.157323888336583
6.97	0.160252283744489
6.98	0.163145187053849
6.99	0.166002547068047
7	0.168824316981106
7.01	0.171610454327349
7.02	0.174360920933944
7.03	0.177075682875862
7.04	0.17975471043283
7.05	0.182397978048093
7.06	0.185005464288552
7.07	0.187577151806249
7.08	0.190113027300811
7.09	0.192613081482857
7.1	0.195077309038134
7.11	0.197505708592277
7.12	0.19989828267615
7.13	0.202255037691589
7.14	0.204575983877534
7.15	0.206861135276489
7.16	0.209110509701209
7.17	0.211324128701621
7.18	0.213502017531866
7.19	0.215644205117533
7.2	0.217750724022915
7.21	0.219821610418415
7.22	0.221856904047929
7.23	0.223856648196307
7.24	0.225820889656806
7.25	0.227749678698538
7.26	0.229643069033911
7.27	0.231501117786047
7.28	0.233323885456141
7.29	0.235111435890823
7.3	0.236863836249428
7.31	0.238581156971244
7.32	0.240263471742693
7.33	0.241910857464448
7.34	0.243523394218495
7.35	0.245101165235129
7.36	0.246644256859899
7.37	0.248152758520469
7.38	0.249626762693432
7.39	0.25106636487103
7.4	0.252471663527876
7.41	0.253842760087526
7.42	0.255179758889087
7.43	0.256482767153673
7.44	0.25775189495089
7.45	0.258987255165192
7.46	0.260188963462258
7.47	0.261357138255275
7.48	0.262491900671159
7.49	0.263593374516807
7.5	0.26466168624522
7.51	0.265696964921666
7.52	0.266699342189753
7.53	0.267668952237511
7.54	0.268605931763418
7.55	0.269510419942432
7.56	0.270382558391981
7.57	0.271222491137934
7.58	0.272030364580598
7.59	0.272806327460644
7.6	0.273550530825091
7.61	0.274263127993235
7.62	0.274944274522626
7.63	0.275594128175013
7.64	0.276212848882315
7.65	0.276800598712612
7.66	0.277357541836142
7.67	0.27788384449131
7.68	0.278379674950759
7.69	0.278845203487403
7.7	0.279280602340561
7.71	0.279686045682077
7.72	0.280061709582515
7.73	0.280407771977343
7.74	0.280724412633234
7.75	0.281011813114356
7.76	0.28127015674874
7.77	0.281499628594717
7.78	0.28170041540737
7.79	0.2818727056051
7.8	0.282016689236238
7.81	0.282132557945719
7.82	0.282220504941823
7.83	0.282280724963031
7.84	0.282313414244918
7.85	0.282318770487157
7.86	0.282296992820577
7.87	0.282248281774378
7.88	0.282172839243338
7.89	0.28207086845521
7.9	0.281942573938176
7.91	0.281788161488382
7.92	0.281607838137635
7.93	0.281401812121161
7.94	0.281170292845486
7.95	0.280913490856444
7.96	0.280631617807289
7.97	0.280324886426936
7.98	0.279993510488301
7.99	0.279637704776818
8	0.279257685059023
8.01	0.278853668051313
8.02	0.278425871388813
8.03	0.277974513594412
8.04	0.27749981404789
8.05	0.277001992955216
8.06	0.276481271318013
8.07	0.275937870903112
8.08	0.275372014212305
8.09	0.274783924452228
8.1	0.274173825504399
8.11	0.273541941895412
8.12	0.272888498767303
8.13	0.272213721848046
8.14	0.271517837422253
8.15	0.270801072302008
8.16	0.270063653797882
8.17	0.269305809690107
8.18	0.268527768199944
8.19	0.267729757961186
8.2	0.266912007991888
8.21	0.266074747666226
8.22	0.26521820668656
8.23	0.264342615055692
8.24	0.263448203049261
8.25	0.262535201188377
8.26	0.261603840212409
8.27	0.260654351051964
8.28	0.259686964802074
8.29	0.258701912695555
8.3	0.257699426076566
8.31	0.25667973637437
8.32	0.255643075077294
8.33	0.254589673706863
8.34	0.253519763792161
8.35	0.25243357684439
8.36	0.251331344331608
8.37	0.250213297653704
8.38	0.249079668117548
8.39	0.24793068691238
8.4	0.246766585085363
8.41	0.2455875935174
8.42	0.244393942899102
8.43	0.243185863707028
8.44	0.241963586180082
8.45	0.240727340296157
8.46	0.239477355748994
8.47	0.23821386192523
8.48	0.236937087881701
8.49	0.235647262322925
8.5	0.234344613578835
8.51	0.233029369582703
8.52	0.231701757849305
8.53	0.23036200545331
8.54	0.229010339007859
8.55	0.227646984643415
8.56	0.226272167986781
8.57	0.224886114140405
8.58	0.223489047661846
8.59	0.222081192543505
8.6	0.220662772192577
8.61	0.219234009411213
8.62	0.217795126376939
8.63	0.21634634462326
8.64	0.214887885020517
8.65	0.213419967756992
8.66	0.211942812320201
8.67	0.210456637478429
8.68	0.208961661262515
8.69	0.207458100947848
8.7	0.205946173036595
8.71	0.204426093240147
8.72	0.202898076461824
8.73	0.201362336779797
8.74	0.199819087430231
8.75	0.198268540790661
8.76	0.196710908363611
8.77	0.195146400760442
8.78	0.193575227685421
8.79	0.191997597920034
8.8	0.1904137193075
8.81	0.188823798737563
8.82	0.187228042131484
8.83	0.185626654427261
8.84	0.184019839565107
8.85	0.182407800473115
8.86	0.180790739053206
8.87	0.17916885616727
8.88	0.177542351623545
8.89	0.175911424163235
8.9	0.174276271447348
8.91	0.172637090043762
8.92	0.170994075414556
8.93	0.169347421903491
8.94	0.16769732272381
8.95	0.166043969946209
8.96	0.164387554487057
8.97	0.162728266096827
8.98	0.16106629334879
8.99	0.159401823627884
9	0.157735043119861
9.01	0.156066136800632
9.02	0.154395288425842
9.03	0.152722680520659
9.04	0.151048494369844
9.05	0.149372910007939
9.06	0.147696106209804
9.07	0.146018260481277
9.08	0.144339549050127
9.09	0.142660146857174
9.1	0.140980227547675
9.11	0.13929996346292
9.12	0.137619525632044
9.13	0.135939083764048
9.14	0.134258806240079
9.15	0.132578860105894
9.16	0.130899411064571
9.17	0.129220623469422
9.18	0.127542660317127
9.19	0.125865683241125
9.2	0.124189852505168
9.21	0.122515326997126
9.22	0.12084226422304
9.23	0.119170820301327
9.24	0.117501149957266
9.25	0.115833406517696
9.26	0.114167741905904
9.27	0.11250430663677
9.28	0.11084324981212
9.29	0.109184719116304
9.3	0.107528860812023
9.31	0.105875819736329
9.32	0.104225739296919
9.33	0.102578761468619
9.34	0.10093502679012
9.35	0.0992946743609348
9.36	0.0976578418386179
9.37	0.0960246654362172
9.38	0.0943952799199528
9.39	0.0927698186072054
9.4	0.0911484133647045
9.41	0.0895311946070274
9.42	0.0879182912953407
9.43	0.0863098309364328
9.44	0.0847059395820928
9.45	0.083106741828675
9.46	0.0815123608171339
9.47	0.0799229182332615
9.48	0.0783385343083693
9.49	0.0767593278202806
9.5	0.0751854160947845
9.51	0.0736169150074534
9.52	0.0720539389859814
9.53	0.0704966010129492
9.54	0.0689450126292066
9.55	0.0673992839377922
9.56	0.0658595236085229
9.57	0.0643258388833138
9.58	0.0627983355822858
9.59	0.0612771181108012
9.6	0.0597622894674762
9.61	0.0582539512533967
9.62	0.0567522036825905
9.63	0.0552571455940679
9.64	0.0537688744655668
9.65	0.0522874864293078
9.66	0.0508130762901164
9.67	0.049345737546331
9.68	0.0478855624139316
9.69	0.0464326418545426
9.7	0.0449870656081098
9.71	0.0435489222310474
9.72	0.0421182991411474
9.73	0.0406952826706098
9.74	0.0392799581291214
9.75	0.0378724098791587
9.76	0.0364727214266244
9.77	0.0350809755305896
9.78	0.0336972543370846
9.79	0.0323216395435729
9.8	0.0309542126026224
9.81	0.0295950549764393
9.82	0.0282442484578944
9.83	0.0269018755794032
9.84	0.0255680201394295
9.85	0.0242427678883196
9.86	0.022926207433048
9.87	0.0216184314474889
9.88	0.0203195383159829
9.89	0.0190296344033552
9.9	0.0177488372489539
9.91	0.0164772801559438
9.92	0.0152151189422677
9.93	0.0139625421411262
9.94	0.0127197868945817
9.95	0.011487164616818
9.96	0.0102651042048698
9.97	0.00905422851905068
9.98	0.00785549819239516
9.99	0.00667050306343046
10	0.00550211159076472
10.01	0.00435610898809916
10.02	0.00324608041507592
10.03	0.00221166782994746
10.04	0.00140474981088569
10.05	0.00131037094579909
10.06	0.00201429968520362
10.07	0.00298817725227058
10.08	0.00403331009339814
10.09	0.00509979743303359
10.1	0.00617137550503125
10.11	0.00724136379274402
10.12	0.00830653969553241
10.13	0.00936515933324231
10.14	0.0104161941194323
10.15	0.0114589951382524
10.16	0.0124931301486446
10.17	0.0135182979945056
10.18	0.0145342807449621
10.19	0.0155409155130939
10.2	0.0165380771283056
10.21	0.0175256670836711
10.22	0.018503606259216
10.23	0.0194718299975451
10.24	0.0204302846897499
10.25	0.021378925356967
10.26	0.0223177139040606
10.27	0.0232466178365018
10.28	0.0241656093026697
10.29	0.0250746643686234
10.3	0.0259737624615456
10.31	0.0268628859372665
10.32	0.0277420197404121
10.33	0.0286111511342238
10.34	0.0294702694836434
10.35	0.0303193660794112
10.36	0.0311584339939533
10.37	0.0319874679623441
10.38	0.0328064642829715
10.39	0.033615420733975
10.4	0.03441433650227
10.41	0.0352032121228455
10.42	0.0359820494262462
10.43	0.0367508514929191
10.44	0.0375096226130867
10.45	0.0382583682511952
10.46	0.0389970950142432
10.47	0.039725810623237
10.48	0.040444523887361
10.49	0.0411532446803319
10.5	0.0418519839187162
10.51	0.0425407535418074
10.52	0.0432195664928952
10.53	0.0438884367016835
10.54	0.0445473790677329
10.55	0.0451964094447299
10.56	0.0458355446254942
10.57	0.0464648023277189
10.58	0.0470842011801136
10.59	0.0476937607091474
10.6	0.0482935013261618
10.61	0.0488834443148698
10.62	0.0494636118191604
10.63	0.0500340268312159
10.64	0.0505947131798351
10.65	0.051145695519019
10.66	0.0516869993167266
10.67	0.0522186508438143
10.68	0.0527406771631282
10.69	0.0532531061187125
10.7	0.0537559663252046
10.71	0.0542492871572713
10.72	0.0547330987391869
10.73	0.0552074319344625
10.74	0.0556723183356343
10.75	0.0561277902540497
10.76	0.0565738807097467
10.77	0.0570106234214294
10.78	0.0574380527964564
10.79	0.0578562039208989
10.8	0.0582651125496958
10.81	0.0586648150967631
10.82	0.0590553486252433
10.83	0.0594367508377533
10.84	0.0598090600666493
10.85	0.0601723152643997
10.86	0.0605265559939229
10.87	0.060871822419017
10.88	0.0612081552948005
10.89	0.0615355959581741
10.9	0.0618541863183491
10.91	0.0621639688473915
10.92	0.0624649865707781
10.93	0.0627572830580592
10.94	0.0630409024134497
10.95	0.0633158892665214
10.96	0.0635822887629208
10.97	0.0638401465551007
10.98	0.0640895087930818
10.99	0.0643304221152888
11	0.0645629336393516
11.01	0.0647870909530106
11.02	0.0650029421049648
11.03	0.0652105355958816
11.04	0.0654099203692954
11.05	0.0656011458026561
11.06	0.065784261698353
11.07	0.0659593182747774
11.08	0.0661263661574429
11.09	0.0662854563701257
11.1	0.066436640326033
11.11	0.0665799698190381
11.12	0.0667154970148863
11.13	0.0668432744425496
11.14	0.0669633549855117
11.15	0.0670757918731197
11.16	0.0671806386720125
11.17	0.0672779492775692
11.18	0.0673677779053658
11.19	0.0674501790827069
11.2	0.0675252076401995
11.21	0.067592918703332
11.22	0.0676533676841488
11.23	0.0677066102728942
11.24	0.0677527024297991
11.25	0.0677917003767904
11.26	0.0678236605893631
11.27	0.0678486397884066
11.28	0.0678666949321
11.29	0.0678778832078915
11.3	0.0678822620244693
11.31	0.0678798890038018
11.32	0.0678708219732408
11.33	0.0678551189576154
11.34	0.0678328381714684
11.35	0.0678040380112178
11.36	0.0677687770474804
11.37	0.0677271140173658
11.38	0.067679107816853
11.39	0.0676248174932198
11.4	0.0675643022375116
11.41	0.0674976213770287
11.42	0.0674248343679345
11.43	0.0673460007878599
11.44	0.0672611803285676
11.45	0.0671704327886816
11.46	0.067073818066461
11.47	0.0669713961526089
11.48	0.066863227123162
11.49	0.0667493711324215
11.5	0.0666298884059367
11.51	0.0665048392335391
11.52	0.0663742839624104
11.53	0.0662382829902541
11.54	0.0660968967584762
11.55	0.0659501857454471
11.56	0.0657982104597866
11.57	0.0656410314337512
11.58	0.065478709216619
11.59	0.0653113043681916
11.6	0.065138877452293
11.61	0.0649614890303681
11.62	0.0647791996551082
11.63	0.0645920698641546
11.64	0.0644001601738401
11.65	0.0642035310730111
11.66	0.0640022430168731
11.67	0.0637963564208955
11.68	0.0635859316548594
11.69	0.0633710290367915
11.7	0.0631517088271536
11.71	0.0629280312229164
11.72	0.0627000563518041
11.73	0.0624678442665567
11.74	0.0622314549392385
11.75	0.0619909482556416
11.76	0.0617463840097066
11.77	0.0614978218980187
11.78	0.0612453215143831
11.79	0.0609889423444113
11.8	0.0607287437602339
11.81	0.0604647850151649
11.82	0.060197125238582
11.83	0.0599258234306948
11.84	0.0596509384574932
11.85	0.0593725290457095
11.86	0.0590906537778466
11.87	0.058805371087234
11.88	0.0585167392532033
11.89	0.0582248163962871
11.9	0.0579296604734594
11.91	0.0576313292734759
11.92	0.0573298804122382
11.93	0.0570253713282402
11.94	0.0567178592780702
11.95	0.0564074013319602
11.96	0.0560940543693843
11.97	0.0557778750747562
11.98	0.0554589199331572
11.99	0.0551372452261361
12	0.0548129070275138
12.01	0.054485961199341
12.02	0.0541564633878526
12.03	0.0538244690194852
12.04	0.0534900332969565
12.05	0.0531532111954309
12.06	0.0528140574586882
12.07	0.0524726265954139
12.08	0.05212897287549
12.09	0.0517831503263891
12.1	0.0514352127295947
12.11	0.0510852136170987
12.12	0.0507332062679415
12.13	0.050379243704831
12.14	0.0500233786908045
12.15	0.0496656637259143
12.16	0.049306151044056
12.17	0.0489448926097944
12.18	0.0485819401151929
12.19	0.0482173449768625
12.2	0.0478511583328798
12.21	0.0474834310398802
12.22	0.0471142136701842
12.23	0.046743556508966
12.24	0.0463715095514736
12.25	0.0459981225003029
12.26	0.045623444762767
12.27	0.0452475254482804
12.28	0.0448704133657812
12.29	0.0444921570212752
12.3	0.0441128046153812
12.31	0.0437324040409378
12.32	0.0433510028806725
12.33	0.0429686484049332
12.34	0.0425853875694635
12.35	0.0422012670132316
12.36	0.0418163330563113
12.37	0.0414306316978072
12.38	0.0410442086138512
12.39	0.0406571091556803
12.4	0.0402693783476586
12.41	0.039881060885498
12.42	0.0394922011344062
12.43	0.0391028431273651
12.44	0.0387130305634071
12.45	0.038322806806016
12.46	0.0379322148814763
12.47	0.0375412974773363
12.48	0.0371500969409724
12.49	0.0367586552780717
12.5	0.0363670141512758
12.51	0.0359752148788487
12.52	0.0355832984333408
12.53	0.0351913054403747
12.54	0.0347992761774496
12.55	0.0344072505727867
12.56	0.0340152682042177
12.57	0.0336233682981579
12.58	0.0332315897285916
12.59	0.0328399710161203
12.6	0.0324485503270674
12.61	0.032057365472595
12.62	0.0316664539078972
12.63	0.031275852731465
12.64	0.0308855986843293
12.65	0.0304957281494245
12.66	0.0301062771509051
12.67	0.0297172813536547
12.68	0.029328776062683
12.69	0.0289407962226544
12.7	0.028553376417453
12.71	0.0281665508697861
12.72	0.0277803534408514
12.73	0.0273948176299883
12.74	0.0270099765744408
12.75	0.0266258630491606
12.76	0.026242509466626
12.77	0.0258599478766857
12.78	0.0254782099665229
12.79	0.0250973270605945
12.8	0.0247173301206662
12.81	0.0243382497458275
12.82	0.0239601161726472
12.83	0.0235829592752676
12.84	0.0232068085656441
12.85	0.022831693193768
12.86	0.0224576419479398
12.87	0.0220846832551295
12.88	0.0217128451813506
12.89	0.0213421554320935
12.9	0.0209726413528095
12.91	0.0206043299294501
12.92	0.0202372477890611
12.93	0.0198714212003892
12.94	0.0195068760746424
12.95	0.0191436379662037
12.96	0.0187817320734309
12.97	0.018421183239594
12.98	0.0180620159537749
12.99	0.0177042543518934
13	0.0173479222178139
13.01	0.0169930429844905
13.02	0.0166396397352162
13.03	0.0162877352050104
13.04	0.0159373517819928
13.05	0.01558851150899
13.06	0.0152412360851594
13.07	0.0148955468677948
13.08	0.0145514648742789
13.09	0.0142090107841254
13.1	0.0138682049413034
13.11	0.0135290673566834
13.12	0.0131916177107013
13.13	0.0128558753563511
13.14	0.0125218593223944
13.15	0.0121895883169495
13.16	0.011859080731456
13.17	0.0115303546450628
13.18	0.0112034278296243
13.19	0.0108783177552214
13.2	0.0105550415964562
13.21	0.0102336162396236
13.22	0.00991405829089956
13.23	0.00959638408577186
13.24	0.00928060970001812
13.25	0.00896675096239606
13.26	0.0086548234696855
13.27	0.00834484260439882
13.28	0.00803682355590935
13.29	0.00773078134581059
13.3	0.00742673085858747
13.31	0.00712468687908942
13.32	0.00682466413855916
13.33	0.00652667737187723
13.34	0.00623074138921916
13.35	0.00593687116690373
13.36	0.00564508196361518
13.37	0.00535538947091038
13.38	0.0050678100106405
13.39	0.0047823607972622
13.4	0.00449906029180395
13.41	0.00421792868706262
13.42	0.00393898858508127
13.43	0.00366226596189534
13.44	0.00338779157287204
13.45	0.00311560305242698
13.46	0.0028457481438721
13.47	0.00257828983674885
13.48	0.00231331486482986
13.49	0.00205094842916937
13.5	0.00179138116674613
13.51	0.00153492203362462
13.52	0.00128211123689211
13.53	0.00103398930586005
13.54	0.000792837774128325
13.55	0.000564651491872648
13.56	0.00036948413513011
13.57	0.000279888673192003
13.58	0.000375489399457309
13.59	0.000566750487702883
13.6	0.000784680785621954
13.61	0.00101060004414746
13.62	0.00123885475429299
13.63	0.00146727055900275
13.64	0.00169484959820517
13.65	0.00192107270648041
13.66	0.00214564366159543
13.67	0.00236838112093657
13.68	0.0025891677551215
13.69	0.00280792420109669
13.7	0.00302459479476694
13.71	0.00323913931323669
13.72	0.00345152797101715
13.73	0.00366173826783844
13.74	0.00386975293575085
13.75	0.00407555856308399
13.76	0.00427914464823913
13.77	0.00448050293450896
13.78	0.0046796269329482
13.79	0.0048765115739131
13.8	0.00507115294832167
13.81	0.00526354811282884
13.82	0.00545369494086656
13.83	0.00564159200749951
13.84	0.00582723849923681
13.85	0.00601063414256889
13.86	0.00619177914690124
13.87	0.00637067415832266
13.88	0.00654732022193146
13.89	0.00672171875075733
13.9	0.00689387149994641
13.91	0.00706378054509651
13.92	0.00723144826391335
13.93	0.0073968773205569
13.94	0.00756007065219006
13.95	0.00772103145726092
13.96	0.00787976318527321
13.97	0.0080362695277459
13.98	0.00819055441021334
13.99	0.00834262198498685
14	0.00849247662467778
14.01	0.00864012291627119
14.02	0.00878556565573346
14.03	0.00892880984298145
14.04	0.00906986067728587
14.05	0.00920872355290102
14.06	0.00934540405504848
14.07	0.00947990795603561
14.08	0.00961224121163626
14.09	0.00974240995761618
14.1	0.00987042050639322
14.11	0.00999627934388333
14.12	0.0101199931263884
14.13	0.0102415686776347
14.14	0.0103610129858561
14.15	0.0104783332010217
14.16	0.010593536632039
14.17	0.010706630744147
14.18	0.0108176231562079
14.19	0.010926521638197
14.2	0.011033334108632
14.21	0.0111380686320925
14.22	0.0112407334167911
14.23	0.0113413368120937
14.24	0.0114398873062115
14.25	0.0115363935237689
14.26	0.0116308642235011
14.27	0.0117233082959499
14.28	0.0118137347611545
14.29	0.0119021527663972
14.3	0.0119885715839675
14.31	0.0120730006088958
14.32	0.0121554493567939
14.33	0.0122359274616106
14.34	0.0123144446735087
14.35	0.0123910108566366
14.36	0.0124656359870229
14.37	0.0125383301504409
14.38	0.0126091035402963
14.39	0.0126779664554637
14.4	0.0127449292982742
14.41	0.0128100025723571
14.42	0.0128731968806428
14.43	0.0129345229232384
14.44	0.0129939914954415
14.45	0.0130516134856433
14.46	0.013107399873376
14.47	0.0131613617272557
14.48	0.0132135102030046
14.49	0.0132638565414337
14.5	0.0133124120665282
14.51	0.0133591881834051
14.52	0.0134041963764126
14.53	0.0134474482071825
14.54	0.0134889553126946
14.55	0.0135287294033048
14.56	0.0135667822609456
14.57	0.0136031257371203
14.58	0.0136377717510807
14.59	0.0136707322879068
14.6	0.0137020193967256
14.61	0.0137316451887158
14.62	0.0137596218354152
14.63	0.0137859615667904
14.64	0.0138106766694693
14.65	0.0138337794849072
14.66	0.0138552824075751
14.67	0.013875197883238
14.68	0.0138935384071253
14.69	0.0139103165221512
14.7	0.0139255448172556
14.71	0.0139392359255627
14.72	0.0139514025227188
14.73	0.013962057325142
14.74	0.0139712130883358
14.75	0.0139788826052162
14.76	0.0139850787043788
14.77	0.013989814248479
14.78	0.0139931021325558
14.79	0.0139949552824089
14.8	0.0139953866529336
14.81	0.0139944092265032
14.82	0.0139920360114157
14.83	0.0139882800402424
14.84	0.0139831543682433
14.85	0.0139766720718481
14.86	0.0139688462470522
14.87	0.0139596900078904
14.88	0.0139492164848767
14.89	0.0139374388235493
14.9	0.0139243701828862
14.91	0.0139100237338491
14.92	0.0138944126579076
14.93	0.0138775501455476
14.94	0.0138594493948218
14.95	0.0138401236099081
14.96	0.0138195859996675
14.97	0.0137978497762556
14.98	0.0137749281536763
14.99	0.013750834346401
15	0.0137255815679984
15.01	0.0136991830297659
15.02	0.0136716519393817
15.03	0.0136430014995199
15.04	0.013613244906573
15.05	0.0135823953493122
15.06	0.0135504660075867
15.07	0.0135174700510521
15.08	0.0134834206378377
15.09	0.0134483309133635
15.1	0.0134122140090185
15.11	0.0133750830409716
15.12	0.0133369511089071
15.13	0.0132978312948474
15.14	0.0132577366619454
15.15	0.0132166802532806
15.16	0.0131746750906991
15.17	0.0131317341736635
15.18	0.0130878704781047
15.19	0.013043096955262
15.2	0.0129974265306069
15.21	0.0129508721026921
15.22	0.012903446542094
15.23	0.0128551626903109
15.24	0.0128060333587034
15.25	0.0127560713274415
15.26	0.0127052893444483
15.27	0.0126537001243917
15.28	0.0126013163476547
15.29	0.0125481506593441
15.3	0.0124942156682986
15.31	0.0124395239460973
15.32	0.0123840880261148
15.33	0.0123279204025568
15.34	0.0122710335295515
15.35	0.0122134398201937
15.36	0.0121551516456217
15.37	0.0120961813341602
15.38	0.0120365411704235
15.39	0.0119762433944019
15.4	0.0119153002006691
15.41	0.0118537237374804
15.42	0.0117915261059345
15.43	0.0117287193592196
15.44	0.0116653155017073
15.45	0.0116013264882433
15.46	0.0115367642233003
15.47	0.0114716405602419
15.48	0.0114059673005728
15.49	0.0113397561931353
15.5	0.0112730189334258
15.51	0.0112057671628772
15.52	0.0111380124681169
15.53	0.011069766380287
15.54	0.0110010403743771
15.55	0.0109318458684998
15.56	0.0108621942232848
15.57	0.0107920967412131
15.58	0.0107215646659799
15.59	0.0106506091818639
15.6	0.010579241413125
15.61	0.0105074724233992
15.62	0.010435313215138
15.63	0.0103627747289613
15.64	0.010289867843193
15.65	0.0102166033732199
15.66	0.0101429920710179
15.67	0.0100690446245772
15.68	0.00999477165741054
15.69	0.00992018372804458
15.7	0.00984529132952047
15.71	0.00977010488889932
15.72	0.00969463476684234
15.73	0.00961889125709667
15.74	0.00954288458605091
15.75	0.00946662491234662
15.76	0.00939012232639658
15.77	0.00931338685002083
15.78	0.00923642843597856
15.79	0.00915925696766468
15.8	0.00908188225864963
15.81	0.00900431405233865
15.82	0.00892656202163763
15.83	0.00884863576855328
15.84	0.00877054482389641
15.85	0.00869229864695006
15.86	0.0086139066251326
15.87	0.00853537807369907
15.88	0.00845672223546507
15.89	0.00837794828051269
15.9	0.00829906530589086
15.91	0.00822008233538957
15.92	0.0081410083192531
15.93	0.00806185213397776
15.94	0.00798262258201116
15.95	0.00790332839160434
15.96	0.00782397821655671
15.97	0.00774458063599755
15.98	0.00766514415425178
15.99	0.00758567720057888
16	0.00750618812906105
16.01	0.00742668521840044
16.02	0.00734717667180473
16.03	0.00726767061677357
16.04	0.00718817510504834
16.05	0.00710869811241461
16.06	0.00702924753861237
16.07	0.00694983120724189
16.08	0.00687045686563754
16.09	0.00679113218480422
16.1	0.006711864759303
16.11	0.00663266210721758
16.12	0.00655353167005599
16.13	0.00647448081274265
16.14	0.00639551682352264
16.15	0.00631664691395204
16.16	0.00623787821886894
16.17	0.00615921779638
16.18	0.00608067262781704
16.19	0.00600224961780801
16.2	0.00592395559417989
16.21	0.00584579730807969
16.22	0.00576778143392046
16.23	0.00568991456945283
16.24	0.0056122032358055
16.25	0.00553465387749704
16.26	0.00545727286254127
16.27	0.00538006648248304
16.28	0.00530304095248627
16.29	0.00522620241140613
16.3	0.00514955692187983
16.31	0.00507311047043132
16.32	0.00499686896755738
16.33	0.00492083824789162
16.34	0.00484502407025418
16.35	0.00476943211785045
16.36	0.00469406799836858
16.37	0.00461893724413989
16.38	0.004544045312299
16.39	0.00446939758493863
16.4	0.00439499936930414
16.41	0.00432085589793146
16.42	0.00424697232888275
16.43	0.00417335374593106
16.44	0.00410000515874616
16.45	0.00402693150316116
16.46	0.00395413764134826
16.47	0.0038816283620926
16.48	0.00380940838101652
16.49	0.00373748234086012
16.5	0.00366585481173841
16.51	0.00359453029141893
16.52	0.00352351320563615
16.53	0.00345280790837292
16.54	0.00338241868221387
16.55	0.0033123497386521
16.56	0.00324260521845059
16.57	0.00317318919203834
16.58	0.00310410565986258
16.59	0.00303535855282446
16.6	0.00296695173270616
16.61	0.00289888899262858
16.62	0.00283117405755797
16.63	0.00276381058478083
16.64	0.00269680216452233
16.65	0.00263015232047493
16.66	0.00256386451049737
16.67	0.00249794212728221
16.68	0.00243238849909666
16.69	0.00236720689064979
16.7	0.00230240050392915
16.71	0.002237972479283
16.72	0.00217392589642057
16.73	0.00211026377574956
16.74	0.00204698907971116
16.75	0.00198410471433342
16.76	0.00192161353104373
16.77	0.00185951832871381
16.78	0.00179782185598225
16.79	0.00173652681403903
16.8	0.00167563585977779
16.81	0.0016151516096379
16.82	0.00155507664405777
16.83	0.00149541351284331
16.84	0.00143616474173003
16.85	0.00137733284026249
16.86	0.00131892031154124
16.87	0.00126092966432695
16.88	0.00120336342817489
16.89	0.00114622417261932
16.9	0.00108951453171672
16.91	0.00103323723583015
16.92	0.000977395153350425
16.93	0.000921991346100715
16.94	0.000867029144235105
16.95	0.000812512248880268
16.96	0.000758444875617704
16.97	0.000704831958989775
16.98	0.000651679450741728
16.99	0.000598994765945386
17	0.0005467874702218
17.01	0.000495070374596583
17.02	0.000443861349936707
17.03	0.000393186477111408
17.04	0.000343085831466574
17.05	0.000293624857562118
17.06	0.000244918737509832
17.07	0.000197190650392935
17.08	0.000150932617049495
17.09	0.000107441914897847
17.1	7.10172695329704e-05
17.11	5.61303663728832e-05
17.12	7.57438078665029e-05
17.13	0.00011258697655039
17.14	0.000154404027996114
17.15	0.000197753334900189
17.16	0.000241555717863986
17.17	0.000285387565646561
17.18	0.000329052143204578
17.19	0.000372446382684245
17.2	0.000415511272661601
17.21	0.000458210664327319
17.22	0.000500521215245139
17.23	0.000542427208773559
17.24	0.000583917702851568
17.25	0.000624984873390246
17.26	0.000665623007267665
17.27	0.000705827866314513
17.28	0.000745596272202266
17.29	0.000784925827563479
17.3	0.000823814724009352
17.31	0.000862261606890061
17.32	0.000900265478179729
17.33	0.000937825625514518
17.34	0.000974941569312324
17.35	0.0010116130231447
17.36	0.00104783986313911
17.37	0.00108362210451708
17.38	0.00111895988311286
17.39	0.00115385344074047
17.4	0.00118830311348988
17.41	0.00122230932224891
17.42	0.00125587256495741
17.43	0.00128899341029654
17.44	0.00132167249229523
17.45	0.00135391050593247
17.46	0.00138570820339249
17.47	0.00141706639078016
17.48	0.00144798592541939
17.49	0.00147846771343806
17.5	0.00150851270763495
17.51	0.00153812190567065
17.52	0.00156729634837952
17.53	0.00159603711833277
17.54	0.00162434533846558
17.55	0.00165222217091565
17.56	0.00167966881588772
17.57	0.00170668651061243
17.58	0.00173327652847768
17.59	0.00175944017806923
17.6	0.0017851788023723
17.61	0.00181049377800689
17.62	0.00183538651447363
17.63	0.00185985845346022
17.64	0.00188391106817812
17.65	0.00190754586269993
17.66	0.00193076437135281
17.67	0.00195356815811612
17.68	0.00197595881605889
17.69	0.00199793796675534
17.7	0.00201950725974606
17.71	0.0020406683720185
17.72	0.00206142300743678
17.73	0.00208177289630328
17.74	0.00210171979478829
17.75	0.00212126548448825
17.76	0.00214041177192295
17.77	0.00215916048805094
17.78	0.00217751348777649
17.79	0.0021954726495618
17.8	0.00221303987490175
17.81	0.00223021708787405
17.82	0.00224700623475222
17.83	0.00226340928346869
17.84	0.00227942822325832
17.85	0.00229506506419957
17.86	0.00231032183676533
17.87	0.00232520059142226
17.88	0.00233970339819186
17.89	0.00235383234624193
17.9	0.00236758954346172
17.91	0.00238097711606934
17.92	0.00239399720817831
17.93	0.00240665198141505
17.94	0.00241894361450941
17.95	0.00243087430286894
17.96	0.00244244625822698
17.97	0.00245366170822758
17.98	0.00246452289601735
17.99	0.00247503207988967
18	0.00248519153287744
18.01	0.0024950035423928
18.02	0.002504470409793
18.03	0.00251359445007797
18.04	0.00252237799146542
18.05	0.00253082337503705
18.06	0.00253893295436913
18.07	0.00254670909512983
18.08	0.00255415417476611
18.09	0.00256127058213415
18.1	0.00256806071711723
18.11	0.00257452699025766
18.12	0.00258067182244573
18.13	0.00258649764454139
18.14	0.002592006897027
18.15	0.0025972020296535
18.16	0.00260208550110625
18.17	0.00260665977868419
18.18	0.00261092733788626
18.19	0.0026148906622065
18.2	0.00261855224263593
18.21	0.00262191457747589
18.22	0.00262498017190955
18.23	0.00262775153771094
18.24	0.00263023119297606
18.25	0.00263242166168169
18.26	0.00263432547347238
18.27	0.00263594516329297
18.28	0.00263728327109558
18.29	0.00263834234149876
18.3	0.00263912492352101
18.31	0.00263963357022384
18.32	0.00263987083849375
18.33	0.00263983928860449
18.34	0.00263954148406107
18.35	0.00263897999121677
18.36	0.00263815737899788
18.37	0.00263707621862754
18.38	0.00263573908333015
18.39	0.00263414854804129
18.4	0.00263230718911161
18.41	0.00263021758408594
18.42	0.00262788231132377
18.43	0.00262530394981721
18.44	0.00262248507889513
18.45	0.00261942827789451
18.46	0.00261613612598445
18.47	0.00261261120184422
18.48	0.00260885608338134
18.49	0.00260487334754178
18.5	0.00260066557001823
18.51	0.00259623532495133
18.52	0.00259158518475955
18.53	0.00258671771982361
18.54	0.00258163549827759
18.55	0.00257634108574884
18.56	0.00257083704511569
18.57	0.00256512593629953
18.58	0.00255921031594993
18.59	0.00255309273732213
18.6	0.0025467757499472
18.61	0.00254026189945958
18.62	0.00253355372736188
18.63	0.00252665377077567
18.64	0.00251956456226986
18.65	0.00251228862959141
18.66	0.00250482849547999
18.67	0.00249718667744886
18.68	0.00248936568757016
18.69	0.00248136803227905
18.7	0.00247319621215464
18.71	0.00246485272171643
18.72	0.00245634004926842
18.73	0.00244766067660497
18.74	0.0024388170789273
18.75	0.00242981172458275
18.76	0.00242064707489464
18.77	0.00241132558396475
18.78	0.00240184969851096
18.79	0.0023922218576754
18.8	0.00238244449282458
18.81	0.00237252002740545
18.82	0.00236245087674496
18.83	0.00235223944790146
18.84	0.00234188813947105
18.85	0.00233139934146187
18.86	0.00232077543504376
18.87	0.00231001879249458
18.88	0.00229913177696782
18.89	0.00228811674238611
18.9	0.0022769760332134
18.91	0.00226571198437552
18.92	0.002254326921089
18.93	0.00224282315870328
18.94	0.00223120300255043
18.95	0.00221946874783068
18.96	0.0022076226794471
18.97	0.00219566707188234
18.98	0.00218360418907748
18.99	0.00217143628424088
19	0.00215916559979049
19.01	0.00214679436720059
19.02	0.00213432480682537
19.03	0.00212175912786605
19.04	0.00210909952820887
19.05	0.00209634819428156
19.06	0.00208350730095063
19.07	0.00207057901144509
19.08	0.0020575654772041
19.09	0.00204446883776934
19.1	0.00203129122071414
19.11	0.00201803474149026
19.12	0.00200470150337632
19.13	0.00199129359731061
19.14	0.0019778131018912
19.15	0.00196426208317649
19.16	0.00195064259466089
19.17	0.00193695667715346
19.18	0.001923206358702
19.19	0.00190939365451508
19.2	0.00189552056684665
19.21	0.00188158908493325
19.22	0.00186760118492198
19.23	0.00185355882980354
19.24	0.00183946396926427
19.25	0.00182531853969987
19.26	0.00181112446411181
19.27	0.00179688365200566
19.28	0.00178259799941139
19.29	0.0017682693886615
19.3	0.0017538996885351
19.31	0.00173949075400551
19.32	0.00172504442631241
19.33	0.00171056253280898
19.34	0.00169604688698532
19.35	0.00168149928838569
19.36	0.00166692152250567
19.37	0.00165231536087012
19.38	0.00163768256082615
19.39	0.00162302486561972
19.4	0.00160834400430472
19.41	0.00159364169170444
19.42	0.00157891962838149
19.43	0.00156417950057152
19.44	0.00154942298016071
19.45	0.00153465172472417
19.46	0.00151986737735031
19.47	0.0015050715667148
19.48	0.00149026590706258
19.49	0.00147545199808071
19.5	0.00146063142498291
19.51	0.00144580575841166
19.52	0.00143097655446992
19.53	0.00141614535464153
19.54	0.00140131368585201
19.55	0.0013864830603772
19.56	0.00137165497585329
19.57	0.00135683091529739
19.58	0.00134201234702087
19.59	0.00132720072474669
19.6	0.00131239748741524
19.61	0.00129760405939225
19.62	0.0012828218502738
19.63	0.00126805225499653
19.64	0.00125329665382382
19.65	0.00123855641229667
19.66	0.00122383288126769
19.67	0.00120912739692336
19.68	0.00119444128074731
19.69	0.00117977583954654
19.7	0.00116513236547895
19.71	0.00115051213602685
19.72	0.00113591641402428
19.73	0.00112134644765514
19.74	0.0011068034705129
19.75	0.00109228870155589
19.76	0.00107780334516977
19.77	0.00106334859114234
19.78	0.00104892561472371
19.79	0.00103453557664517
19.8	0.00102017962309132
19.81	0.00100585888579452
19.82	0.000991574482002714
19.83	0.000977327514538169
19.84	0.000963119071820892
19.85	0.000948950227877985
19.86	0.000934822042402108
19.87	0.000920735560761341
19.88	0.000906691814066198
19.89	0.000892691819144855
19.9	0.000878736578642177
19.91	0.000864827081015183
19.92	0.000850964300610202
19.93	0.000837149197653279
19.94	0.000823382718333892
19.95	0.000809665794841995
19.96	0.000795999345391083
19.97	0.000782384274279625
19.98	0.000768821471967421
19.99	0.000755311815052583
20	0.000741856166390737


==> TeX/Tikz/Data/Sim_P/v9.dat <==
0	0.910767141232328
0.01	0.917179245047546
0.02	0.923622031571472
0.03	0.930080344337976
0.04	0.936540575282126
0.05	0.942990539019658
0.06	0.94941935479681
0.07	0.955817336100262
0.08	0.96217588779519
0.09	0.968487410569081
0.1	0.974745212394436
0.11	0.980943426679681
0.12	0.987076936750374
0.13	0.993141306288546
0.14	0.999132715353746
0.15	1.00504790161273
0.16	1.01088410641362
0.17	1.01663902535335
0.18	1.02231076300289
0.19	1.02789779147217
0.2	1.03339891251503
0.21	1.03881322289343
0.22	1.04414008273888
0.23	1.04937908666729
0.24	1.05453003742153
0.25	1.05959292183272
0.26	1.06456788890755
0.27	1.06945522986403
0.28	1.07425535995254
0.29	1.07896880191197
0.3	1.0835961709235
0.31	1.08813816093555
0.32	1.09259553224452
0.33	1.09696910022506
0.34	1.1012597251131
0.35	1.10546830275277
0.36	1.10959575622596
0.37	1.11364302829014
0.38	1.11761107455649
0.39	1.12150085734602
0.4	1.12531334016673
0.41	1.12904948275969
0.42	1.13271023666628
0.43	1.13629654127284
0.44	1.1398093202928
0.45	1.14324947864955
0.46	1.14661789972638
0.47	1.14991544295281
0.48	1.15314294169892
0.49	1.15630120145182
0.5	1.15939099825049
0.51	1.16241307735702
0.52	1.16536815214437
0.53	1.16825690318203
0.54	1.17107997750276
0.55	1.17383798803477
0.56	1.17653151318497
0.57	1.17916109656025
0.58	1.18172724681438
0.59	1.18423043760961
0.6	1.1866711076825
0.61	1.18904966100455
0.62	1.19136646702883
0.63	1.19362186101457
0.64	1.19581614442224
0.65	1.19794958537228
0.66	1.20002241916108
0.67	1.20203484882837
0.68	1.20398704577072
0.69	1.20587915039591
0.7	1.20771127281391
0.71	1.20948349355981
0.72	1.21119586434517
0.73	1.21284840883378
0.74	1.21444112343882
0.75	1.21597397813804
0.76	1.21744691730428
0.77	1.21885986054861
0.78	1.22021270357368
0.79	1.22150531903497
0.8	1.22273755740806
0.81	1.22390924785967
0.82	1.22502019912111
0.83	1.22607020036219
0.84	1.22705902206428
0.85	1.2279864168911
0.86	1.22885212055598
0.87	1.22965585268447
0.88	1.23039731767118
0.89	1.23107620552994
0.9	1.23169219273639
0.91	1.23224494306222
0.92	1.23273410840022
0.93	1.23315932957964
0.94	1.23352023717117
0.95	1.23381645228093
0.96	1.23404758733322
0.97	1.23421324684127
0.98	1.2343130281659
0.99	1.23434652226158
1	1.23431331440963
1.01	1.23421298493832
1.02	1.23404510992957
1.03	1.23380926191219
1.04	1.23350501054135
1.05	1.23313192326425
1.06	1.23268956597182
1.07	1.2321775036364
1.08	1.23159530093535
1.09	1.23094252286047
1.1	1.23021873531337
1.11	1.22942350568661
1.12	1.22855640343075
1.13	1.22761700060726
1.14	1.22660487242746
1.15	1.22551959777733
1.16	1.22436075972855
1.17	1.22312794603559
1.18	1.22182074961907
1.19	1.22043876903553
1.2	1.21898160893358
1.21	1.21744888049672
1.22	1.21584020187276
1.23	1.21415519859024
1.24	1.21239350396165
1.25	1.21055475947389
1.26	1.20863861516598
1.27	1.20664472999412
1.28	1.20457277218444
1.29	1.20242241957338
1.3	1.20019335993603
1.31	1.19788529130251
1.32	1.19549792226252
1.33	1.19303097225844
1.34	1.19048417186677
1.35	1.18785726306848
1.36	1.18514999950819
1.37	1.18236214674242
1.38	1.17949348247707
1.39	1.1765437967944
1.4	1.17351289236947
1.41	1.17040058467645
1.42	1.1672067021848
1.43	1.16393108654555
1.44	1.1605735927679
1.45	1.15713408938622
1.46	1.15361245861762
1.47	1.15000859651041
1.48	1.14632241308336
1.49	1.14255383245617
1.5	1.13870279297117
1.51	1.13476924730643
1.52	1.13075316258051
1.53	1.12665452044889
1.54	1.12247331719241
1.55	1.11820956379766
1.56	1.11386328602965
1.57	1.10943452449685
1.58	1.10492333470876
1.59	1.1003297871261
1.6	1.09565396720385
1.61	1.09089597542732
1.62	1.08605592734118
1.63	1.08113395357192
1.64	1.07613019984353
1.65	1.07104482698688
1.66	1.06587801094264
1.67	1.06062994275806
1.68	1.05530082857772
1.69	1.04989088962832
1.7	1.04440036219767
1.71	1.03882949760802
1.72	1.0331785621839
1.73	1.02744783721453
1.74	1.02163761891087
1.75	1.01574821835765
1.76	1.00977996146025
1.77	1.00373318888674
1.78	0.997608256005099
1.79	0.991405532815709
1.8	0.985125403879396
1.81	0.978768268240946
1.82	0.972334539348326
1.83	0.965824644967706
1.84	0.959239027094346
1.85	0.952578141859541
1.86	0.945842459433664
1.87	0.939032463925459
1.88	0.932148653277673
1.89	0.925191539159164
1.9	0.918161646853544
1.91	0.91105951514454
1.92	0.903885696198104
1.93	0.896640755441422
1.94	0.889325271438956
1.95	0.88193983576555
1.96	0.874485052876781
1.97	0.866961539976646
1.98	0.859369926882666
1.99	0.851710855888546
2	0.843984981624522
2.01	0.836192970915435
2.02	0.82833550263673
2.03	0.820413267568466
2.04	0.812426968247421
2.05	0.804377318817473
2.06	0.796265044878331
2.07	0.788090883332794
2.08	0.779855582232618
2.09	0.77155990062316
2.1	0.763204608386952
2.11	0.754790486086303
2.12	0.746318324805155
2.13	0.737788925990289
2.14	0.7292031012921
2.15	0.720561672405106
2.16	0.711865470908369
2.17	0.703115338106085
2.18	0.69431212486849
2.19	0.685456691473409
2.2	0.676549907448621
2.21	0.667592651415385
2.22	0.658585810933402
2.23	0.649530282347556
2.24	0.640426970636805
2.25	0.631276789265614
2.26	0.622080660038399
2.27	0.612839512957465
2.28	0.603554286085022
2.29	0.594225925409839
2.3	0.584855384719328
2.31	0.575443625477754
2.32	0.565991616711551
2.33	0.556500334902662
2.34	0.546970763891141
2.35	0.537403894788275
2.36	0.527800725901766
2.37	0.518162262674672
2.38	0.508489517640152
2.39	0.498783510394282
2.4	0.48904526758965
2.41	0.479275822952863
2.42	0.469476217329615
2.43	0.459647498761592
2.44	0.449790722600329
2.45	0.439906951663916
2.46	0.429997256443689
2.47	0.42006271536938
2.48	0.410104415142768
2.49	0.400123451152015
2.5	0.390120927981367
2.51	0.38009796003394
2.52	0.370055672289263
2.53	0.359995201222123
2.54	0.349917695915291
2.55	0.339824319406609
2.56	0.329716250320696
2.57	0.319594684848404
2.58	0.309460839153475
2.59	0.299315952307507
2.6	0.289161289882395
2.61	0.278998148366914
2.62	0.268827860624146
2.63	0.258651802673871
2.64	0.248471402176317
2.65	0.238288149120562
2.66	0.228103609398285
2.67	0.217919442194031
2.68	0.207737422482065
2.69	0.197559470441849
2.7	0.18738769037483
2.71	0.177224422864035
2.72	0.16707231569273
2.73	0.156934421813526
2.74	0.146814337098984
2.75	0.136716397885971
2.76	0.126645970603007
2.77	0.11660988711454
2.78	0.106617117811966
2.79	0.0966798462234433
2.8	0.0868152487442097
2.81	0.0770485686361579
2.82	0.067418686742715
2.83	0.0579887785219004
2.84	0.0488679277212146
2.85	0.0402574094072663
2.86	0.0325518314779821
2.87	0.0265339392842818
2.88	0.0235148843391371
2.89	0.0246017668983411
2.9	0.0293221292858925
2.91	0.0362675846710844
2.92	0.0443912943574433
2.93	0.0531427016067317
2.94	0.0622458995395755
2.95	0.0715560100008694
2.96	0.0809917506677639
2.97	0.0905045145328501
2.98	0.100063541740659
2.99	0.109648380844314
3	0.119244832353357
3.01	0.12884265172054
3.02	0.138434188976499
3.03	0.148013550914033
3.04	0.157576067144231
3.05	0.167117939449238
3.06	0.17663600533826
3.07	0.186127574832384
3.08	0.19559031542272
3.09	0.205022169454685
3.1	0.214421293793806
3.11	0.223786015090352
3.12	0.233114796150837
3.13	0.242406210340825
3.14	0.251658921877557
3.15	0.26087167049819
3.16	0.270043259417617
3.17	0.279172545786768
3.18	0.288258433070948
3.19	0.29729986491653
3.2	0.306295820181512
3.21	0.31524530888367
3.22	0.324147368877677
3.23	0.333001063115459
3.24	0.341805477376331
3.25	0.350559718377909
3.26	0.359262912197425
3.27	0.367914202947465
3.28	0.376512751661414
3.29	0.38505773535243
3.3	0.393548346216807
3.31	0.401983790957934
3.32	0.410363290211274
3.33	0.418686078054499
3.34	0.426951401589451
3.35	0.435158520584946
3.36	0.443306707171333
3.37	0.451395245579055
3.38	0.459423431914895
3.39	0.467390573970353
3.4	0.475295991057671
3.41	0.483139013869555
3.42	0.490918984359283
3.43	0.498635255638382
3.44	0.506287191889415
3.45	0.513874168291828
3.46	0.521395570959025
3.47	0.528850796885136
3.48	0.536239253900118
3.49	0.54356036063205
3.5	0.550813546475575
3.51	0.557998251565605
3.52	0.565113926755538
3.53	0.572160033599297
3.54	0.579136044336574
3.55	0.5860414418808
3.56	0.592875719809352
3.57	0.599638382355582
3.58	0.606328944402348
3.59	0.612946931476698
3.6	0.619491879745438
3.61	0.625963336011326
3.62	0.632360857709704
3.63	0.638684012905324
3.64	0.64493238028924
3.65	0.651105549175574
3.66	0.65720311949806
3.67	0.663224701806183
3.68	0.669169917260886
3.69	0.675038397629658
3.7	0.680829785281005
3.71	0.686543733178147
3.72	0.692179904871942
3.73	0.697737974492919
3.74	0.703217626742409
3.75	0.70861855688271
3.76	0.713940470726238
3.77	0.719183084623632
3.78	0.724346125450798
3.79	0.729429330594829
3.8	0.734432447938802
3.81	0.73935523584544
3.82	0.744197463139589
3.83	0.748958909089507
3.84	0.753639363386982
3.85	0.758238626126218
3.86	0.762756507781515
3.87	0.767192829183733
3.88	0.771547421495526
3.89	0.775820126185342
3.9	0.7800107950002
3.91	0.78411928993723
3.92	0.788145483213986
3.93	0.792089257237533
3.94	0.795950504572299
3.95	0.799729127906728
3.96	0.803425040018683
3.97	0.807038163739684
3.98	0.810568431917889
3.99	0.814015787379938
4	0.817380182891558
4.01	0.820661581117019
4.02	0.823859954577412
4.03	0.82697528560776
4.04	0.830007566312991
4.05	0.832956798522755
4.06	0.835822993745137
4.07	0.83860617311922
4.08	0.84130636736657
4.09	0.843923616741615
4.1	0.846457970980948
4.11	0.848909489251557
4.12	0.851278240097999
4.13	0.853564301388537
4.14	0.855767760260254
4.15	0.857888713063126
4.16	0.859927265303132
4.17	0.861883531584343
4.18	0.863757635550059
4.19	0.865549709822979
4.2	0.867259895944433
4.21	0.868888344312675
4.22	0.87043521412027
4.23	0.871900673290589
4.24	0.873284898413397
4.25	0.874588074679592
4.26	0.87581039581509
4.27	0.876952064013848
4.28	0.878013289870108
4.29	0.878994292309778
4.3	0.879895298521072
4.31	0.880716543884344
4.32	0.881458271901158
4.33	0.882120734122645
4.34	0.882704190077092
4.35	0.883208907196842
4.36	0.883635160744489
4.37	0.883983233738382
4.38	0.884253416877489
4.39	0.884446008465578
4.4	0.884561314334781
4.41	0.884599647768544
4.42	0.884561329423962
4.43	0.884446687253528
4.44	0.884256056426328
4.45	0.883989779248648
4.46	0.883648205084078
4.47	0.883231690273068
4.48	0.882740598051979
4.49	0.882175298471649
4.5	0.881536168315477
4.51	0.880823591017055
4.52	0.880037956577325
4.53	0.879179661481353
4.54	0.878249108614645
4.55	0.877246707179092
4.56	0.87617287260852
4.57	0.87502802648386
4.58	0.873812596448003
4.59	0.872527016120268
4.6	0.871171725010587
4.61	0.869747168433361
4.62	0.868253797421036
4.63	0.866692068637388
4.64	0.865062444290558
4.65	0.863365392045842
4.66	0.861601384938225
4.67	0.85977090128473
4.68	0.857874424596533
4.69	0.855912443490921
4.7	0.853885451603036
4.71	0.851793947497496
4.72	0.849638434579851
4.73	0.847419421007913
4.74	0.845137419602958
4.75	0.84279294776085
4.76	0.840386527363048
4.77	0.837918684687548
4.78	0.835389950319772
4.79	0.832800859063397
4.8	0.830151949851152
4.81	0.827443765655596
4.82	0.824676853399895
4.83	0.82185176386858
4.84	0.81896905161836
4.85	0.816029274888937
4.86	0.813032995513878
4.87	0.809980778831542
4.88	0.806873193596078
4.89	0.803710811888508
4.9	0.800494209027901
4.91	0.797223963482659
4.92	0.793900656781916
4.93	0.790524873427079
4.94	0.787097200803507
4.95	0.783618229092345
4.96	0.780088551182535
4.97	0.776508762582989
4.98	0.772879461334977
4.99	0.7692012479247
5	0.76547472519608
5.01	0.761700498263784
5.02	0.757879174426477
5.03	0.754011363080319
5.04	0.750097675632735
5.05	0.74613872541644
5.06	0.742135127603745
5.07	0.738087499121171
5.08	0.73399645856433
5.09	0.72986262611316
5.1	0.725686623447445
5.11	0.721469073662679
5.12	0.717210601186274
5.13	0.71291183169413
5.14	0.708573392027533
5.15	0.704195910110456
5.16	0.699780014867229
5.17	0.695326336140585
5.18	0.690835504610127
5.19	0.686308151711185
5.2	0.681744909554093
5.21	0.677146410843902
5.22	0.67251328880051
5.23	0.66784617707925
5.24	0.663145709691905
5.25	0.658412520928228
5.26	0.653647245277874
5.27	0.648850517352849
5.28	0.644022971810422
5.29	0.639165243276539
5.3	0.634277966269734
5.31	0.629361775125536
5.32	0.624417303921419
5.33	0.619445186402242
5.34	0.614446055906236
5.35	0.60942054529153
5.36	0.60436928686322
5.37	0.599292912300976
5.38	0.594192052587229
5.39	0.589067337935913
5.4	0.58391939772177
5.41	0.578748860410257
5.42	0.573556353488019
5.43	0.568342503393973
5.44	0.563107935450958
5.45	0.55785327379805
5.46	0.552579141323414
5.47	0.54728615959785
5.48	0.541974948808911
5.49	0.53664612769568
5.5	0.531300313484171
5.51	0.525938121823392
5.52	0.520560166722043
5.53	0.515167060485886
5.54	0.509759413655758
5.55	0.504337834946296
5.56	0.498902931185296
5.57	0.493455307253781
5.58	0.487995566026753
5.59	0.482524308314664
5.6	0.477042132805546
5.61	0.471549636007925
5.62	0.466047412194379
5.63	0.460536053345893
5.64	0.455016149096918
5.65	0.449488286681171
5.66	0.443953050878213
5.67	0.438411023960783
5.68	0.432862785642904
5.69	0.427308913028781
5.7	0.421749980562501
5.71	0.416186559978526
5.72	0.410619220253037
5.73	0.405048527556098
5.74	0.399475045204668
5.75	0.393899333616509
5.76	0.388321950264955
5.77	0.382743449634609
5.78	0.377164383177959
5.79	0.371585299272953
5.8	0.366006743181559
5.81	0.360429257009327
5.82	0.354853379665991
5.83	0.349279646827173
5.84	0.343708590897167
5.85	0.338140740972918
5.86	0.332576622809202
5.87	0.327016758785069
5.88	0.321461667871627
5.89	0.315911865601218
5.9	0.310367864038094
5.91	0.304830171750639
5.92	0.299299293785286
5.93	0.293775731642223
5.94	0.288259983253011
5.95	0.282752542960291
5.96	0.277253901499728
5.97	0.271764545984413
5.98	0.26628495989194
5.99	0.260815623054406
6	0.255357011651687
6.01	0.249909598208267
6.02	0.244473851594152
6.03	0.239050237030184
6.04	0.233639216098459
6.05	0.228241246758453
6.06	0.222856783369615
6.07	0.217486276721341
6.08	0.212130174071484
6.09	0.206788919194561
6.1	0.20146295244133
6.11	0.196152710811488
6.12	0.190858628041741
6.13	0.185581134711974
6.14	0.180320658372708
6.15	0.175077623697876
6.16	0.169852452667813
6.17	0.164645564788458
6.18	0.159457377354272
6.19	0.154288305764166
6.2	0.149138763902227
6.21	0.144009164597976
6.22	0.138899920185067
6.23	0.133811443182631
6.24	0.128744147130455
6.25	0.123698447618896
6.26	0.118674763567136
6.27	0.113673518821122
6.28	0.10869514416696
6.29	0.103740079889866
6.3	0.0988087790575066
6.31	0.0939017117768029
6.32	0.0890193707762179
6.33	0.0841622788188204
6.34	0.0793309986837171
6.35	0.0745261468134822
6.36	0.0697484122946103
6.37	0.0649985837622222
6.38	0.0602775883617165
6.39	0.0555865495512734
6.4	0.0509268752513408
6.41	0.0463003965969167
6.42	0.0417095945115913
6.43	0.0371579859779245
6.44	0.0326508171410068
6.45	0.028196386044305
6.46	0.0238087644622546
6.47	0.0195139460654959
6.48	0.0153654366183309
6.49	0.0114895709031654
6.5	0.00823261173476374
6.51	0.00652921657825542
6.52	0.00747047569042094
6.53	0.0103217291484162
6.54	0.0139301178976485
6.55	0.0178202961741909
6.56	0.0218244089710008
6.57	0.025874587899293
6.58	0.029939109539171
6.59	0.034001329531672
6.6	0.0380516935343703
6.61	0.0420843112560187
6.62	0.0460953335197087
6.63	0.0500821192674901
6.64	0.0540427791517602
6.65	0.0579759115865654
6.66	0.0618804430294142
6.67	0.0657555275427038
6.68	0.0696004815091158
6.69	0.0734147399603311
6.7	0.0771978266188894
6.71	0.0809493328848044
6.72	0.0846689028012368
6.73	0.0883562221053677
6.74	0.0920110101255268
6.75	0.0956330136968953
6.76	0.099222002531898
6.77	0.102777765654285
6.78	0.106300108621523
6.79	0.109788851338585
6.8	0.113243826320333
6.81	0.116664877297964
6.82	0.120051858091624
6.83	0.123404631691046
6.84	0.126723069499844
6.85	0.130007050709873
6.86	0.133256461779414
6.87	0.136471195995033
6.88	0.139651153101113
6.89	0.142796238984597
6.9	0.145906365404955
6.91	0.14898144976134
6.92	0.152021414890603
6.93	0.1550261888909
6.94	0.157995704966728
6.95	0.160929901291868
6.96	0.163828720887439
6.97	0.166692111512725
6.98	0.16952002556678
6.99	0.172312419999241
7	0.17506925622898
7.01	0.177790500069434
7.02	0.180476121659704
7.03	0.183126095400561
7.04	0.185740399894712
7.05	0.188319017890715
7.06	0.190861936230092
7.07	0.193369145797136
7.08	0.195840641471125
7.09	0.198276422080577
7.1	0.200676490359298
7.11	0.203040852903991
7.12	0.205369520133215
7.13	0.207662506247514
7.14	0.209919829190559
7.15	0.212141510611217
7.16	0.214327575826353
7.17	0.216478053784325
7.18	0.218592977029076
7.19	0.220672381664691
7.2	0.222716307320448
7.21	0.224724797116192
7.22	0.226697897628086
7.23	0.22863565885461
7.24	0.230538134182813
7.25	0.232405380354753
7.26	0.234237457434156
7.27	0.236034428773157
7.28	0.237796360979225
7.29	0.239523323882145
7.3	0.241215390501091
7.31	0.242872637011796
7.32	0.244495142713748
7.33	0.246082989997403
7.34	0.247636264311505
7.35	0.249155054130321
7.36	0.250639450920987
7.37	0.252089549110805
7.38	0.253505446054559
7.39	0.254887242001802
7.4	0.256235040064175
7.41	0.257548946182695
7.42	0.258829069095007
7.43	0.260075520302664
7.44	0.261288414038367
7.45	0.26246786723317
7.46	0.263613999483698
7.47	0.264726933019344
7.48	0.265806792669405
7.49	0.266853705830268
7.5	0.267867802432526
7.51	0.268849214908104
7.52	0.269798078157357
7.53	0.270714529516176
7.54	0.271598708723063
7.55	0.272450757886202
7.56	0.273270821450544
7.57	0.274059046164843
7.58	0.274815581048752
7.59	0.275540577359864
7.6	0.276234188560784
7.61	0.276896570286205
7.62	0.277527880309989
7.63	0.278128278512253
7.64	0.27869792684649
7.65	0.279236989306685
7.66	0.279745631894465
7.67	0.28022402258625
7.68	0.280672331300498
7.69	0.28109072986486
7.7	0.281479391983489
7.71	0.281838493204318
7.72	0.282168210886388
7.73	0.282468724167221
7.74	0.282740213930242
7.75	0.282982862772246
7.76	0.28319685497091
7.77	0.283382376452378
7.78	0.283539614758872
7.79	0.283668759016394
7.8	0.283769999902485
7.81	0.283843529614026
7.82	0.28388954183515
7.83	0.283908231705197
7.84	0.28389979578675
7.85	0.283864432033756
7.86	0.283802339759726
7.87	0.283713719606031
7.88	0.283598773510258
7.89	0.283457704674684
7.9	0.283290717534845
7.91	0.283098017728166
7.92	0.282879812062747
7.93	0.282636308486189
7.94	0.282367716054583
7.95	0.282074244901576
7.96	0.281756106207536
7.97	0.281413512168869
7.98	0.281046675967422
7.99	0.280655811740012
8	0.280241134548081
8.01	0.279802860347487
8.02	0.279341205958373
8.03	0.278856389035244
8.04	0.278348628037105
8.05	0.277818142197756
8.06	0.277265151496252
8.07	0.276689876627473
8.08	0.276092538972827
8.09	0.275473360571123
8.1	0.274832564089574
8.11	0.274170372794966
8.12	0.273487010524957
8.13	0.272782701659536
8.14	0.27205767109264
8.15	0.271312144203934
8.16	0.270546346830731
8.17	0.269760505240116
8.18	0.268954846101171
8.19	0.268129596457402
8.2	0.267284983699369
8.21	0.2664212355374
8.22	0.26553857997455
8.23	0.264637245279708
8.24	0.263717459960865
8.25	0.262779452738587
8.26	0.261823452519636
8.27	0.260849688370804
8.28	0.259858389492906
8.29	0.258849785194967
8.3	0.257824104868577
8.31	0.256781577962465
8.32	0.255722433957241
8.33	0.254646902340313
8.34	0.253555212581038
8.35	0.252447594106022
8.36	0.25132427627465
8.37	0.250185488354771
8.38	0.249031459498635
8.39	0.24786241871897
8.4	0.246678594865304
8.41	0.245480216600465
8.42	0.244267512377283
8.43	0.243040710415515
8.44	0.241800038678943
8.45	0.2405457248527
8.46	0.239277996320804
8.47	0.237997080143888
8.48	0.236703203037136
8.49	0.235396591348451
8.5	0.234077471036807
8.51	0.23274606765082
8.52	0.231402606307547
8.53	0.230047311671478
8.54	0.228680407933755
8.55	0.227302118791589
8.56	0.225912667427921
8.57	0.224512276491272
8.58	0.223101168075814
8.59	0.221679563701666
8.6	0.220247684295428
8.61	0.218805750170882
8.62	0.217353981009959
8.63	0.215892595843907
8.64	0.214421813034667
8.65	0.212941850256503
8.66	0.211452924477828
8.67	0.209955251943243
8.68	0.208449048155837
8.69	0.20693452785966
8.7	0.205411905022462
8.71	0.203881392818625
8.72	0.202343203612314
8.73	0.200797548940916
8.74	0.199244639498595
8.75	0.197684685120162
8.76	0.196117894765118
8.77	0.194544476501957
8.78	0.192964637492667
8.79	0.191378583977454
8.8	0.18978652125971
8.81	0.188188653691188
8.82	0.186585184657415
8.83	0.184976316563314
8.84	0.183362250819074
8.85	0.181743187826204
8.86	0.180119326963867
8.87	0.178490866575377
8.88	0.176858003954982
8.89	0.175220935334814
8.9	0.173579855872099
8.91	0.171934959636582
8.92	0.170286439598182
8.93	0.168634487614829
8.94	0.166979294420599
8.95	0.165321049614007
8.96	0.163659941646554
8.97	0.161996157811477
8.98	0.160329884232748
8.99	0.158661305854267
9	0.156990606429302
9.01	0.155317968510116
9.02	0.153643573437879
9.03	0.151967601332706
9.04	0.150290231084014
9.05	0.148611640341019
9.06	0.146932005503514
9.07	0.145251501712847
9.08	0.143570302843072
9.09	0.141888581492409
9.1	0.140206508974855
9.11	0.13852425531202
9.12	0.136841989225245
9.13	0.135159878127829
9.14	0.133478088117586
9.15	0.131796783969553
9.16	0.130116129128933
9.17	0.128436285704282
9.18	0.126757414460869
9.19	0.125079674814303
9.2	0.123403224824356
9.21	0.121728221188987
9.22	0.12005481923865
9.23	0.118383172930753
9.24	0.116713434844382
9.25	0.115045756175252
9.26	0.113380286730841
9.27	0.111717174925818
9.28	0.110056567777626
9.29	0.108398610902348
9.3	0.106743448510806
9.31	0.105091223404855
9.32	0.103442076973944
9.33	0.101796149191932
9.34	0.100153578614113
9.35	0.0985145023745387
9.36	0.0968790561835485
9.37	0.0952473743256009
9.38	0.0936195896573545
9.39	0.0919958336060406
9.4	0.09037623616809
9.41	0.088760925908113
9.42	0.0871500299581258
9.43	0.0855436740171407
9.44	0.0839419823510991
9.45	0.0823450777930961
9.46	0.0807530817440739
9.47	0.0791661141738421
9.48	0.0775842936225631
9.49	0.0760077372026444
9.5	0.0744365606012049
9.51	0.0728708780829928
9.52	0.0713108024939353
9.53	0.0697564452652891
9.54	0.0682079164185232
9.55	0.0666653245709608
9.56	0.0651287769422658
9.57	0.0635983793619387
9.58	0.0620742362778415
9.59	0.0605564507660084
9.6	0.059045124541794
9.61	0.0575403579726625
9.62	0.0560422500927833
9.63	0.0545508986197442
9.64	0.0530663999737389
9.65	0.0515888492995894
9.66	0.0501183404921506
9.67	0.0486549662256882
9.68	0.0471988179879435
9.69	0.0457499861197901
9.7	0.0443085598616694
9.71	0.0428746274080667
9.72	0.0414482759718783
9.73	0.0400295918607355
9.74	0.0386186605681794
9.75	0.0372155668829805
9.76	0.0358203950212988
9.77	0.0344332287873914
9.78	0.0330541517704344
9.79	0.0316832475875546
9.8	0.0303206001862217
9.81	0.0289662942239627
9.82	0.0276204155496012
9.83	0.0262830518194594
9.84	0.0249542932950637
9.85	0.0236342338882865
9.86	0.0223229725485798
9.87	0.0210206151309363
9.88	0.0197272769508824
9.89	0.0184430863410403
9.9	0.0171681896988191
9.91	0.0159027588090095
9.92	0.014647001731987
9.93	0.0134011794566369
9.94	0.0121656322102698
9.95	0.0109408226259388
9.96	0.00972740979342788
9.97	0.00852638323778411
9.98	0.00733932154342534
9.99	0.00616893334110275
10	0.00502031020549444
10.01	0.00390423667805906
10.02	0.00284755885183628
10.03	0.00193246820676349
10.04	0.00143355559406036
10.05	0.00173355282061929
10.06	0.00255336505459268
10.07	0.00354027882801561
10.08	0.00458063750445405
10.09	0.00563926097472999
10.1	0.00670272512700929
10.11	0.00776493391429507
10.12	0.00882274273646544
10.13	0.00987436775088139
10.14	0.0109187200521036
10.15	0.0119550949695612
10.16	0.0129830141733008
10.17	0.0140021397556931
10.18	0.0150122247882703
10.19	0.0160130835115528
10.2	0.0170045726395288
10.21	0.0179865792323298
10.22	0.0189590125958938
10.23	0.0199217987311446
10.24	0.0208748764432317
10.25	0.0218181945588083
10.26	0.0227517098994944
10.27	0.0236753857816416
10.28	0.024589190889133
10.29	0.0254930984147271
10.3	0.0263870853977451
10.31	0.0272711322070894
10.32	0.0281452221333971
10.33	0.0290093410638261
10.34	0.0298634772202423
10.35	0.0307076209464929
10.36	0.0315417645339396
10.37	0.0323659020772033
10.38	0.0331800293538396
10.39	0.0339841437231694
10.4	0.0347782440404897
10.41	0.0355623305838054
10.42	0.0363364049907356
10.43	0.0371004702037186
10.44	0.0378545304221826
10.45	0.0385985910603107
10.46	0.039332658709624
10.47	0.0400567411054818
10.48	0.0407708470969743
10.49	0.0414749866195117
10.5	0.0421691706699196
10.51	0.0428534112834377
10.52	0.0435277215125451
10.53	0.0441921154071672
10.54	0.0448466079962085
10.55	0.0454912152701389
10.56	0.0461259541645183
10.57	0.0467508425444
10.58	0.0473658991893429
10.59	0.0479711437791023
10.6	0.0485665968798417
10.61	0.0491522799308337
10.62	0.0497282152315204
10.63	0.0502944259290283
10.64	0.0508509360059079
10.65	0.0513977702682118
10.66	0.0519349543338258
10.67	0.0524625146210001
10.68	0.0529804783370957
10.69	0.0534888734674854
10.7	0.0539877287646734
10.71	0.05447707373749
10.72	0.0549569386404588
10.73	0.0554273544632398
10.74	0.0558883529202555
10.75	0.0563399664403265
10.76	0.0567822281564568
10.77	0.0572151718956628
10.78	0.0576388321689049
10.79	0.0580532441610679
10.8	0.058458443721021
10.81	0.0588544673517229
10.82	0.0592413522004082
10.83	0.0596191360487857
10.84	0.0599878573033223
10.85	0.0603475549855742
10.86	0.0606982687225299
10.87	0.0610400387370207
10.88	0.0613729058382059
10.89	0.0616969114120039
10.9	0.0620120974116651
10.91	0.062318506348323
10.92	0.0626161812815947
10.93	0.0629051658102474
10.94	0.0631855040628328
10.95	0.0634572406884317
10.96	0.0637204208473725
10.97	0.0639750902020519
10.98	0.0642212949077096
10.99	0.0644590816033047
11	0.0646884974023964
11.01	0.0649095898840641
11.02	0.06512240708383
11.03	0.065326997484715
11.04	0.0655234100081941
11.05	0.0657116940052916
11.06	0.0658918992476631
11.07	0.0660640759187388
11.08	0.0662282746048663
11.09	0.0663845462865317
11.1	0.0665329423295864
11.11	0.0666735144765301
11.12	0.0668063148378028
11.13	0.0669313958831729
11.14	0.0670488104330868
11.15	0.0671586116501092
11.16	0.0672608530303964
11.17	0.0673555883951905
11.18	0.0674428718823609
11.19	0.0675227579379946
11.2	0.0675953013080325
11.21	0.0676605570299062
11.22	0.0677185804242689
11.23	0.067769427086728
11.24	0.0678131528796605
11.25	0.0678498139240205
11.26	0.0678794665912299
11.27	0.0679021674951081
11.28	0.0679179734838029
11.29	0.0679269416318488
11.3	0.0679291292321822
11.31	0.0679245937882503
11.32	0.0679133930061858
11.33	0.0678955847869542
11.34	0.0678712272186163
11.35	0.0678403785686102
11.36	0.0678030972760961
11.37	0.0677594419443153
11.38	0.0677094713330254
11.39	0.0676532443509929
11.4	0.0675908200485077
11.41	0.0675222576099456
11.42	0.067447616346422
11.43	0.0673669556884567
11.44	0.06728033517868
11.45	0.0671878144646328
11.46	0.0670894532916061
11.47	0.0669853114954737
11.48	0.0668754489956585
11.49	0.0667599257881123
11.5	0.0666388019383447
11.51	0.0665121375745205
11.52	0.0663799928805699
11.53	0.066242428089428
11.54	0.066099503476239
11.55	0.065951279351698
11.56	0.065797816055355
11.57	0.0656391739490866
11.58	0.0654754134105085
11.59	0.0653065948265155
11.6	0.0651327785868597
11.61	0.0649540250777628
11.62	0.0647703946756142
11.63	0.0645819477407103
11.64	0.0643887446110345
11.65	0.0641908455961316
11.66	0.0639883109710056
11.67	0.0637812009700612
11.68	0.0635695757811792
11.69	0.0633534955397311
11.7	0.0631330203227597
11.71	0.0629082101431538
11.72	0.0626791249438878
11.73	0.0624458245923397
11.74	0.0622083688746451
11.75	0.0619668174901383
11.76	0.0617212300458028
11.77	0.0614716660508227
11.78	0.0612181849111764
11.79	0.0609608459242862
11.8	0.0606997082737311
11.81	0.0604348310239872
11.82	0.0601662731153153
11.83	0.0598940933585822
11.84	0.0596183504302373
11.85	0.0593391028673017
11.86	0.0590564090624387
11.87	0.0587703272590523
11.88	0.0584809155464662
11.89	0.0581882318552002
11.9	0.0578923339521959
11.91	0.0575932794362065
11.92	0.0572911257332091
11.93	0.0569859300918611
11.94	0.0566777495790326
11.95	0.0563666410753837
11.96	0.0560526612710174
11.97	0.0557358666611722
11.98	0.0554163135419941
11.99	0.0550940580063545
12	0.0547691559397046
12.01	0.0544416630160301
12.02	0.0541116346938492
12.03	0.0537791262122565
12.04	0.0534441925870043
12.05	0.0531068886067375
12.06	0.0527672688291383
12.07	0.0524253875772713
12.08	0.0520812989358849
12.09	0.0517350567478274
12.1	0.0513867146105099
12.11	0.0510363258723775
12.12	0.050683943629542
12.13	0.0503296207223433
12.14	0.0499734097320861
12.15	0.0496153629777543
12.16	0.0492555325127964
12.17	0.0488939701220268
12.18	0.0485307273184564
12.19	0.0481658553403553
12.2	0.0477994051482103
12.21	0.0474314274218023
12.22	0.0470619725573703
12.23	0.0466910906647889
12.24	0.046318831564818
12.25	0.0459452447863917
12.26	0.0455703795639751
12.27	0.0451942848349996
12.28	0.04481700923728
12.29	0.0444386011065896
12.3	0.0440591084741802
12.31	0.0436785790644774
12.32	0.0432970602926683
12.33	0.0429145992625335
12.34	0.0425312427641776
12.35	0.0421470372718886
12.36	0.0417620289420421
12.37	0.0413762636110221
12.38	0.0409897867932479
12.39	0.0406026436792359
12.4	0.0402148791336588
12.41	0.0398265376935579
12.42	0.0394376635665208
12.43	0.0390483006289385
12.44	0.0386584924243381
12.45	0.0382682821617442
12.46	0.0378777127140766
12.47	0.037486826616599
12.48	0.0370956660654943
12.49	0.0367042729163639
12.5	0.0363126886828916
12.51	0.0359209545354676
12.52	0.0355291112999381
12.53	0.0351371994563241
12.54	0.0347452591376939
12.55	0.0343533301289586
12.56	0.0339614518658278
12.57	0.0335696634337337
12.58	0.0331780035668659
12.59	0.032786510647198
12.6	0.0323952227036037
12.61	0.0320041774109973
12.62	0.0316134120895244
12.63	0.0312229637038072
12.64	0.0308328688622326
12.65	0.0304431638162992
12.66	0.0300538844599545
12.67	0.0296650663290726
12.68	0.0292767446009075
12.69	0.0288889540935915
12.7	0.0285017292657328
12.71	0.0281151042159968
12.72	0.0277291126827814
12.73	0.0273437880439062
12.74	0.0269591633163496
12.75	0.0265752711560679
12.76	0.0261921438578158
12.77	0.0258098133550035
12.78	0.0254283112196798
12.79	0.0250476686624428
12.8	0.0246679165325129
12.81	0.0242890853177441
12.82	0.0239112051447896
12.83	0.0235343057792177
12.84	0.0231584166257264
12.85	0.0227835667284132
12.86	0.0224097847710402
12.87	0.022037099077409
12.88	0.0216655376117537
12.89	0.0212951279791829
12.9	0.0209258974261786
12.91	0.0205578728411501
12.92	0.020191080755053
12.93	0.019825547342021
12.94	0.0194612984201292
12.95	0.0190983594521423
12.96	0.0187367555463599
12.97	0.0183765114575485
12.98	0.0180176515879021
12.99	0.0176601999881007
13	0.017304180358441
13.01	0.0169496160500549
13.02	0.0165965300661804
13.03	0.0162449450636395
13.04	0.0158948833542452
13.05	0.0155463669064957
13.06	0.0151994173472863
13.07	0.0148540559637906
13.08	0.0145103037055253
13.09	0.0141681811865283
13.1	0.0138277086877748
13.11	0.0134889061597987
13.12	0.0131517932255433
13.13	0.0128163891835289
13.14	0.012482713011301
13.15	0.0121507833692606
13.16	0.0118206186049618
13.17	0.0114922367578203
13.18	0.0111656555645147
13.19	0.0108408924649835
13.2	0.0105179646092569
13.21	0.0101968888652772
13.22	0.00987768182784225
13.23	0.00956035982891853
13.24	0.00924493894968952
13.25	0.00893143503450347
13.26	0.00861986370743234
13.27	0.00831024039183928
13.28	0.00800258033369446
13.29	0.00769689862967817
13.3	0.00739321026119208
13.31	0.0070915301359789
13.32	0.00679187313930522
13.33	0.00649425419773222
13.34	0.00619868835904961
13.35	0.00590519089372801
13.36	0.00561377742492526
13.37	0.00532446409704113
13.38	0.00503726779713825
13.39	0.00475220644960579
13.4	0.0044692994143331
13.41	0.00418856803351668
13.42	0.00391003639641335
13.43	0.00363373243062018
13.44	0.0033596894951319
13.45	0.00308794876629252
13.46	0.00281856291791893
13.47	0.00255160199311305
13.48	0.00228716315173514
13.49	0.00202538762835166
13.5	0.00176649194558449
13.51	0.00151082947350171
13.52	0.00125902278932631
13.53	0.00101228156925933
13.54	0.000773285270201586
13.55	0.000549145634337577
13.56	0.000363535484966492
13.57	0.000294026376579529
13.58	0.000401435787058521
13.59	0.000594125585517697
13.6	0.000811606927721262
13.61	0.00103686314066114
13.62	0.00126448361289369
13.63	0.00149232228473853
13.64	0.00171937477784206
13.65	0.00194511153714375
13.66	0.00216922753043211
13.67	0.00239153470678782
13.68	0.00261191074829039
13.69	0.00283027257866552
13.7	0.00304656174342377
13.71	0.00326073589686005
13.72	0.0034727636175585
13.73	0.00368262112876808
13.74	0.00389029015472068
13.75	0.00409575647941815
13.76	0.00429900895292648
13.77	0.00450003879118196
13.78	0.00469883907272654
13.79	0.00489540437052282
13.8	0.00508973047815645
13.81	0.00528181420330946
13.82	0.0054716532098263
13.83	0.00565924589533617
13.84	0.00584459129543945
13.85	0.00602768900772763
13.86	0.00620853913104444
13.87	0.00638714221628474
13.88	0.00656349922630366
13.89	0.00673761150282368
13.9	0.00690948073900561
13.91	0.00707910895635105
13.92	0.00724649848530704
13.93	0.00741165194855083
13.94	0.00757457224675631
13.95	0.00773526254621516
13.96	0.00789372626798412
13.97	0.0080499670783528
13.98	0.00820398888044202
13.99	0.00835579580651848
14	0.00850539221129412
14.01	0.00865278266564293
14.02	0.00879797195102833
14.03	0.00894096505422936
14.04	0.00908176716253278
14.05	0.00922038365929208
14.06	0.00935682011967457
14.07	0.00949108230672058
14.08	0.00962317616759158
14.09	0.00975310782996903
14.1	0.0098808835987343
14.11	0.0100065099525916
14.12	0.010129993541034
14.13	0.0102513411811791
14.14	0.0103705598549679
14.15	0.0104876567061782
14.16	0.0106026390377262
14.17	0.0107155143089082
14.18	0.0108262901327563
14.19	0.0109349742734265
14.2	0.011041574643654
14.21	0.0111460993022145
14.22	0.0112485564514893
14.23	0.0113489544350011
14.24	0.011447301735
14.25	0.0115436069701158
14.26	0.0116378788929923
14.27	0.0117301263879791
14.28	0.0118203584688
14.29	0.0119085842763487
14.3	0.011994813076357
14.31	0.0120790542571909
14.32	0.0121613173276729
14.33	0.0122416119147921
14.34	0.0123199477616267
14.35	0.0123963347251037
14.36	0.0124707827738708
14.37	0.0125433019861662
14.38	0.0126139025477029
14.39	0.012682594749539
14.4	0.0127493889859904
14.41	0.0128142957525594
14.42	0.0128773256438631
14.43	0.0129384893515553
14.44	0.0129977976623237
14.45	0.0130552614558059
14.46	0.0131108917026091
14.47	0.0131646994622955
14.48	0.0132166958813625
14.49	0.0132668921912677
14.5	0.0133152997064856
14.51	0.0133619298224839
14.52	0.0134067940138347
14.53	0.0134499038322168
14.54	0.0134912709045312
14.55	0.0135309069309737
14.56	0.013568823683109
14.57	0.0136050330019823
14.58	0.0136395467962614
14.59	0.013672377040299
14.6	0.0137035357723767
14.61	0.0137330350927293
14.62	0.0137608871618155
14.63	0.0137871041984135
14.64	0.0138116984778584
14.65	0.013834682330187
14.66	0.0138560681383627
14.67	0.013875868336549
14.68	0.0138940954082504
14.69	0.0139107618845778
14.7	0.0139258803425669
14.71	0.0139394634033487
14.72	0.013951523730492
14.73	0.0139620740282478
14.74	0.013971127039879
14.75	0.0139786955459764
14.76	0.0139847923627336
14.77	0.0139894303403369
14.78	0.0139926223612862
14.79	0.0139943813387583
14.8	0.0139947202149735
14.81	0.013993651959591
14.82	0.0139911895681067
14.83	0.0139873460602173
14.84	0.0139821344783256
14.85	0.013975567885866
14.86	0.0139676593658535
14.87	0.0139584220192701
14.88	0.0139478689635513
14.89	0.0139360133311059
14.9	0.0139228682677486
14.91	0.0139084469312418
14.92	0.0138927624898134
14.93	0.0138758281207202
14.94	0.0138576570086907
14.95	0.0138382623446179
14.96	0.0138176573240371
14.97	0.0137958551457322
14.98	0.0137728690103473
14.99	0.0137487121189808
15	0.0137233976717998
15.01	0.0136969388667098
15.02	0.013669348897944
15.03	0.0136406409547896
15.04	0.013610828220214
15.05	0.0135799238695561
15.06	0.0135479410692692
15.07	0.0135148929755565
15.08	0.0134807927331732
15.09	0.0134456534741115
15.1	0.0134094883163739
15.11	0.0133723103627479
15.12	0.0133341326995522
15.13	0.0132949683954541
15.14	0.0132548305002577
15.15	0.0132137320437365
15.16	0.0131716860344401
15.17	0.0131287054585689
15.18	0.0130848032787775
15.19	0.0130399924331163
15.2	0.0129942858338365
15.21	0.012947696366331
15.22	0.0129002368880588
15.23	0.0128519202274088
15.24	0.0128027591826724
15.25	0.0127527665209994
15.26	0.0127019549773015
15.27	0.0126503372533245
15.28	0.0125979260165134
15.29	0.0125447338991342
15.3	0.0124907734971671
15.31	0.0124360573694311
15.32	0.0123805980365697
15.33	0.0123244079800892
15.34	0.0122674996414853
15.35	0.012209885421264
15.36	0.0121515776780372
15.37	0.0120925887276361
15.38	0.0120329308422463
15.39	0.0119726162494895
15.4	0.0119116571316106
15.41	0.0118500656246107
15.42	0.0117878538173888
15.43	0.0117250337509806
15.44	0.0116616174176878
15.45	0.0115976167603226
15.46	0.0115330436714104
15.47	0.0114679099924096
15.48	0.0114022275129913
15.49	0.0113360079702349
15.5	0.0112692630479483
15.51	0.0112020043759081
15.52	0.0111342435291947
15.53	0.0110659920274501
15.54	0.0109972613342192
15.55	0.0109280628562682
15.56	0.0108584079429523
15.57	0.010788307885514
15.58	0.0107177739165273
15.59	0.0106468172091807
15.6	0.0105754488767523
15.61	0.0105036799719431
15.62	0.0104315214863522
15.63	0.0103589843498407
15.64	0.0102860794300238
15.65	0.0102128175316726
15.66	0.0101392093962178
15.67	0.0100652657011795
15.68	0.00999099705968441
15.69	0.00991641401994947
15.7	0.00984152706476853
15.71	0.00976634661106797
15.72	0.0096908830094266
15.73	0.00961514654359583
15.74	0.00953914743006056
15.75	0.00946289581761304
15.76	0.00938640178692049
15.77	0.00930967535012076
15.78	0.0092327264504114
15.79	0.00915556496165208
15.8	0.00907820068799278
15.81	0.00900064336350811
15.82	0.00892290265181448
15.83	0.00884498814576577
15.84	0.0087669093670683
15.85	0.00868867576598508
15.86	0.0086102967209991
15.87	0.00853178153853698
15.88	0.00845313945263552
15.89	0.00837437962469951
15.9	0.00829551114318968
15.91	0.0082165430233663
15.92	0.00813748420706096
15.93	0.00805834356240618
15.94	0.00797912988360222
15.95	0.00789985189072053
15.96	0.00782051822945633
15.97	0.00774113747093629
15.98	0.00766171811156383
15.99	0.00758226857274556
16	0.00750279720080109
16.01	0.00742331226678674
16.02	0.00734382196627288
16.03	0.00726433441929598
16.04	0.00718485767014654
16.05	0.00710539968727891
16.06	0.00702596836317261
16.07	0.00694657151426784
16.08	0.00686721688079054
16.09	0.00678791212674825
16.1	0.00670866483978183
16.11	0.00662948253112276
16.12	0.00655037263554047
16.13	0.00647134251126767
16.14	0.006392399439963
16.15	0.00631355062668235
16.16	0.0062348031998181
16.17	0.00615616421114482
16.18	0.00607764063573612
16.19	0.00599923937201285
16.2	0.00592096724174647
16.21	0.00584283099002399
16.22	0.00576483728535073
16.23	0.00568699271961019
16.24	0.00560930380815972
16.25	0.00553177698983428
16.26	0.00545441862703582
16.27	0.00537723500577606
16.28	0.00530023233577122
16.29	0.00522341675050422
16.3	0.00514679430734303
16.31	0.00507037098758047
16.32	0.00499415269660174
16.33	0.00491814526400321
16.34	0.00484235444363053
16.35	0.00476678591382031
16.36	0.00469144527743438
16.37	0.00461633806209724
16.38	0.00454146972029988
16.39	0.00446684562958488
16.4	0.00439247109270625
16.41	0.00431835133781426
16.42	0.00424449151866036
16.43	0.00417089671476968
16.44	0.00409757193168352
16.45	0.00402452210115971
16.46	0.00395175208137712
16.47	0.00387926665724686
16.48	0.00380707054056997
16.49	0.00373516837036317
16.5	0.00366356471309991
16.51	0.0035922640630036
16.52	0.00352127084235482
16.53	0.00345058940176006
16.54	0.00338022402054241
16.55	0.00331017890700632
16.56	0.00324045819884532
16.57	0.00317106596350655
16.58	0.00310200619856318
16.59	0.00303328283214971
16.6	0.00296489972339496
16.61	0.00289686066287379
16.62	0.00282916937312164
16.63	0.00276182950915397
16.64	0.00269484465901379
16.65	0.00262821834438143
16.66	0.0025619540212397
16.67	0.00249605508056911
16.68	0.00243052484908793
16.69	0.00236536659014728
16.7	0.00230058350456425
16.71	0.00223617873174002
16.72	0.00217215535067668
16.73	0.00210851638132251
16.74	0.00204526478594656
16.75	0.00198240347072254
16.76	0.0019199352875956
16.77	0.00185786303632411
16.78	0.0017961894669264
16.79	0.00173491728246287
16.8	0.00167404914230549
16.81	0.00161358766605037
16.82	0.00155353543809651
16.83	0.00149389501314814
16.84	0.0014346689229323
16.85	0.00137585968431068
16.86	0.00131746980925248
16.87	0.00125950181729678
16.88	0.00120195825108469
16.89	0.00114484169607039
16.9	0.00108815480575653
16.91	0.00103190033437643
16.92	0.000976081179811962
16.93	0.000920700440593004
16.94	0.000865761492974917
16.95	0.000811268096652418
16.96	0.000757224542500361
16.97	0.000703635863318318
16.98	0.000650508141265632
16.99	0.000597848967901444
17	0.000545668153349281
17.01	0.000493978856633428
17.02	0.000442799460300318
17.03	0.000392156827519531
17.04	0.000342092288334442
17.05	0.000292673423319443
17.06	0.000244019337959616
17.07	0.000196361166536478
17.08	0.000150209308493006
17.09	0.000106911092066015
17.1	7.09168589219025e-05
17.11	5.68461309427734e-05
17.12	7.68685716499914e-05
17.13	0.000113727867041944
17.14	0.000155503048497883
17.15	0.000198809713635309
17.16	0.000242574588713491
17.17	0.000286373495785804
17.18	0.000330008590202508
17.19	0.000373375922724042
17.2	0.000416415854190984
17.21	0.000459091794689369
17.22	0.00050138008859144
17.23	0.00054326479290277
17.24	0.000584734798802037
17.25	0.000625782157132911
17.26	0.000666401059328065
17.27	0.000706587193244563
17.28	0.000746337322414634
17.29	0.000785649003183247
17.3	0.000824520389829766
17.31	0.000862950097356001
17.32	0.000900937102719887
17.33	0.000938480672826576
17.34	0.000975580310757138
17.35	0.00101223571540236
17.36	0.0010484467504579
17.37	0.00108421342049977
17.38	0.00111953585217943
17.39	0.00115441427935321
17.4	0.00118884903116703
17.41	0.00122284052244193
17.42	0.00125638924573322
17.43	0.00128949576497631
17.44	0.00132216070993632
17.45	0.001354384771792
17.46	0.00138616869929792
17.47	0.00141751329545699
17.48	0.00144841941477754
17.49	0.00147888796078902
17.5	0.00150891988390927
17.51	0.00153851617962711
17.52	0.00156767788672565
17.53	0.00159640608589015
17.54	0.00162470189828405
17.55	0.0016525664843703
17.56	0.00168000104277279
17.57	0.00170700680924802
17.58	0.00173358505575569
17.59	0.00175973708950062
17.6	0.0017854642521938
17.61	0.00181076791919293
17.62	0.00183564949878093
17.63	0.00186011043148892
17.64	0.00188415218937042
17.65	0.00190777627540451
17.66	0.00193098422281139
17.67	0.00195377759453625
17.68	0.00197615798259119
17.69	0.00199812700752705
17.7	0.00201968631788676
17.71	0.00204083758963077
17.72	0.00206158252567549
17.73	0.00208192285533629
17.74	0.00210186033381201
17.75	0.00212139674174517
17.76	0.00214053388469533
17.77	0.00215927359267926
17.78	0.00217761771966409
17.79	0.00219556814316474
17.8	0.00221312676374363
17.81	0.00223029550453881
17.82	0.00224707631089448
17.83	0.0022634711498065
17.84	0.00227948200958886
17.85	0.00229511089938566
17.86	0.00231035984874188
17.87	0.00232523090719588
17.88	0.00233972614382747
17.89	0.00235384764688002
17.9	0.00236759752331726
17.91	0.00238097789842614
17.92	0.00239399091538339
17.93	0.00240663873487908
17.94	0.00241892353470399
17.95	0.00243084750934271
17.96	0.00244241286958361
17.97	0.002453621842129
17.98	0.00246447666919023
17.99	0.00247497960812431
18	0.00248513293100453
18.01	0.00249493892432035
18.02	0.00250439988847883
18.03	0.0025135181375286
18.04	0.002522295998755
18.05	0.00253073581226622
18.06	0.0025388399307135
18.07	0.00254661071881256
18.08	0.002554050553058
18.09	0.00256116182135368
18.1	0.00256794692263703
18.11	0.00257440826650465
18.12	0.0025805482728877
18.13	0.00258636937168623
18.14	0.00259187400244188
18.15	0.00259706461395482
18.16	0.00260194366396841
18.17	0.00260651361881185
18.18	0.00261077695305153
18.19	0.00261473614919833
18.2	0.00261839369732985
18.21	0.00262175209478248
18.22	0.00262481384579094
18.23	0.00262758146118594
18.24	0.00263005745810964
18.25	0.00263224435959854
18.26	0.00263414469435178
18.27	0.00263576099637727
18.28	0.0026370958046675
18.29	0.00263815166291607
18.3	0.00263893111919915
18.31	0.00263943672565409
18.32	0.00263967103820726
18.33	0.00263963661621658
18.34	0.00263933602225107
18.35	0.00263877182173287
18.36	0.00263794658267142
18.37	0.00263686287535724
18.38	0.00263552327209236
18.39	0.00263393034688992
18.4	0.00263208667519891
18.41	0.0026299948336283
18.42	0.00262765739965064
18.43	0.00262507695133392
18.44	0.00262225606711114
18.45	0.00261919732541236
18.46	0.00261590330450629
18.47	0.00261237658217541
18.48	0.00260861973544644
18.49	0.00260463534036335
18.5	0.00260042597173505
18.51	0.00259599420283453
18.52	0.00259134260519062
18.53	0.00258647374830854
18.54	0.002581390199456
18.55	0.00257609452339792
18.56	0.00257058928213766
18.57	0.0025648770347505
18.58	0.00255896033703575
18.59	0.00255284174138803
18.6	0.00254652379649751
18.61	0.00254000904715471
18.62	0.00253330003402672
18.63	0.00252639929340594
18.64	0.00251930935702926
18.65	0.00251203275181292
18.66	0.002504571999696
18.67	0.00249692961737197
18.68	0.00248910811609457
18.69	0.00248111000150463
18.7	0.0024729377733709
18.71	0.00246459392543692
18.72	0.00245608094518706
18.73	0.00244740131366538
18.74	0.00243855750526687
18.75	0.00242955198758559
18.76	0.00242038722115322
18.77	0.00241106565932155
18.78	0.00240158974804065
18.79	0.00239196192570297
18.8	0.00238218462293937
18.81	0.00237226026242908
18.82	0.00236219125878124
18.83	0.00235198001831157
18.84	0.00234162893890192
18.85	0.00233114040980712
18.86	0.00232051681151711
18.87	0.00230976051557853
18.88	0.00229887388444517
18.89	0.00228785927134285
18.9	0.00227671902002426
18.91	0.00226545546475797
18.92	0.00225407093005813
18.93	0.0022425677305891
18.94	0.00223094817103549
18.95	0.00221921454590709
18.96	0.00220736913945522
18.97	0.00219541422551781
18.98	0.00218335206737073
18.99	0.00217118491759272
19	0.00215891501795165
19.01	0.00214654459929508
19.02	0.00213407588136564
19.03	0.00212151107272749
19.04	0.00210885237065619
19.05	0.00209610196096564
19.06	0.00208326201793185
19.07	0.00207033470417189
19.08	0.00205732217055458
19.09	0.00204422655601254
19.1	0.00203104998755363
19.11	0.00201779458004983
19.12	0.00200446243620904
19.13	0.00199105564642303
19.14	0.00197757628870979
19.15	0.00196402642860226
19.16	0.00195040811902466
19.17	0.00193672340026338
19.18	0.00192297429982308
19.19	0.00190916283239543
19.2	0.00189529099969904
19.21	0.0018813607904724
19.22	0.00186737418033301
19.23	0.00185333313176298
19.24	0.00183923959397122
19.25	0.00182509550285453
19.26	0.0018109027809122
19.27	0.00179666333718576
19.28	0.00178237906720451
19.29	0.00176805185287167
19.3	0.00175368356244694
19.31	0.00173927605048484
19.32	0.00172483115775241
19.33	0.00171035071116515
19.34	0.00169583652376301
19.35	0.00168129039465082
19.36	0.00166671410890243
19.37	0.00165210943760643
19.38	0.00163747813769544
19.39	0.00162282195200237
19.4	0.00160814260914861
19.41	0.00159344182358564
19.42	0.00157872129545258
19.43	0.00156398271060019
19.44	0.00154922774053925
19.45	0.00153445804243676
19.46	0.00151967525902763
19.47	0.00150488101859827
19.48	0.0014900769350238
19.49	0.00147526460763783
19.5	0.00146044562129891
19.51	0.00144562154630066
19.52	0.00143079393838448
19.53	0.00141596433871784
19.54	0.00140113427386619
19.55	0.00138630525577843
19.56	0.00137147878177803
19.57	0.00135665633454651
19.58	0.00134183938209176
19.59	0.00132702937781239
19.6	0.00131222776035847
19.61	0.00129743595377354
19.62	0.00128265536736543
19.63	0.00126788739579745
19.64	0.00125313341902681
19.65	0.00123839480231419
19.66	0.00122367289624172
19.67	0.00120896903672041
19.68	0.00119428454496721
19.69	0.00117962072752632
19.7	0.00116497887629465
19.71	0.0011503602685023
19.72	0.00113576616674078
19.73	0.0011211978189404
19.74	0.00110665645845462
19.75	0.00109214330401536
19.76	0.00107765955977369
19.77	0.00106320641528549
19.78	0.00104878504557947
19.79	0.00103439661117607
19.8	0.00102004225804172
19.81	0.00100572311771096
19.82	0.000991440307213821
19.83	0.000977194929168031
19.84	0.000962988071816135
19.85	0.000948820808978843
19.86	0.000934694200163574
19.87	0.000920609290564442
19.88	0.000906567111101828
19.89	0.000892568678434833
19.9	0.000878614995030912
19.91	0.000864707049191635
19.92	0.000850845815100487
19.93	0.000837032252819193
19.94	0.000823267308378232
19.95	0.000809551913830416
19.96	0.000795886987231124
19.97	0.00078227343274158
19.98	0.000768712140677008
19.99	0.000755203987516623
20	0.000741749835985944


==> TeX/Tikz/Data/Sim_P_bad/v2.dat <==
0	2.55430698017235
0.01	2.55307763361691
0.02	2.55149893608883
0.03	2.54957766229571
0.04	2.54732049624526
0.05	2.54473403198914
0.06	2.54182477438936
0.07	2.53859913990502
0.08	2.53506345739678
0.09	2.53122396894693
0.1	2.52708683069305
0.11	2.5226581136735
0.12	2.51794380468291
0.13	2.5129498071362
0.14	2.50768194193973
0.15	2.50214594836822
0.16	2.49634748494614
0.17	2.49029213033272
0.18	2.48398538420926
0.19	2.477432668168
0.2	2.47063932660158
0.21	2.46361062759238
0.22	2.45635176380089
0.23	2.44886785335253
0.24	2.44116394072231
0.25	2.43324499761664
0.26	2.4251159238519
0.27	2.41678154822921
0.28	2.40824662940499
0.29	2.39951585675689
0.3	2.39059385124469
0.31	2.38148516626592
0.32	2.37219428850577
0.33	2.36272563878109
0.34	2.3530835728782
0.35	2.34327238238426
0.36	2.33329629551197
0.37	2.32315947791746
0.38	2.31286603351115
0.39	2.30242000526143
0.4	2.29182537599104
0.41	2.281086069166
0.42	2.27020594967692
0.43	2.25918882461278
0.44	2.24803844402687
0.45	2.2367585016949
0.46	2.22535263586532
0.47	2.2138244300016
0.48	2.20217741351658
0.49	2.19041506249877
0.5	2.17854080043064
0.51	2.16655799889876
0.52	2.15446997829597
0.53	2.1422800085153
0.54	2.12999130963594
0.55	2.11760705260103
0.56	2.1051303598874
0.57	2.09256430616722
0.58	2.07991191896163
0.59	2.06717617928631
0.6	2.05436002228909
0.61	2.04146633787956
0.62	2.02849797135075
0.63	2.01545772399297
0.64	2.00234835369971
0.65	1.98917257556582
0.66	1.97593306247784
0.67	1.96263244569674
0.68	1.94927331543286
0.69	1.93585822141338
0.7	1.9223896734421
0.71	1.90887014195189
0.72	1.89530205854954
0.73	1.88168781655339
0.74	1.86802977152353
0.75	1.85433024178483
0.76	1.84059150894275
0.77	1.82681581839206
0.78	1.8130053798185
0.79	1.79916236769347
0.8	1.78528892176175
0.81	1.77138714752248
0.82	1.75745911670329
0.83	1.74350686772774
0.84	1.72953240617615
0.85	1.71553770523984
0.86	1.70152470616891
0.87	1.6874953187136
0.88	1.67345142155927
0.89	1.65939486275515
0.9	1.64532746013688
0.91	1.63125100174289
0.92	1.61716724622479
0.93	1.60307792325169
0.94	1.58898473390874
0.95	1.57488935108966
0.96	1.56079341988369
0.97	1.54669855795669
0.98	1.53260635592675
0.99	1.51851837773414
1	1.50443616100588
1.01	1.49036121741483
1.02	1.47629503303353
1.03	1.46223906868265
1.04	1.44819476027441
1.05	1.43416351915073
1.06	1.42014673241644
1.07	1.40614576326743
1.08	1.39216195131391
1.09	1.37819661289888
1.1	1.36425104141172
1.11	1.35032650759715
1.12	1.33642425985953
1.13	1.32254552456257
1.14	1.30869150632452
1.15	1.29486338830898
1.16	1.28106233251122
1.17	1.26728948004033
1.18	1.25354595139696
1.19	1.23983284674702
1.2	1.22615124619115
1.21	1.21250221003021
1.22	1.19888677902666
1.23	1.18530597466215
1.24	1.17176079939111
1.25	1.15825223689058
1.26	1.14478125230625
1.27	1.13134879249483
1.28	1.11795578626278
1.29	1.10460314460142
1.3	1.09129176091856
1.31	1.07802251126662
1.32	1.06479625456735
1.33	1.05161383283323
1.34	1.03847607138548
1.35	1.02538377906891
1.36	1.01233774846352
1.37	0.999338756092982
1.38	0.986387562630002
1.39	0.973484913098682
1.4	0.960631537073863
1.41	0.947828148877539
1.42	0.935075447772402
1.43	0.922374118152511
1.44	0.909724829731217
1.45	0.89712823772631
1.46	0.884584983042498
1.47	0.872095692451226
1.48	0.859660978767907
1.49	0.847281441026597
1.5	0.834957664652165
1.51	0.822690221629996
1.52	0.810479670673291
1.53	0.79832655738798
1.54	0.786231414435333
1.55	0.774194761692257
1.56	0.762217106409368
1.57	0.750298943366878
1.58	0.73844075502831
1.59	0.7266430116921
1.6	0.714906171641152
1.61	0.703230681290339
1.62	0.691616975332034
1.63	0.680065476879699
1.64	0.668576597609557
1.65	0.657150737900426
1.66	0.645788286971714
1.67	0.634489623019656
1.68	0.623255113351801
1.69	0.612085114519826
1.7	0.600979972450693
1.71	0.589940022576201
1.72	0.578965589960993
1.73	0.568056989429047
1.74	0.557214525688681
1.75	0.546438493456202
1.76	0.535729177578115
1.77	0.525086853152092
1.78	0.514511785646638
1.79	0.504004231019588
1.8	0.493564435835462
1.81	0.48319263738176
1.82	0.472889063784252
1.83	0.462653934121363
1.84	0.452487458537727
1.85	0.442389838356992
1.86	0.432361266194
1.87	0.422401926066446
1.88	0.412511993506127
1.89	0.402691635669972
1.9	0.392941011450946
1.91	0.383260271589089
1.92	0.373649558782835
1.93	0.364109007800903
1.94	0.354638745595023
1.95	0.345238891413831
1.96	0.335909556918321
1.97	0.326650846299295
1.98	0.317462856397399
1.99	0.308345676826318
2	0.299299390099963
2.01	0.290324071764529
2.02	0.281419790536582
2.03	0.272586608448508
2.04	0.263824581003004
2.05	0.255133757338655
2.06	0.246514180409152
2.07	0.237965887179281
2.08	0.229488908841687
2.09	0.221083271059381
2.1	0.212748994240399
2.11	0.204486093852731
2.12	0.196294580790119
2.13	0.188174461802419
2.14	0.180125740008662
2.15	0.172148415516837
2.16	0.164242486182629
2.17	0.156407948551009
2.18	0.148644799040875
2.19	0.140953035456758
2.2	0.133332658946296
2.21	0.125783676573975
2.22	0.118306104760319
2.23	0.110899973957718
2.24	0.103565335127512
2.25	0.0963022688979274
2.26	0.0891108988093157
2.27	0.0819914109639014
2.28	0.074944084028751
2.29	0.0679693365876841
2.3	0.0610678048076934
2.31	0.0542404757582027
2.32	0.0474889291379176
2.33	0.0408158060413288
2.34	0.0342257984066085
2.35	0.0277279812899482
2.36	0.0213422020883979
2.37	0.0151208350276449
2.38	0.00925286839201792
2.39	0.00487625756733605
2.4	0.00636579155108956
2.41	0.0115449021246608
2.42	0.0173069790194104
2.43	0.0231682791792317
2.44	0.0290265332129873
2.45	0.0348485476305864
2.46	0.0406205466890037
2.47	0.0463358755774736
2.48	0.0519909838678761
2.49	0.0575838496092869
2.5	0.0631132748544849
2.51	0.0685785383687594
2.52	0.0739792108524841
2.53	0.0793150504212173
2.54	0.0845859404323438
2.55	0.0897918509092015
2.56	0.0949328137321258
2.57	0.100008906181499
2.58	0.105020239721668
2.59	0.109966952171767
2.6	0.114849202122771
2.61	0.119667164878926
2.62	0.12442102945514
2.63	0.129110996319523
2.64	0.133737275670586
2.65	0.138300086103935
2.66	0.142799653566711
2.67	0.147236210527279
2.68	0.151609995307887
2.69	0.155921251542009
2.7	0.16017022772811
2.71	0.164357176858605
2.72	0.168482356108046
2.73	0.172546026568284
2.74	0.176548453021257
2.75	0.180489903742038
2.76	0.184370650326486
2.77	0.188190967538953
2.78	0.191951133176529
2.79	0.195651427946904
2.8	0.199292135357605
2.81	0.202873541614734
2.82	0.206395935529686
2.83	0.209859608432645
2.84	0.213264854091816
2.85	0.216611968637567
2.86	0.219901250490791
2.87	0.223133000294921
2.88	0.226307520851085
2.89	0.229425117056024
2.9	0.232486095842424
2.91	0.235490766121362
2.92	0.238439438726644
2.93	0.24133242636079
2.94	0.244170043542535
2.95	0.246952606555648
2.96	0.24968043339896
2.97	0.252353843737496
2.98	0.254973158854586
2.99	0.257538701604893
3	0.260050796368281
3.01	0.262509769004442
3.02	0.264915946808244
3.03	0.26726965846575
3.04	0.269571234010847
3.05	0.271821004782471
3.06	0.274019303382375
3.07	0.276166463633417
3.08	0.278262820538354
3.09	0.280308710239086
3.1	0.282304469976386
3.11	0.284250438050018
3.12	0.286146953779303
3.13	0.28799435746409
3.14	0.289792990346076
3.15	0.291543194570559
3.16	0.29324531314851
3.17	0.294899689919017
3.18	0.296506669512097
3.19	0.298066597311815
3.2	0.299579819419761
3.21	0.301046682618851
3.22	0.302467534337428
3.23	0.303842722613711
3.24	0.30517259606055
3.25	0.306457503830453
3.26	0.307697795580973
3.27	0.308893821440351
3.28	0.310045931973474
3.29	0.311154478148128
3.3	0.312219811301541
3.31	0.313242283107216
3.32	0.314222245542043
3.33	0.315160050853704
3.34	0.316056051528365
3.35	0.316910600258645
3.36	0.317724049911853
3.37	0.318496753498525
3.38	0.319229064141223
3.39	0.319921335043613
3.4	0.32057391945983
3.41	0.321187170664089
3.42	0.321761441920594
3.43	0.322297086453713
3.44	0.322794457418423
3.45	0.323253907871002
3.46	0.323675790740042
3.47	0.32406045879769
3.48	0.324408264631146
3.49	0.324719560614485
3.5	0.324994698880679
3.51	0.325234031293942
3.52	0.325437909422303
3.53	0.325606684510452
3.54	0.325740707452877
3.55	0.325840328767221
3.56	0.325905898567933
3.57	0.325937766540186
3.58	0.325936281914038
3.59	0.325901793438874
3.6	0.325834649358081
3.61	0.325735197384036
3.62	0.325603784673306
3.63	0.325440757802131
3.64	0.325246462742173
3.65	0.325021244836506
3.66	0.324765448775882
3.67	0.324479418575266
3.68	0.324163497550602
3.69	0.323818028295846
3.7	0.323443352660289
3.71	0.323039811726098
3.72	0.322607745786126
3.73	0.322147494321992
3.74	0.321659395982421
3.75	0.321143788561803
3.76	0.320601008979058
3.77	0.32003139325672
3.78	0.319435276500307
3.79	0.318812992877908
3.8	0.318164875600062
3.81	0.31749125689987
3.82	0.316792468013365
3.83	0.316068839160132
3.84	0.315320699524202
3.85	0.314548377235158
3.86	0.313752199349526
3.87	0.312932491832418
3.88	0.312089579539396
3.89	0.311223786198613
3.9	0.310335434393202
3.91	0.309424845543896
3.92	0.30849233989192
3.93	0.307538236482119
3.94	0.306562853146317
3.95	0.305566506486956
3.96	0.304549511860968
3.97	0.303512183363871
3.98	0.302454833814154
3.99	0.30137777473785
4	0.300281316353418
4.01	0.2991657675568
4.02	0.298031435906777
4.03	0.296878627610531
4.04	0.295707647509465
4.05	0.294518799065259
4.06	0.293312384346171
4.07	0.29208870401354
4.08	0.290848057308604
4.09	0.289590742039468
4.1	0.288317054568369
4.11	0.287027289799149
4.12	0.285721741164976
4.13	0.284400700616286
4.14	0.283064458608969
4.15	0.28171330409277
4.16	0.280347524499969
4.17	0.278967405734206
4.18	0.27757323215963
4.19	0.276165286590213
4.2	0.274743850279307
4.21	0.273309202909446
4.22	0.271861622582352
4.23	0.270401385809168
4.24	0.268928767500945
4.25	0.267444040959297
4.26	0.26594747786732
4.27	0.264439348280742
4.28	0.262919920619245
4.29	0.261389461658024
4.3	0.259848236519623
4.31	0.258296508665876
4.32	0.25673453989017
4.33	0.255162590309862
4.34	0.253580918358917
4.35	0.251989780780782
4.36	0.250389432621455
4.37	0.248780127222757
4.38	0.247162116215829
4.39	0.245535649514827
4.4	0.243900975310842
4.41	0.242258340065982
4.42	0.240607988507722
4.43	0.2389501636234
4.44	0.237285106654947
4.45	0.235613057093814
4.46	0.233934252676083
4.47	0.232248929377812
4.48	0.230557321410528
4.49	0.228859661216953
4.5	0.227156179466932
4.51	0.22544710505351
4.52	0.223732665089246
4.53	0.222013084902704
4.54	0.220288588035125
4.55	0.218559396237299
4.56	0.216825729466616
4.57	0.215087805884319
4.58	0.213345841852918
4.59	0.211600051933819
4.6	0.209850648885088
4.61	0.208097843659466
4.62	0.206341845402487
4.63	0.204582861450842
4.64	0.202821097330857
4.65	0.201056756757216
4.66	0.199290041631797
4.67	0.197521152042716
4.68	0.19575028626353
4.69	0.193977640752623
4.7	0.192203410152754
4.71	0.190427787290748
4.72	0.188650963177418
4.73	0.186873127007576
4.74	0.185094466160269
4.75	0.183315166199136
4.76	0.181535410872954
4.77	0.179755382116342
4.78	0.177975260050585
4.79	0.176195222984681
4.8	0.17441544741649
4.81	0.172636108034051
4.82	0.170857377717084
4.83	0.169079427538583
4.84	0.167302426766628
4.85	0.165526542866294
4.86	0.163751941501724
4.87	0.161978786538373
4.88	0.160207240045353
4.89	0.158437462297964
4.9	0.156669611780348
4.91	0.154903845188268
4.92	0.153140317432083
4.93	0.151379181639774
4.94	0.149620589160222
4.95	0.147864689566503
4.96	0.146111630659417
4.97	0.144361558471084
4.98	0.142614617268718
4.99	0.140870949558509
5	0.139130696089633
5.01	0.137393995858418
5.02	0.13566098611261
5.03	0.133931802355787
5.04	0.132206578351888
5.05	0.130485446129862
5.06	0.128768535988482
5.07	0.127055976501232
5.08	0.125347894521333
5.09	0.123644415186916
5.1	0.121945661926303
5.11	0.120251756463381
5.12	0.118562818823166
5.13	0.116878967337387
5.14	0.115200318650298
5.15	0.11352698772455
5.16	0.111859087847176
5.17	0.110196730635734
5.18	0.108540026044548
5.19	0.106889082371061
5.2	0.105244006262338
5.21	0.103604902721678
5.22	0.101971875115327
5.23	0.100345025179358
5.24	0.0987244530266417
5.25	0.0971102571539712
5.26	0.0955025344492877
5.27	0.0939013801990915
5.28	0.0923068880959068
5.29	0.090719150245978
5.3	0.0891382571770574
5.31	0.0875642978463361
5.32	0.0859973596485603
5.33	0.0844375284242992
5.34	0.0828848884683703
5.35	0.0813395225384516
5.36	0.0798015118638893
5.37	0.0782709361546823
5.38	0.0767478736107063
5.39	0.0752324009311457
5.4	0.0737245933241733
5.41	0.0722245245169033
5.42	0.0707322667656168
5.43	0.0692478908663176
5.44	0.0677714661656074
5.45	0.0663030605719712
5.46	0.0648427405674429
5.47	0.0633905712197681
5.48	0.0619466161950655
5.49	0.0605109377710762
5.5	0.0590835968510642
5.51	0.0576646529784637
5.52	0.0562541643523574
5.53	0.0548521878439149
5.54	0.0534587790139322
5.55	0.0520739921316321
5.56	0.0506978801948996
5.57	0.0493304949522449
5.58	0.0479718869266823
5.59	0.0466221054419466
5.6	0.0452811986513708
5.61	0.0439492135699762
5.62	0.0426261961102984
5.63	0.0413121911227223
5.64	0.0400072424411702
5.65	0.0387113929352443
5.66	0.0374246845701687
5.67	0.0361471584762136
5.68	0.0348788550297077
5.69	0.0336198139483098
5.7	0.0323700744039405
5.71	0.0311296751577267
5.72	0.0298986547225813
5.73	0.0286770515607903
5.74	0.0274649043262253
5.75	0.0262622521640636
5.76	0.0250691350852232
5.77	0.0238855944389155
5.78	0.0227116735155091
5.79	0.021547418324487
5.8	0.0203928786107851
5.81	0.0192481092003947
5.82	0.0181131718078181
5.83	0.0169881375026733
5.84	0.0158730901351338
5.85	0.0147681311860064
5.86	0.0136733867844324
5.87	0.0125890181132103
5.88	0.0115152372719317
5.89	0.0104523322451042
5.9	0.00940070768475668
5.91	0.00836095448822787
5.92	0.00733397482018906
5.93	0.00632122130717318
5.94	0.00532519142668945
5.95	0.00435055331963946
5.96	0.00340704561654011
5.97	0.00251819344203102
5.98	0.00175201751229042
5.99	0.00131740124255636
6	0.00151082211925532
6.01	0.00215744961917906
6.02	0.00296581359601799
6.03	0.00382779850849311
6.04	0.0047083149572251
6.05	0.00559382555807053
6.06	0.00647818521194361
6.07	0.00735824178192947
6.08	0.00823222433109827
6.09	0.0090990668000787
6.1	0.00995809229749867
6.11	0.0108088527509284
6.12	0.011651041734136
6.13	0.0124844443551265
6.14	0.0133089070753799
6.15	0.0141243188016488
6.16	0.0149305986325773
6.17	0.0157276876814902
6.18	0.0165155434775064
6.19	0.0172941360438505
6.2	0.0180634450948941
6.21	0.0188234579958863
6.22	0.0195741682533826
6.23	0.0203155743813393
6.24	0.0210476790377296
6.25	0.02177048835853
6.26	0.0224840114381864
6.27	0.0231882599195679
6.28	0.0238832476670508
6.29	0.0245689905033718
6.3	0.0252455059957722
6.31	0.0259128132805466
6.32	0.0265709329180005
6.33	0.0272198867714785
6.34	0.0278596979054979
6.35	0.0284903904996269
6.36	0.0291119897746614
6.37	0.0297245219292927
6.38	0.030328014085012
6.39	0.0309224942380806
6.4	0.0315079912171501
6.41	0.032084534645828
6.42	0.0326521549090657
6.43	0.0332108831232497
6.44	0.0337607511087383
6.45	0.034301791365259
6.46	0.0348340370490355
6.47	0.0353575219519315
6.48	0.0358722804820351
6.49	0.0363783476454879
6.5	0.0368757590296364
6.51	0.0373645507869827
6.52	0.0378447596201258
6.53	0.0383164227674739
6.54	0.0387795779895417
6.55	0.0392342635558542
6.56	0.039680518232489
6.57	0.0401183812699001
6.58	0.0405478923912879
6.59	0.0409690917813396
6.6	0.0413820200751874
6.61	0.0417867183478134
6.62	0.0421832281036325
6.63	0.0425715912663314
6.64	0.0429518501689793
6.65	0.0433240475443128
6.66	0.0436882265151943
6.67	0.0440444305852547
6.68	0.0443927036297912
6.69	0.0447330898865551
6.7	0.0450656339470748
6.71	0.0453903807477024
6.72	0.0457073755611084
6.73	0.0460166639876502
6.74	0.0463182919470043
6.75	0.0466123056698762
6.76	0.0468987516897402
6.77	0.0471776768347407
6.78	0.0474491282196541
6.79	0.0477131532379455
6.8	0.047969799553927
6.81	0.0482191150949595
6.82	0.0484611480437703
6.83	0.0486959468308071
6.84	0.0489235601267057
6.85	0.0491440368347928
6.86	0.0493574260837324
6.87	0.0495637772200815
6.88	0.04976313980112
6.89	0.0499555635876165
6.9	0.0501410985366494
6.91	0.0503197947945696
6.92	0.050491702689987
6.93	0.0506568727267764
6.94	0.0508153555772515
6.95	0.0509672020753079
6.96	0.0511124632096379
6.97	0.0512511901170247
6.98	0.0513834340757052
6.99	0.0515092464988346
7	0.0516286789278174
7.01	0.0517417830259703
7.02	0.0518486105720239
7.03	0.0519492134538049
7.04	0.0520436436619086
7.05	0.0521319532834799
7.06	0.0522141944959925
7.07	0.0522904195611235
7.08	0.0523606808187438
7.09	0.0524250306807551
7.1	0.0524835216252919
7.11	0.0525362061906877
7.12	0.0525831369696639
7.13	0.0526243666035616
7.14	0.0526599477765621
7.15	0.0526899332099895
7.16	0.0527143756566986
7.17	0.0527333278955021
7.18	0.0527468427256479
7.19	0.0527549729613478
7.2	0.0527577714262853
7.21	0.0527552909484259
7.22	0.0527475843545388
7.23	0.0527347044650412
7.24	0.0527167040887697
7.25	0.0526936360178489
7.26	0.0526655530225935
7.27	0.0526325078464483
7.28	0.05259455320108
7.29	0.0525517417613421
7.3	0.0525041261604952
7.31	0.0524517589853363
7.32	0.052394692771416
7.33	0.0523329799983559
7.34	0.0522666730852098
7.35	0.0521958243857531
7.36	0.0521204861840241
7.37	0.052040710689813
7.38	0.0519565500341449
7.39	0.0518680562649399
7.4	0.0517752813426312
7.41	0.0516782771358842
7.42	0.0515770954173756
7.43	0.0514717878595875
7.44	0.0513624060306302
7.45	0.0512490013902383
7.46	0.0511316252856308
7.47	0.0510103289476357
7.48	0.0508851634866833
7.49	0.0507561798889559
7.5	0.0506234290125912
7.51	0.050486961583783
7.52	0.0503468281932112
7.53	0.0502030792922618
7.54	0.0500557651894211
7.55	0.0499049360467334
7.56	0.0497506418762188
7.57	0.0495929325364711
7.58	0.049431857729149
7.59	0.0492674669956708
7.6	0.0490998097138305
7.61	0.0489289350945842
7.62	0.0487548921787814
7.63	0.0485777298339655
7.64	0.0483974967512799
7.65	0.0482142414424235
7.66	0.0480280122365129
7.67	0.047838857277176
7.68	0.0476468245196431
7.69	0.0474519617277561
7.7	0.0472543164712148
7.71	0.0470539361227683
7.72	0.0468508678554448
7.73	0.0466451586398453
7.74	0.0464368552415712
7.75	0.0462260042185106
7.76	0.046012651918343
7.77	0.0457968444760518
7.78	0.0455786278113873
7.79	0.0453580476265218
7.8	0.0451351494035507
7.81	0.0449099784024007
7.82	0.0446825796582613
7.83	0.0444529979795693
7.84	0.0442212779456975
7.85	0.0439874639048218
7.86	0.0437515999718673
7.87	0.0435137300264192
7.88	0.0432738977106825
7.89	0.043032146427526
7.9	0.0427885193385673
7.91	0.0425430593622709
7.92	0.0422958091721303
7.93	0.0420468111948212
7.94	0.0417961076084583
7.95	0.0415437403409295
7.96	0.0412897510681593
7.97	0.0410341812125047
7.98	0.0407770719411735
7.99	0.0405184641646216
8	0.0402583985351203
8.01	0.0399969154452448
8.02	0.0397340550264507
8.03	0.0394698571476714
8.04	0.0392043614140278
8.05	0.0389376071654498
8.06	0.0386696334754292
8.07	0.0384004791498391
8.08	0.0381301827256765
8.09	0.0378587824699421
8.1	0.0375863163785146
8.11	0.0373128221750942
8.12	0.0370383373101495
8.13	0.0367628989599279
8.14	0.0364865440254984
8.15	0.0362093091317469
8.16	0.0359312306266323
8.17	0.0356523445801887
8.18	0.0353726867838449
8.19	0.0350922927494979
8.2	0.034811197708889
8.21	0.0345294366128287
8.22	0.0342470441305331
8.23	0.0339640546489981
8.24	0.0336805022724007
8.25	0.0333964208214897
8.26	0.033111843833039
8.27	0.0328268045594731
8.28	0.0325413359681811
8.29	0.0322554707413079
8.3	0.0319692412751508
8.31	0.0316826796799221
8.32	0.0313958177793189
8.33	0.0311086871103366
8.34	0.0308213189228481
8.35	0.0305337441794398
8.36	0.0302459935552144
8.37	0.0299580974375577
8.38	0.0296700859259654
8.39	0.02938198883205
8.4	0.0290938356793397
8.41	0.0288056557031966
8.42	0.0285174778508731
8.43	0.028229330781443
8.44	0.0279412428658693
8.45	0.0276532421870356
8.46	0.0273653565398275
8.47	0.0270776134312474
8.48	0.0267900400805668
8.49	0.0265026634194937
8.5	0.0262155100923292
8.51	0.0259286064562543
8.52	0.0256419785815325
8.53	0.0253556522517616
8.54	0.0250696529642522
8.55	0.024784005930277
8.56	0.0244987360754751
8.57	0.0242138680402501
8.58	0.0239294261800635
8.59	0.0236454345659992
8.6	0.0233619169851263
8.61	0.0230788969410332
8.62	0.0227963976543166
8.63	0.0225144420630569
8.64	0.0222330528234724
8.65	0.021952252310377
8.66	0.0216720626178719
8.67	0.021392505559962
8.68	0.0211136026711196
8.69	0.0208353752070564
8.7	0.0205578441453221
8.71	0.0202810301860934
8.72	0.0200049537529089
8.73	0.019729634993326
8.74	0.0194550937798488
8.75	0.0191813497106226
8.76	0.0189084221102956
8.77	0.0186363300309154
8.78	0.0183650922526714
8.79	0.0180947272849358
8.8	0.01782525336707
8.81	0.0175566884694347
8.82	0.0172890502942772
8.83	0.0170223562767374
8.84	0.0167566235858973
8.85	0.0164918691257236
8.86	0.0162281095361845
8.87	0.0159653611942591
8.88	0.0157036402151053
8.89	0.0154429624530629
8.9	0.0151833435029421
8.91	0.014924798701028
8.92	0.0146673431263992
8.93	0.0144109916020632
8.94	0.014155758696239
8.95	0.0139016587236083
8.96	0.0136487057466338
8.97	0.0133969135768466
8.98	0.0131462957762535
8.99	0.012896865658686
9	0.0126486362912528
9.01	0.0124016204958269
9.02	0.0121558308504817
9.03	0.0119112796911321
9.04	0.0116679791130308
9.05	0.0114259409725009
9.06	0.0111851768885495
9.07	0.0109456982447429
9.08	0.010707516190899
9.09	0.0104706416450984
9.1	0.0102350852955759
9.11	0.01000085760288
9.12	0.00976796880197822
9.13	0.00953642890456087
9.14	0.00930624770149837
9.15	0.00907743476532393
9.16	0.00884999945303919
9.17	0.00862395090902354
9.18	0.00839929806815459
9.19	0.00817604965925035
9.2	0.00795421420869988
9.21	0.00773380004457657
9.22	0.00751481530107469
9.23	0.00729726792337627
9.24	0.00708116567319596
9.25	0.00686651613490121
9.26	0.00665332672249326
9.27	0.00644160468742239
9.28	0.00623135712774285
9.29	0.00602259099839341
9.3	0.00581531312344579
9.31	0.00560953021020818
9.32	0.005405248865996
9.33	0.0052024756179984
9.34	0.00500121693713176
9.35	0.00480147926686563
9.36	0.00460326905833366
9.37	0.0044065928135895
9.38	0.0042114571391782
9.39	0.00401786881341814
9.4	0.00382583487156909
9.41	0.00363536271485249
9.42	0.00344646025171218
9.43	0.00325913608312865
9.44	0.00307339974920599
9.45	0.00288926206170135
9.46	0.00270673556070333
9.47	0.00252583515223778
9.48	0.0023465790173053
9.49	0.00216898993672795
9.5	0.00199309727229637
9.51	0.00181894001594761
9.52	0.00164657164245581
9.53	0.00147606813835859
9.54	0.00130754191016202
9.55	0.00114116723509398
9.56	0.000977230047736958
9.57	0.000816233710440365
9.58	0.000659148316981114
9.59	0.000508081036645812
9.6	0.00036839039546405
9.61	0.000256223645118253
9.62	0.000215537859217557
9.63	0.000276834213987193
9.64	0.000393338225786459
9.65	0.000528419917782925
9.66	0.000669871788246837
9.67	0.000813501964530447
9.68	0.000957592707244679
9.69	0.00110132817167087
9.7	0.00124427568446828
9.71	0.00138618597929126
9.72	0.00152690606351893
9.73	0.00166633729421742
9.74	0.0018044135650152
9.75	0.00194108921264202
9.76	0.00207633195131197
9.77	0.00221011855847309
9.78	0.00234243214066273
9.79	0.0024732603435842
9.8	0.00260259414713638
9.81	0.00273042703401361
9.82	0.00285675440345026
9.83	0.00298157314953303
9.84	0.00310488135248392
9.85	0.00322667804939846
9.86	0.00334696306094393
9.87	0.00346573685905032
9.88	0.00358300046430161
9.89	0.00369875536572842
9.9	0.00381300345728452
9.91	0.0039257469869564
9.92	0.00403698851572978
9.93	0.0041467308842111
9.94	0.00425497718508756
9.95	0.00436173074026681
9.96	0.00446699508192234
9.97	0.00457077393634814
9.98	0.00467307121034171
9.99	0.00477389097946076
10	0.0048732374780544
10.01	0.00497111509038118
10.02	0.00506752834297094
10.03	0.00516248189791276
10.04	0.00525598054683029
10.05	0.00534802920543271
10.06	0.00543863290877842
10.07	0.0055277968068649
10.08	0.00561552616061785
10.09	0.00570182633817656
10.1	0.0057867028116379
10.11	0.00587016115381331
10.12	0.00595220703531348
10.13	0.00603284622187298
10.14	0.00611208457163205
10.15	0.00618992803278979
10.16	0.00626638264128179
10.17	0.00634145451843889
10.18	0.00641514986903374
10.19	0.00648747497913141
10.2	0.00655843621404456
10.21	0.0066280400166734
10.22	0.00669629290536063
10.23	0.00676320147244405
10.24	0.006828772382144
10.25	0.00689301236915424
10.26	0.00695592823689484
10.27	0.00701752685581377
10.28	0.00707781516193915
10.29	0.00713680015522588
10.3	0.00719448889804651
10.31	0.00725088851372523
10.32	0.00730600618499413
10.33	0.00735984915261714
10.34	0.00741242471391464
10.35	0.0074637402213343
10.36	0.00751380308108948
10.37	0.00756262075175158
10.38	0.00761020074296268
10.39	0.00765655061395729
10.4	0.00770167797238453
10.41	0.00774559047290669
10.42	0.00778829581585341
10.43	0.0078298017461221
10.44	0.00787011605165975
10.45	0.00790924656241136
10.46	0.00794720114895351
10.47	0.00798398772130335
10.48	0.00801961422767062
10.49	0.00805408865327623
10.5	0.00808741901910857
10.51	0.0081196133808087
10.52	0.00815067982735987
10.53	0.00818062648010755
10.54	0.00820946149143706
10.55	0.00823719304365477
10.56	0.00826382934794961
10.57	0.00828937864312891
10.58	0.00831384919461442
10.59	0.00833724929331382
10.6	0.00835958725439209
10.61	0.00838087141640698
10.62	0.00840111014004815
10.63	0.00842031180715698
10.64	0.00843848481961761
10.65	0.00845563759837069
10.66	0.00847177858230134
10.67	0.00848691622726885
10.68	0.0085010590050477
10.69	0.00851421540231052
10.7	0.00852639391966964
10.71	0.00853760307063792
10.72	0.00854785138062957
10.73	0.00855714738606422
10.74	0.00856549963332779
10.75	0.008572916677828
10.76	0.00857940708306233
10.77	0.00858497941967483
10.78	0.00858964226451481
10.79	0.00859340419972022
10.8	0.00859627381181611
10.81	0.00859825969078823
10.82	0.00859937042921423
10.83	0.00859961462135606
10.84	0.00859900086229888
10.85	0.00859753774707533
10.86	0.0085952338698043
10.87	0.00859209782284252
10.88	0.00858813819595815
10.89	0.00858336357546775
10.9	0.00857778254343717
10.91	0.00857140367686731
10.92	0.00856423554686348
10.93	0.00855628671786849
10.94	0.00854756574685428
10.95	0.00853808118254202
10.96	0.00852784156464969
10.97	0.00851685542310944
10.98	0.00850513127730948
10.99	0.00849267763538008
11	0.00847950299342063
11.01	0.00846561583480235
11.02	0.00845102462942024
11.03	0.00843573783300741
11.04	0.008419763886417
11.05	0.0084031112149363
11.06	0.00838578822760357
11.07	0.00836780331651453
11.08	0.00834916485617431
11.09	0.00832988120284179
11.1	0.00830996069384782
11.11	0.00828941164697683
11.12	0.00826824235984529
11.13	0.00824646110923089
11.14	0.00822407615050179
11.15	0.00820109571697898
11.16	0.00817752801934023
11.17	0.00815338124504551
11.18	0.00812866355772187
11.19	0.00810338309661209
11.2	0.0080775479760011
11.21	0.00805116628463919
11.22	0.00802424608522075
11.23	0.00799679541381242
11.24	0.0079688222793327
11.25	0.00794033466302302
11.26	0.00791134051792572
11.27	0.00788184776836894
11.28	0.00785186430947856
11.29	0.00782139800665561
11.3	0.0077904566951189
11.31	0.00775904817940577
11.32	0.00772718023289845
11.33	0.00769486059738842
11.34	0.00766209698257356
11.35	0.00762889706565731
11.36	0.00759526849086609
11.37	0.0075612188690558
11.38	0.00752675577725487
11.39	0.00749188675825049
11.4	0.00745661932020861
11.41	0.00742096093622924
11.42	0.00738491904398452
11.43	0.00734850104530063
11.44	0.00731171430581395
11.45	0.00727456615456427
11.46	0.00723706388364934
11.47	0.00719921474786551
11.48	0.00716102596434
11.49	0.00712250471220912
11.5	0.00708365813227164
11.51	0.00704449332666287
11.52	0.00700501735852008
11.53	0.00696523725168701
11.54	0.00692515999039324
11.55	0.00688479251895744
11.56	0.00684414174149325
11.57	0.00680321452162227
11.58	0.00676201768218553
11.59	0.00672055800499203
11.6	0.0066788422305299
11.61	0.0066368770577108
11.62	0.00659466914363517
11.63	0.00655222510331974
11.64	0.00650955150947468
11.65	0.00646665489227599
11.66	0.00642354173911284
11.67	0.00638021849439365
11.68	0.00633669155932912
11.69	0.00629296729171039
11.7	0.00624905200572008
11.71	0.00620495197174347
11.72	0.00616067341616415
11.73	0.00611622252119369
11.74	0.00607160542469661
11.75	0.00602682822001481
11.76	0.00598189695580817
11.77	0.00593681763590957
11.78	0.00589159621913887
11.79	0.00584623861920132
11.8	0.00580075070451813
11.81	0.00575513829810633
11.82	0.00570940717744862
11.83	0.00566356307436467
11.84	0.00561761167491642
11.85	0.00557155861927165
11.86	0.00552540950161681
11.87	0.00547916987006191
11.88	0.00543284522652212
11.89	0.00538644102666119
11.9	0.00533996267978917
11.91	0.00529341554880318
11.92	0.00524680495008951
11.93	0.00520013615348273
11.94	0.00515341438220185
11.95	0.00510664481278153
11.96	0.00505983257503238
11.97	0.00501298275199563
11.98	0.00496610037989842
11.99	0.00491919044813094
12	0.00487225789919842
12.01	0.00482530762871656
12.02	0.00477834448537783
12.03	0.00473137327094234
12.04	0.00468439874022773
12.05	0.00463742560110533
12.06	0.0045904585144915
12.07	0.00454350209436855
12.08	0.00449656090778172
12.09	0.00444963947485074
12.1	0.0044027422688017
12.11	0.0043558737159778
12.12	0.00430903819586727
12.13	0.00426224004114911
12.14	0.00421548353771166
12.15	0.00416877292470249
12.16	0.00412211239458272
12.17	0.0040755060931663
12.18	0.00402895811962566
12.19	0.00398247252668031
12.2	0.0039360533204078
12.21	0.00388970446080257
12.22	0.00384342986127878
12.23	0.00379723338890483
12.24	0.00375111886486398
12.25	0.00370509006394639
12.26	0.00365915071502983
12.27	0.00361330450121112
12.28	0.00356755505955659
12.29	0.00352190598153878
12.3	0.00347636081283575
12.31	0.00343092305381833
12.32	0.00338559615920927
12.33	0.00334038353863588
12.34	0.00329528855644316
12.35	0.00325031453193515
12.36	0.00320546473937725
12.37	0.00316074240841524
12.38	0.00311615072386964
12.39	0.00307169282599825
12.4	0.00302737181075912
12.41	0.00298319072979554
12.42	0.0029391525905808
12.43	0.00289526035674596
12.44	0.0028515169478987
12.45	0.00280792524019372
12.46	0.00276448806630547
12.47	0.0027212082152051
12.48	0.00267808843319389
12.49	0.00263513142324842
12.5	0.00259233984559032
12.51	0.0025497163179017
12.52	0.00250726341526975
12.53	0.00246498367050314
12.54	0.00242287957452637
12.55	0.00238095357613452
12.56	0.0023392080825321
12.57	0.00229764545946146
12.58	0.00225626803133352
12.59	0.00221507808149781
12.6	0.00217407785251465
12.61	0.00213326954621876
12.62	0.00209265532415288
12.63	0.00205223730759425
12.64	0.00201201757800448
12.65	0.00197199817697445
12.66	0.00193218110691113
12.67	0.00189256833094485
12.68	0.00185316177327367
12.69	0.00181396331949259
12.7	0.00177497481697005
12.71	0.00173619807497945
12.72	0.0016976348650213
12.73	0.00165928692135555
12.74	0.00162115594111031
12.75	0.00158324358473214
12.76	0.00154555147635745
12.77	0.00150808120422166
12.78	0.00147083432105538
12.79	0.00143381234469654
12.8	0.00139701675822896
12.81	0.00136044901088198
12.82	0.00132411051822897
12.83	0.00128800266338409
12.84	0.00125212679680998
12.85	0.0012164842378185
12.86	0.0011810762751399
12.87	0.00114590416774617
12.88	0.00111096914595953
12.89	0.00107627241269936
12.9	0.00104181514460848
12.91	0.00100759849383071
12.92	0.000973623589478217
12.93	0.000939891540094085
12.94	0.000906403435567481
12.95	0.000873160350392146
12.96	0.000840163346765333
12.97	0.00080741347892947
12.98	0.000774911797848035
12.99	0.000742659357256392
13	0.000710657221408496
13.01	0.000678906473726254
13.02	0.00064740822898134
13.03	0.00061616364779826
13.04	0.000585173955282728
13.05	0.000554440466124697
13.06	0.00052396461666393
13.07	0.000493748008179357
13.08	0.000463792465116646
13.09	0.000434100116169952
13.1	0.000404673506963204
13.11	0.00037551576248673
13.12	0.000346630824641923
13.13	0.000318023810023613
13.14	0.000289701564734951
13.15	0.000261673555539272
13.16	0.000233953359015553
13.17	0.000206561274134338
13.18	0.000179529174327684
13.19	0.00015291017485931
13.2	0.000126799647349071
13.21	0.000101386212864741
13.22	7.70939469101219e-05
13.23	5.50488116286145e-05
13.24	3.87235022385244e-05
13.25	3.62068350126184e-05
13.26	4.9245129189872e-05
13.27	6.93021349619487e-05
13.28	9.16803195886761e-05
13.29	0.000114866072036916
13.3	0.000138317202967805
13.31	0.000161802555225556
13.32	0.000185209015126739
13.33	0.00020847524401605
13.34	0.000231565301530437
13.35	0.000254456838544204
13.36	0.000277135295871404
13.37	0.000299590838105075
13.38	0.000321816628669005
13.39	0.000343807810489119
13.4	0.000365560878585877
13.41	0.000387073278170131
13.42	0.000408343140284626
13.43	0.000429369102381923
13.44	0.000450150183736693
13.45	0.000470685697866331
13.46	0.00049097518831174
13.47	0.000511018381959691
13.48	0.000530815154332826
13.49	0.000550365503037271
13.5	0.000569669527362704
13.51	0.000588727412717357
13.52	0.000607539418036482
13.53	0.000626105866470336
13.54	0.000644427136594208
13.55	0.000662503657295817
13.56	0.000680335901260138
13.57	0.000697924381757377
13.58	0.000715269648607787
13.59	0.000732372285026862
13.6	0.000749232905431232
13.61	0.000765852153124283
13.62	0.000782230698868942
13.63	0.0007983692384356
13.64	0.000814268492070735
13.65	0.000829929202798341
13.66	0.000845352135563499
13.67	0.000860538076196219
13.68	0.000875487830628315
13.69	0.000890202223964611
13.7	0.000904682099952234
13.71	0.00091892832025421
13.72	0.000932941763947596
13.73	0.000946723326911308
13.74	0.000960273921291234
13.75	0.000973594474985302
13.76	0.00098668593159559
13.77	0.000999549249438521
13.78	0.00101218540136261
13.79	0.00102459537471114
13.8	0.00103678017048549
13.81	0.00104874080324293
13.82	0.00106047830073104
13.83	0.00107199370353468
13.84	0.00108328806489729
13.85	0.00109436245009409
13.86	0.00110521793657401
13.87	0.00111585561344062
13.88	0.00112627658111555
13.89	0.00113648195131307
13.9	0.00114647284647648
13.91	0.00115625039977471
13.92	0.00116581575466707
13.93	0.00117517006474414
13.94	0.00118431449362334
13.95	0.00119325021430174
13.96	0.00120197840928504
13.97	0.0012105002705643
13.98	0.00121881699844281
13.99	0.00122692980243762
14	0.00123483990037024
14.01	0.00124254851838596
14.02	0.00125005689056956
14.03	0.00125736625896651
14.04	0.00126447787321888
14.05	0.00127139299019306
14.06	0.00127811287438294
14.07	0.00128463879666501
14.08	0.00129097203531112
14.09	0.00129711387475404
14.1	0.00130306560607237
14.11	0.00130882852624465
14.12	0.00131440393861806
14.13	0.00131979315188503
14.14	0.00132499748070117
14.15	0.0013300182449931
14.16	0.00133485677001842
14.17	0.00133951438564126
14.18	0.00134399242711755
14.19	0.00134829223405428
14.2	0.00135241515059491
14.21	0.00135636252514647
14.22	0.00136013571029758
14.23	0.00136373606241418
14.24	0.00136716494180972
14.25	0.0013704237123217
14.26	0.00137351374103702
14.27	0.00137643639851579
14.28	0.00137919305820473
14.29	0.00138178509652224
14.3	0.00138421389262688
14.31	0.00138648082807964
14.32	0.00138858728701209
14.33	0.00139053465571145
14.34	0.00139232432260087
14.35	0.00139395767798734
14.36	0.00139543611371813
14.37	0.00139676102368341
14.38	0.00139793380277586
14.39	0.00139895584730847
14.4	0.00139982855482199
14.41	0.00140055332382117
14.42	0.00140113155347818
14.43	0.0014015646438397
14.44	0.00140185399526442
14.45	0.00140200100875463
14.46	0.00140200708537644
14.47	0.00140187362639984
14.48	0.0014016020329027
14.49	0.00140119370601426
14.5	0.00140065004632798
14.51	0.00139997245415732
14.52	0.00139916232901324
14.53	0.00139822106986249
14.54	0.0013971500747921
14.55	0.001395950740748
14.56	0.00139462446392301
14.57	0.00139317263882828
14.58	0.00139159665869988
14.59	0.0013898979155689
14.6	0.00138807779956536
14.61	0.00138613769912542
14.62	0.00138407900091088
14.63	0.00138190308944893
14.64	0.00137961134725752
14.65	0.00137720515462272
14.66	0.00137468588947851
14.67	0.00137205492740809
14.68	0.00136931364124655
14.69	0.00136646340125787
14.7	0.00136350557493719
14.71	0.00136044152672417
14.72	0.0013572726183453
14.73	0.00135400020832127
14.74	0.00135062565174274
14.75	0.0013471503006777
14.76	0.0013435755034865
14.77	0.00133990260540304
14.78	0.00133613294762214
14.79	0.00133226786785733
14.8	0.00132830870012515
14.81	0.00132425677420382
14.82	0.00132011341607842
14.83	0.00131587994767298
14.84	0.00131155768672796
14.85	0.00130714794663625
14.86	0.00130265203640979
14.87	0.00129807126072154
14.88	0.00129340691959118
14.89	0.0012886603084576
14.9	0.00128383271818079
14.91	0.00127892543469894
14.92	0.0012739397391979
14.93	0.00126887690769396
14.94	0.0012637382115572
14.95	0.00125852491669276
14.96	0.00125323828406431
14.97	0.0012478795693595
14.98	0.0012424500227368
14.99	0.00123695088942162
15	0.00123138340867996
15.01	0.00122574881448155
15.02	0.00122004833530071
15.03	0.00121428319377588
15.04	0.00120845460679878
15.05	0.00120256378554188
15.06	0.00119661193546021
15.07	0.00119060025583455
15.08	0.00118452994004533
15.09	0.00117840217562231
15.1	0.00117221814374092
15.11	0.00116597901957776
15.12	0.00115968597206376
15.13	0.00115334016388739
15.14	0.00114694275134194
15.15	0.0011404948843129
15.16	0.00113399770665757
15.17	0.00112745235516914
15.18	0.00112085996063448
15.19	0.00111422164680166
15.2	0.0011075385314836
15.21	0.00110081172494569
15.22	0.00109404233148381
15.23	0.00108723144834064
15.24	0.00108038016601781
15.25	0.00107348956821382
15.26	0.00106656073175099
15.27	0.00105959472645572
15.28	0.00105259261525906
15.29	0.00104555545425276
15.3	0.00103848429242119
15.31	0.00103138017147523
15.32	0.00102424412642897
15.33	0.00101707718480431
15.34	0.00100988036730903
15.35	0.0010026546873083
15.36	0.000995401150867688
15.37	0.000988120757000382
15.38	0.000980814497317219
15.39	0.000973483356219915
15.4	0.000966128310819875
15.41	0.000958750330749487
15.42	0.000951350378358631
15.43	0.000943929408759304
15.44	0.000936488369322452
15.45	0.000929028200246077
15.46	0.000921549834310537
15.47	0.000914054196722973
15.48	0.000906542205002833
15.49	0.000899014769559887
15.5	0.000891472793199418
15.51	0.000883917170850114
15.52	0.000876348790362828
15.53	0.000868768531783317
15.54	0.000861177267549119
15.55	0.000853575862596357
15.56	0.000845965174329058
15.57	0.000838346052373405
15.58	0.000830719339054818
15.59	0.000823085868548037
15.6	0.000815446467880831
15.61	0.000807801956408715
15.62	0.000800153145653485
15.63	0.000792500839470639
15.64	0.00078484583428598
15.65	0.000777188918716549
15.66	0.000769530873824533
15.67	0.0007618724728248
15.68	0.000754214481721568
15.69	0.00074655765809921
15.7	0.000738902752815685
15.71	0.000731250508376545
15.72	0.000723601659823476
15.73	0.000715956934749554
15.74	0.00070831705281416
15.75	0.000700682726419963
15.76	0.000693054659903021
15.77	0.000685433550179822
15.78	0.000677820086718675
15.79	0.000670214951048805
15.8	0.000662618817277039
15.81	0.000655032351958766
15.82	0.0006474562138172
15.83	0.000639891054426947
15.84	0.000632337517409948
15.85	0.000624796238957776
15.86	0.000617267847858659
15.87	0.000609752965152931
15.88	0.000602252204468253
15.89	0.000594766172200291
15.9	0.000587295466546487
15.91	0.000579840678996629
15.92	0.000572402393323203
15.93	0.000564981185665272
15.94	0.000557577624940819
15.95	0.000550192272728254
15.96	0.000542825683032293
15.97	0.000535478402565114
15.98	0.00052815097086274
15.99	0.000520843919862352
16	0.000513557774362542
16.01	0.000506293051912651
16.02	0.00049905026275069
16.03	0.000491829909751508
16.04	0.00048463248893715
16.05	0.000477458488643358
16.06	0.000470308390539608
16.07	0.000463182668851066
16.08	0.00045608179066023
16.09	0.00044900621629265
16.1	0.00044195639862888
16.11	0.000434932783730239
16.12	0.000427935810591191
16.13	0.000420965911293151
16.14	0.000414023510932116
16.15	0.000407109027686227
16.16	0.000400222872806018
16.17	0.000393365450752079
16.18	0.000386537159163227
16.19	0.000379738388780215
16.2	0.000372969523874377
16.21	0.000366230941615906
16.22	0.000359523012693183
16.23	0.000352846101183359
16.24	0.000346200564458095
16.25	0.000339586753326264
16.26	0.000333005012065344
16.27	0.000326455678500155
16.28	0.000319939083957144
16.29	0.000313455553233524
16.3	0.000307005404992362
16.31	0.000300588951357421
16.32	0.000294206498347711
16.33	0.000287858345517367
16.34	0.000281544786326997
16.35	0.000275266108388853
16.36	0.000269022592692285
16.37	0.0002628145146548
16.38	0.000256642143496491
16.39	0.000250505742667123
16.4	0.000244405569639878
16.41	0.000238341876181726
16.42	0.000232314908490464
16.43	0.000226324906869461
16.44	0.000220372106427168
16.45	0.000214456736622533
16.46	0.000208579021473955
16.47	0.000202739180261751
16.48	0.000196937426607572
16.49	0.000191173969519997
16.5	0.000185449013261058
16.51	0.000179762757015159
16.52	0.00017411539607119
16.53	0.000168507121263955
16.54	0.000162938119568456
16.55	0.000157408574021972
16.56	0.000151918664725819
16.57	0.000146468568764152
16.58	0.000141058460732636
16.59	0.000135688513405445
16.6	0.000130358898469033
16.61	0.000125069787315389
16.62	0.000119821351999821
16.63	0.000114613766578661
16.64	0.000109447208798694
16.65	0.000104321862060646
16.66	9.92379175795937e-05
16.67	9.41955783163354e-05
16.68	8.91950629199169e-05
16.69	8.4236611143037e-05
16.7	7.93204919029837e-05
16.71	7.44470132126686e-05
16.72	6.96165364670028e-05
16.73	6.48294965717383e-05
16.74	6.00864310185095e-05
16.75	5.53880220372573e-05
16.76	5.07351618019009e-05
16.77	4.6129053060638e-05
16.78	4.15713729637372e-05
16.79	3.70645497377083e-05
16.8	3.26122539654915e-05
16.81	2.82203256813843e-05
16.82	2.38986571834116e-05
16.83	1.96653856236499e-05
16.84	1.55573821160376e-05
16.85	1.16606322646358e-05
16.86	8.2135354670506e-06
16.87	5.95296662186778e-06
16.88	6.23199458374773e-06
16.89	8.75287891685195e-06
16.9	1.21542058744355e-05
16.91	1.58475715360134e-05
16.92	1.9643281620053e-05
16.93	2.34703639097082e-05
16.94	2.72974259197989e-05
16.95	3.1108678040501e-05
16.96	3.48953798709904e-05
16.97	3.86523292664485e-05
16.98	4.2376251184285e-05
16.99	4.6064992155599e-05
17	4.97170859948161e-05
17.01	5.33315077351438e-05
17.02	5.69075262262673e-05
17.03	6.04446119173029e-05
17.04	6.39423787059087e-05
17.05	6.74005438432237e-05
17.06	7.08189017739864e-05
17.07	7.41973053285321e-05
17.08	7.75356521085191e-05
17.09	8.08338758671098e-05
17.1	8.40919381373596e-05
17.11	8.73098239253428e-05
17.12	9.04875368460939e-05
17.13	9.36250967713234e-05
17.14	9.67225369973967e-05
17.15	9.97799024471028e-05
17.16	0.00010279724795165
17.17	0.000105774637318108
17.18	0.000108712142305201
17.19	0.000111609841692324
17.2	0.00011446782043166
17.21	0.000117286169659448
17.22	0.000120064985712967
17.23	0.000122804369689504
17.24	0.000125504427928409
17.25	0.000128165270617349
17.26	0.000130787012073603
17.27	0.000133369770836921
17.28	0.000135913668787079
17.29	0.000138418831505761
17.3	0.000140885387788621
17.31	0.000143313469979384
17.32	0.000145703213243094
17.33	0.000148054755658277
17.34	0.000150368238840395
17.35	0.000152643806444127
17.36	0.000154881605164279
17.37	0.000157081784458296
17.38	0.000159244496134472
17.39	0.000161369894740263
17.4	0.000163458136959297
17.41	0.000165509381985015
17.42	0.000167523791461816
17.43	0.000169501528938085
17.44	0.000171442760374192
17.45	0.000173347653925066
17.46	0.000175216379747428
17.47	0.000177049109891466
17.48	0.000178846018661633
17.49	0.000180607282059819
17.5	0.000182333078198861
17.51	0.000184023586851093
17.52	0.000185678989751948
17.53	0.000187299470144939
17.54	0.000188885213381458
17.55	0.000190436406201938
17.56	0.000191953237182097
17.57	0.000193435896241861
17.58	0.000194884575106327
17.59	0.000196299466762312
17.6	0.000197680766221239
17.61	0.000199028669105971
17.62	0.000200343373267776
17.63	0.000201625077352632
17.64	0.000202873981769274
17.65	0.000204090287991121
17.66	0.000205274198672739
17.67	0.000206425917930498
17.68	0.000207545651006222
17.69	0.000208633604280725
17.7	0.000209689985222145
17.71	0.000210715002471084
17.72	0.000211708865726917
17.73	0.000212671785736202
17.74	0.000213603974025672
17.75	0.000214505643579246
17.76	0.000215377007845005
17.77	0.000216218281232
17.78	0.000217029679439027
17.79	0.000217811418454092
17.8	0.000218563715370086
17.81	0.000219286788045648
17.82	0.000219980855247871
17.83	0.000220646136039498
17.84	0.000221282850513695
17.85	0.000221891219343693
17.86	0.000222471463827244
17.87	0.000223023805893439
17.88	0.000223548467923418
17.89	0.000224045673090456
17.9	0.000224515644832247
17.91	0.000224958607216544
17.92	0.000225374784794282
17.93	0.000225764402474188
17.94	0.000226127685637444
17.95	0.000226464859957916
17.96	0.000226776151623106
17.97	0.000227061786978089
17.98	0.000227321992807909
17.99	0.000227556996094838
18	0.00022776702422441
18.01	0.000227952304454699
18.02	0.000228113064688536
18.03	0.000228249532665681
18.04	0.000228361936607411
18.05	0.000228450504399728
18.06	0.000228515464507567
18.07	0.000228557045228313
18.08	0.000228575474858829
18.09	0.000228570981962344
18.1	0.000228543794976308
18.11	0.000228494142269847
18.12	0.000228422252386898
18.13	0.000228328353443023
18.14	0.000228212673821802
18.15	0.000228075441721455
18.16	0.000227916885116373
18.17	0.000227737231959863
18.18	0.000227536709825992
18.19	0.000227315546506815
18.2	0.000227073969101813
18.21	0.000226812204781887
18.22	0.00022653048051477
18.23	0.000226229022667963
18.24	0.000225908057864603
18.25	0.00022556781163895
18.26	0.000225208510068773
18.27	0.00022483037816699
18.28	0.000224433641024872
18.29	0.000224018523219577
18.3	0.000223585248743598
18.31	0.000223134041547318
18.32	0.000222665124764501
18.33	0.000222178721222264
18.34	0.000221675053403834
18.35	0.000221154343016275
18.36	0.000220616811564563
18.37	0.000220062679741617
18.38	0.000219492167849658
18.39	0.000218905495735177
18.4	0.000218302882335787
18.41	0.000217684546270026
18.42	0.000217050705629655
18.43	0.000216401577576227
18.44	0.000215737378727102
18.45	0.000215058325273159
18.46	0.000214364632373865
18.47	0.000213656514861295
18.48	0.000212934186673147
18.49	0.000212197860984556
18.5	0.000211447750351913
18.51	0.000210684066414131
18.52	0.00020990702047326
18.53	0.000209116822566805
18.54	0.000208313682289249
18.55	0.000207497808139343
18.56	0.000206669408119283
18.57	0.000205828689280392
18.58	0.000204975857869623
18.59	0.000204111119107302
18.6	0.000203234677450602
18.61	0.000202346736883042
18.62	0.000201447499762729
18.63	0.000200537168164347
18.64	0.000199615943048551
18.65	0.000198684024406832
18.66	0.000197741611304389
18.67	0.000196788901992419
18.68	0.000195826093750245
18.69	0.000194853382740525
18.7	0.000193870964307734
18.71	0.000192879032814206
18.72	0.000191877781644035
18.73	0.000190867403011917
18.74	0.000189848088354955
18.75	0.000188820028084116
18.76	0.000187783411266463
18.77	0.000186738426522409
18.78	0.00018568526069613
18.79	0.000184624100310578
18.8	0.000183555130257594
18.81	0.000182478534653281
18.82	0.000181394496666315
18.83	0.000180303197956949
18.84	0.000179204819561792
18.85	0.000178099541121154
18.86	0.000176987541303524
18.87	0.000175868997437149
18.88	0.000174744086153601
18.89	0.000173612982691613
18.9	0.000172475861185442
18.91	0.000171332894671858
18.92	0.000170184254926114
18.93	0.000169030112996118
18.94	0.000167870638015472
18.95	0.000166705998771164
18.96	0.000165536362406085
18.97	0.00016436189505406
18.98	0.000163182761650753
18.99	0.000161999125943044
19	0.000160811150431756
19.01	0.000159618996621943
19.02	0.000158422824679788
19.03	0.000157222793655286
19.04	0.000156019061151865
19.05	0.000154811784061221
19.06	0.000153601117619746
19.07	0.000152387215979054
19.08	0.000151170232169291
19.09	0.000149950318118324
19.1	0.000148727624166655
19.11	0.000147502299712398
19.12	0.000146274492792418
19.13	0.000145044350375703
19.14	0.000143812018276167
19.15	0.000142577640490997
19.16	0.000141341360540786
19.17	0.000140103320308083
19.18	0.000138863660368449
19.19	0.000137622520456682
19.2	0.000136380038596757
19.21	0.000135136351735538
19.22	0.000133891595785898
19.23	0.00013264590532792
19.24	0.000131399413535705
19.25	0.000130152252181927
19.26	0.000128904552350223
19.27	0.000127656443561793
19.28	0.000126408053897248
19.29	0.00012515951056347
19.3	0.000123910939249028
19.31	0.000122662464495334
19.32	0.000121414209646304
19.33	0.000120166296752936
19.34	0.00011891884644553
19.35	0.000117671978519468
19.36	0.000116425811013768
19.37	0.000115180461100475
19.38	0.000113936044636233
19.39	0.00011269267625665
19.4	0.0001114504690928
19.41	0.00011020953524939
19.42	0.00010896998575468
19.43	0.000107731930010542
19.44	0.00010649547636494
19.45	0.000105260732099687
19.46	0.00010402780303393
19.47	0.000102796793878111
19.48	0.00010156780795715
19.49	0.00010034094754791
19.5	9.91163134243084e-05
19.51	9.78940057514117e-05
19.52	9.66741227034144e-05
19.53	9.54567617957012e-05
19.54	9.4242018876298e-05
19.55	9.30299891350452e-05
19.56	9.18207658707146e-05
19.57	9.06144419446124e-05
19.58	8.94111082534946e-05
19.59	8.8210855009726e-05
19.6	8.70137712093732e-05
19.61	8.5819944267889e-05
19.62	8.46294606134418e-05
19.63	8.34424057091312e-05
19.64	8.22588635085436e-05
19.65	8.10789170884357e-05
19.66	7.99026480569585e-05
19.67	7.87301367738473e-05
19.68	7.75614629469868e-05
19.69	7.63967045528005e-05
19.7	7.52359387779787e-05
19.71	7.40792413728478e-05
19.72	7.29266871881161e-05
19.73	7.17783498716683e-05
19.74	7.06343016911492e-05
19.75	6.94946140320973e-05
19.76	6.83593571376405e-05
19.77	6.72285999318564e-05
19.78	6.61024102403164e-05
19.79	6.49808550625945e-05
19.8	6.38639999279588e-05
19.81	6.27519093316063e-05
19.82	6.16446471433622e-05
19.83	6.05422750955457e-05
19.84	5.94448549240299e-05
19.85	5.83524465784057e-05
19.86	5.72651091618705e-05
19.87	5.61829007015555e-05
19.88	5.51058783048405e-05
19.89	5.40340974931667e-05
19.9	5.29676133414253e-05
19.91	5.19064796919237e-05
19.92	5.08507490313102e-05
19.93	4.98004731243135e-05
19.94	4.87557026436395e-05
19.95	4.77164872087388e-05
19.96	4.66828754974776e-05
19.97	4.56549150432082e-05
19.98	4.46326523674095e-05
19.99	4.36161333474047e-05
20	4.26054024111973e-05


==> TeX/Tikz/Data/Sim_P_bad/v3.dat <==
0	1.44623306075006
0.01	1.4440754658364
0.02	1.44192334267763
0.03	1.4397733363608
0.04	1.43762218426955
0.05	1.43546671518393
0.06	1.43330384835987
0.07	1.43113059258923
0.08	1.42894404524081
0.09	1.42674139128308
0.1	1.42451990228954
0.11	1.42227693542735
0.12	1.42000993243026
0.13	1.41771641855665
0.14	1.41539400153377
0.15	1.413040370489
0.16	1.41065329486916
0.17	1.408230623349
0.18	1.40577028272965
0.19	1.4032702768282
0.2	1.40072868535936
0.21	1.39814366281012
0.22	1.39551343730849
0.23	1.39283630948721
0.24	1.39011065134329
0.25	1.38733490509453
0.26	1.38450758203361
0.27	1.38162726138083
0.28	1.37869258913624
0.29	1.37570227693201
0.3	1.37265510088577
0.31	1.36954990045572
0.32	1.36638557729819
0.33	1.36316109412838
0.34	1.35987547358484
0.35	1.35652779709847
0.36	1.35311720376653
0.37	1.34964288923216
0.38	1.34610410457018
0.39	1.34250015517939
0.4	1.33883039968207
0.41	1.33509424883102
0.42	1.33129116442458
0.43	1.32742065823003
0.44	1.32348229091578
0.45	1.31947567099257
0.46	1.3154004537642
0.47	1.31125634028789
0.48	1.30704307634464
0.49	1.30276045141987
0.5	1.29840829769444
0.51	1.29398648904648
0.52	1.28949494006395
0.53	1.28493360506837
0.54	1.28030247714966
0.55	1.27560158721235
0.56	1.27083100303331
0.57	1.2659908283309
0.58	1.26108120184597
0.59	1.25610229643446
0.6	1.25105431817185
0.61	1.24593750546951
0.62	1.24075212820291
0.63	1.23549848685173
0.64	1.23017691165204
0.65	1.22478776176033
0.66	1.21933142442953
0.67	1.21380831419704
0.68	1.20821887208466
0.69	1.20256356481041
0.7	1.19684288401231
0.71	1.19105734548394
0.72	1.18520748842182
0.73	1.1792938746846
0.74	1.17331708806383
0.75	1.1672777335665
0.76	1.16117643670904
0.77	1.15501384282289
0.78	1.14879061637145
0.79	1.14250744027841
0.8	1.13616501526733
0.81	1.12976405921236
0.82	1.12330530650015
0.83	1.11678950740262
0.84	1.11021742746079
0.85	1.10358984687926
0.86	1.09690755993153
0.87	1.09017137437587
0.88	1.08338211088171
0.89	1.07654060246641
0.9	1.06964769394239
0.91	1.06270424137441
0.92	1.05571111154691
0.93	1.04866918144146
0.94	1.04157933772389
0.95	1.03444247624135
0.96	1.02725950152895
0.97	1.02003132632593
0.98	1.01275887110129
0.99	1.00544306358875
1	0.998084838330922
1.01	0.990685136232523
1.02	0.983244904122664
1.03	0.975765094325966
1.04	0.968246664242459
1.05	0.960690575936142
1.06	0.95309779573209
1.07	0.945469293821997
1.08	0.937806043878063
1.09	0.930109022675089
1.1	0.922379209720693
1.11	0.914617586893543
1.12	0.906825138089469
1.13	0.899002848875397
1.14	0.89115170615095
1.15	0.883272697817647
1.16	0.87536681245558
1.17	0.867435039007473
1.18	0.859478366470011
1.19	0.851497783592354
1.2	0.843494278581716
1.21	0.835468838815935
1.22	0.827422450562899
1.23	0.81935609870678
1.24	0.811270766480929
1.25	0.803167435207371
1.26	0.795047084042795
1.27	0.786910689730944
1.28	0.778759226361311
1.29	0.770593665134064
1.3	0.762414974131092
1.31	0.754224118093093
1.32	0.746022058202619
1.33	0.737809751872988
1.34	0.729588152542974
1.35	0.721358209477208
1.36	0.713120867572183
1.37	0.704877067167807
1.38	0.696627743864412
1.39	0.688373828345141
1.4	0.680116246203638
1.41	0.671855917776977
1.42	0.663593757983741
1.43	0.655330676167187
1.44	0.647067575943442
1.45	0.638805355054625
1.46	0.630544905226882
1.47	0.622287112033224
1.48	0.614032854761139
1.49	0.605783006284897
1.5	0.597538432942518
1.51	0.589299994417318
1.52	0.581068543624019
1.53	0.572844926599342
1.54	0.564629982397069
1.55	0.556424542987519
1.56	0.548229433161393
1.57	0.540045470437988
1.58	0.53187346497773
1.59	0.523714219499003
1.6	0.51556852919928
1.61	0.507437181680532
1.62	0.499320956878912
1.63	0.491220626998742
1.64	0.48313695645079
1.65	0.475070701794896
1.66	0.467022611686953
1.67	0.458993426830321
1.68	0.450983879931723
1.69	0.442994695661713
1.7	0.435026590619812
1.71	0.427080273304432
1.72	0.419156444087751
1.73	0.411255795195689
1.74	0.403379010693187
1.75	0.395526766475088
1.76	0.387699730262818
1.77	0.37989856160727
1.78	0.372123911898243
1.79	0.364376424380923
1.8	0.356656734179902
1.81	0.348965468331396
1.82	0.34130324582437
1.83	0.333670677651428
1.84	0.326068366870489
1.85	0.318496908678398
1.86	0.310956890497881
1.87	0.303448892079491
1.88	0.295973485620432
1.89	0.288531235902628
1.9	0.281122700452692
1.91	0.273748429727109
1.92	0.266408967326503
1.93	0.259104850243655
1.94	0.251836609150969
1.95	0.24460476873417
1.96	0.237409848080587
1.97	0.23025236113217
1.98	0.223132817215737
1.99	0.216051721665858
2	0.209009576559508
2.01	0.202006881586369
2.02	0.195044135084819
2.03	0.188121835281539
2.04	0.181240481783111
2.05	0.174400577381611
2.06	0.167602630254455
2.07	0.160847156663113
2.08	0.154134684288459
2.09	0.147465756385733
2.1	0.140840937004963
2.11	0.134260817610576
2.12	0.127726025558901
2.13	0.121237235072321
2.14	0.114795181612089
2.15	0.108400680943427
2.16	0.102054654779518
2.17	0.0957581658069971
2.18	0.0895124663412276
2.19	0.0833190671970613
2.2	0.0771798372408075
2.21	0.0710971507225257
2.22	0.0650741112073329
2.23	0.0591149024074334
2.24	0.0532253572662332
2.25	0.0474139188443941
2.26	0.0416933400711558
2.27	0.0360838578896177
2.28	0.0306195040098381
2.29	0.0253615656368249
2.3	0.020429393609747
2.31	0.0160736431297851
2.32	0.0128286475118285
2.33	0.0115914521460909
2.34	0.0128878187630434
2.35	0.0160671837578422
2.36	0.0202218313331712
2.37	0.0248353183453908
2.38	0.0296676160873942
2.39	0.0346042758183821
2.4	0.0395863366744033
2.41	0.0445809760721615
2.42	0.0495686592218309
2.43	0.0545370930293854
2.44	0.0594781740949666
2.45	0.0643863489999146
2.46	0.0692576846755746
2.47	0.0740893164346318
2.48	0.0788791069348693
2.49	0.0836254280739594
2.5	0.0883270172399346
2.51	0.0929828800271127
2.52	0.0975922228371189
2.53	0.102154405199105
2.54	0.106668905402173
2.55	0.111135295301083
2.56	0.115553221561388
2.57	0.119922391501462
2.58	0.124242562266682
2.59	0.128513532453016
2.6	0.132735135554407
2.61	0.136907234784223
2.62	0.14102971894335
2.63	0.145102499093617
2.64	0.1491255058567
2.65	0.153098687203126
2.66	0.157022006628429
2.67	0.16089544163747
2.68	0.164718982475846
2.69	0.168492631060724
2.7	0.172216400073687
2.71	0.175890312185953
2.72	0.179514399392404
2.73	0.1830887024355
2.74	0.186613270303863
2.75	0.190088159793151
2.76	0.193513435119179
2.77	0.196889167575
2.78	0.20021543522522
2.79	0.203492322631856
2.8	0.206719920607146
2.81	0.209898325989367
2.82	0.213027641438448
2.83	0.216107975248624
2.84	0.219139441175818
2.85	0.222122158277816
2.86	0.225056250765557
2.87	0.227941847864151
2.88	0.230779083682399
2.89	0.233568097089772
2.9	0.236309031599998
2.91	0.239002035260452
2.92	0.241647260546711
2.93	0.244244864261691
2.94	0.246795007438879
2.95	0.249297855249216
2.96	0.251753576911258
2.97	0.254162345604296
2.98	0.256524338384135
2.99	0.258839736101277
3	0.261108723321306
3.01	0.263331488247249
3.02	0.26550822264377
3.03	0.26763912176303
3.04	0.269724384272079
3.05	0.271764212181663
3.06	0.273758810776341
3.07	0.275708388545821
3.08	0.277613157117424
3.09	0.279473331189603
3.1	0.281289128466471
3.11	0.283060769593234
3.12	0.28478847809253
3.13	0.286472480301593
3.14	0.288113005310186
3.15	0.289710284899336
3.16	0.291264553480736
3.17	0.292776048036864
3.18	0.294245008061763
3.19	0.295671675502452
3.2	0.297056294700942
3.21	0.29839911233688
3.22	0.299700377370723
3.23	0.30096034098751
3.24	0.302179256541182
3.25	0.303357379499397
3.26	0.304494967388908
3.27	0.305592279741439
3.28	0.306649578040046
3.29	0.307667125665999
3.3	0.308645187846124
3.31	0.309584031600649
3.32	0.310483925691486
3.33	0.311345140571006
3.34	0.312167948331277
3.35	0.312952622653736
3.36	0.313699438759324
3.37	0.314408673359074
3.38	0.315080604605129
3.39	0.315715512042212
3.4	0.316313676559528
3.41	0.316875380343105
3.42	0.31740090682855
3.43	0.317890540654266
3.44	0.318344567615074
3.45	0.318763274616249
3.46	0.319146949628025
3.47	0.31949588164048
3.48	0.319810360618839
3.49	0.32009067745925
3.5	0.320337123944908
3.51	0.320549992702649
3.52	0.320729577159937
3.53	0.32087617150225
3.54	0.320990070630931
3.55	0.321071570121388
3.56	0.321120966181743
3.57	0.321138555611892
3.58	0.321124635762961
3.59	0.321079504497175
3.6	0.321003460148128
3.61	0.320896801481485
3.62	0.320759827656053
3.63	0.320592838185288
3.64	0.320396132899189
3.65	0.320170011906599
3.66	0.319914775557908
3.67	0.319630724408174
3.68	0.319318159180608
3.69	0.318977380730492
3.7	0.318608690009483
3.71	0.318212388030323
3.72	0.317788775831923
3.73	0.317338154444867
3.74	0.316860824857316
3.75	0.316357087981271
3.76	0.315827244619265
3.77	0.315271595431424
3.78	0.314690440902948
3.79	0.314084081311933
3.8	0.313452816697635
3.81	0.312796946829082
3.82	0.312116771174105
3.83	0.31141258886871
3.84	0.310684698686899
3.85	0.309933399010804
3.86	0.309158987801249
3.87	0.308361762568686
3.88	0.307542020344492
3.89	0.306700057652658
3.9	0.30583617048186
3.91	0.304950654257887
3.92	0.304043803816465
3.93	0.30311591337644
3.94	0.302167276513319
3.95	0.30119818613322
3.96	0.300208934447154
3.97	0.299199812945691
3.98	0.298171112373988
3.99	0.297123122707172
4	0.296056133126116
4.01	0.294970431993522
4.02	0.293866306830424
4.03	0.292744044293006
4.04	0.29160393014979
4.05	0.290446249259185
4.06	0.28927128554739
4.07	0.288079321986606
4.08	0.286870640573685
4.09	0.285645522309032
4.1	0.284404247175912
4.11	0.283147094120087
4.12	0.281874341029791
4.13	0.280586264716051
4.14	0.279283140893343
4.15	0.277965244160574
4.16	0.276632847982457
4.17	0.275286224671114
4.18	0.273925645368126
4.19	0.272551380026831
4.2	0.271163697394987
4.21	0.269762864997755
4.22	0.268349149121002
4.23	0.266922814794928
4.24	0.265484125778029
4.25	0.264033344541348
4.26	0.262570732253059
4.27	0.261096548763392
4.28	0.25961105258982
4.29	0.258114500902574
4.3	0.256607149510524
4.31	0.255089252847258
4.32	0.253561063957573
4.33	0.252022834484201
4.34	0.250474814654858
4.35	0.248917253269595
4.36	0.24735039768845
4.37	0.245774493819373
4.38	0.244189786106468
4.39	0.242596517518507
4.4	0.240994929537765
4.41	0.239385262149077
4.42	0.237767753829268
4.43	0.236142641536783
4.44	0.23451016070165
4.45	0.232870545215704
4.46	0.231224027423076
4.47	0.229570838110988
4.48	0.227911206500781
4.49	0.226245360239235
4.5	0.224573525390175
4.51	0.222895926426288
4.52	0.221212786221264
4.53	0.219524326042163
4.54	0.217830765542049
4.55	0.216132322752888
4.56	0.214429214078685
4.57	0.212721654288901
4.58	0.211009856512096
4.59	0.209294032229829
4.6	0.207574391270806
4.61	0.205851141805286
4.62	0.204124490339692
4.63	0.202394641711514
4.64	0.200661799084394
4.65	0.198926163943504
4.66	0.197187936091113
4.67	0.195447313642408
4.68	0.193704493021535
4.69	0.191959668957884
4.7	0.19021303448259
4.71	0.188464780925229
4.72	0.186715097910804
4.73	0.184964173356872
4.74	0.183212193470954
4.75	0.18145934274811
4.76	0.179705803968761
4.77	0.177951758196719
4.78	0.176197384777391
4.79	0.174442861336241
4.8	0.172688363777426
4.81	0.170934066282628
4.82	0.169180141310132
4.83	0.167426759594027
4.84	0.165674090143698
4.85	0.163922300243428
4.86	0.162171555452236
4.87	0.160422019603914
4.88	0.158673854807219
4.89	0.156927221446282
4.9	0.155182278181201
4.91	0.153439181948775
4.92	0.151698087963504
4.93	0.149959149718654
4.94	0.148222518987636
4.95	0.146488345825422
4.96	0.144756778570249
4.97	0.143027963845425
4.98	0.141302046561337
4.99	0.139579169917624
5	0.137859475405503
5.01	0.136143102810291
5.02	0.134430190214054
5.03	0.132720873998453
5.04	0.131015288847729
5.05	0.129313567751844
5.06	0.12761584200982
5.07	0.125922241233191
5.08	0.124232893349612
5.09	0.122547924606659
5.1	0.120867459575767
5.11	0.119191621156286
5.12	0.117520530579762
5.13	0.115854307414267
5.14	0.114193069568991
5.15	0.112536933298911
5.16	0.110886013209618
5.17	0.109240422262318
5.18	0.107600271778968
5.19	0.105965671447544
5.2	0.104336729327493
5.21	0.102713551855316
5.22	0.101096243850285
5.23	0.0994849085203459
5.24	0.0978796474681524
5.25	0.0962805606972535
5.26	0.0946877466184461
5.27	0.0931013020563033
5.28	0.0915213222558038
5.29	0.0899479008892095
5.3	0.0883811300630691
5.31	0.0868211003253745
5.32	0.0852679006729486
5.33	0.0837216185589971
5.34	0.0821823399008484
5.35	0.0806501490879095
5.36	0.0791251289898374
5.37	0.0776073609649265
5.38	0.0760969248687526
5.39	0.0745938990630609
5.4	0.0730983604249335
5.41	0.0716103843562504
5.42	0.070130044793475
5.43	0.0686574142177822
5.44	0.0671925636655681
5.45	0.0657355627393788
5.46	0.0642864796192922
5.47	0.0628453810748183
5.48	0.0614123324773608
5.49	0.0599873978133123
5.5	0.058570639697871
5.51	0.057162119389653
5.52	0.0557618968062283
5.53	0.0543700305406777
5.54	0.052986577879369
5.55	0.0516115948210727
5.56	0.0502451360976669
5.57	0.0488872551966726
5.58	0.0475380043859036
5.59	0.0461974347406167
5.6	0.0448655961735705
5.61	0.0435425374685334
5.62	0.0422283063178722
5.63	0.0409229493650016
5.64	0.039626512252651
5.65	0.0383390396781287
5.66	0.0370605754570555
5.67	0.035791162597398
5.68	0.0345308433861002
5.69	0.033279659491235
5.7	0.0320376520833852
5.71	0.0308048619810267
5.72	0.0295813298260923
5.73	0.0283670962977671
5.74	0.0271622023751538
5.75	0.025966689662941
5.76	0.0247806007990843
5.77	0.0236039799703846
5.78	0.0224368735715788
5.79	0.0212793310576884
5.8	0.0201314060600383
5.81	0.0189931578672951
5.82	0.0178646534198855
5.83	0.0167459700391459
5.84	0.0156371992286574
5.85	0.0145384520741826
5.86	0.0134498670854896
5.87	0.0123716218712565
5.88	0.0113039510203826
5.89	0.0102471743963618
5.9	0.00920174363737808
5.91	0.00816832205983689
5.92	0.00714792945889193
5.93	0.00614222197546259
5.94	0.00515407771049878
5.95	0.00418895028704792
5.96	0.00325841668485284
5.97	0.00239101960146565
5.98	0.00167016235865695
5.99	0.00133351494759638
6	0.00162097286759924
6.01	0.0022982563846128
6.02	0.00311235848881166
6.03	0.00397337687074709
6.04	0.00485089628099612
6.05	0.00573272525637137
6.06	0.0066131760898134
6.07	0.0074892731699941
6.08	0.00835931988518456
6.09	0.00922228310186232
6.1	0.0100775006821093
6.11	0.0109245308460996
6.12	0.0117630693569973
6.13	0.0125929014751235
6.14	0.0134138727992232
6.15	0.0142258708797765
6.16	0.015028813237219
6.17	0.0158226393273861
6.18	0.0166073050170724
6.19	0.0173827787001108
6.2	0.0181490385121846
6.21	0.0189060702975512
6.22	0.0196538661006131
6.23	0.0203924230301766
6.24	0.0211217423927895
6.25	0.021841829022879
6.26	0.0225526907592698
6.27	0.0232543380313685
6.28	0.0239467835287311
6.29	0.0246300419347298
6.3	0.0253041297098494
6.31	0.0259690649136939
6.32	0.0266248670577024
6.33	0.0272715569821873
6.34	0.0279091567527171
6.35	0.0285376895724695
6.36	0.0291571797070187
6.37	0.0297676524198196
6.38	0.0303691339160352
6.39	0.0309616512935661
6.4	0.0315452324998156
6.41	0.0321199062935109
6.42	0.0326857022104172
6.43	0.033242650532817
6.44	0.0337907822615007
6.45	0.0343301290906761
6.46	0.0348607233846407
6.47	0.0353825981565228
6.48	0.0358957870484787
6.49	0.0364003243132001
6.5	0.0368962447967312
6.51	0.0373835839221406
6.52	0.0378623776741843
6.53	0.0383326625847667
6.54	0.0387944757190088
6.55	0.0392478546619264
6.56	0.0396928375057648
6.57	0.0401294628376276
6.58	0.0405577697276654
6.59	0.0409777977176308
6.6	0.0413895868096852
6.61	0.0417931774556205
6.62	0.0421886105463093
6.63	0.0425759274013908
6.64	0.0429551697592319
6.65	0.0433263797670841
6.66	0.0436895999714084
6.67	0.0440448733083829
6.68	0.0443922430946851
6.69	0.0447317530181553
6.7	0.0450634471290008
6.71	0.0453873698307252
6.72	0.0457035658715168
6.73	0.0460120803355021
6.74	0.0463129586342725
6.75	0.0466062464984876
6.76	0.0468919899695103
6.77	0.0471702353912119
6.78	0.0474410294018188
6.79	0.0477044189259002
6.8	0.0479604511663869
6.81	0.0482091735967157
6.82	0.0484506339530347
6.83	0.0486848802264635
6.84	0.0489119606554741
6.85	0.0491319237183024
6.86	0.0493448181254955
6.87	0.0495506928123972
6.88	0.0497495969318732
6.89	0.0499415798469952
6.9	0.0501266911237817
6.91	0.0503049805240661
6.92	0.0504764979984085
6.93	0.0506412936790131
6.94	0.0507994178728143
6.95	0.0509509210545557
6.96	0.0510958538599077
6.97	0.0512342670786862
6.98	0.0513662116481376
6.99	0.0514917386463236
7	0.0516108992853752
7.01	0.0517237449050826
7.02	0.0518303269663168
7.03	0.0519306970446227
7.04	0.0520249068238486
7.05	0.0521130080898258
7.06	0.052195052724079
7.07	0.0522710926976381
7.08	0.0523411800649522
7.09	0.0524053669576451
7.1	0.0524637055786602
7.11	0.0525162481961526
7.12	0.0525630471376073
7.13	0.0526041547839949
7.14	0.0526396235639398
7.15	0.0526695059479443
7.16	0.0526938544427057
7.17	0.0527127215854965
7.18	0.0527261599385501
7.19	0.0527342220835453
7.2	0.0527369606160393
7.21	0.0527344281402212
7.22	0.0527266772633608
7.23	0.0527137605906043
7.24	0.0526957307196711
7.25	0.0526726402356644
7.26	0.0526445417059232
7.27	0.0526114876748868
7.28	0.0525735306591369
7.29	0.0525307231423041
7.3	0.0524831175702195
7.31	0.0524307663460093
7.32	0.052373721825231
7.33	0.0523120363111435
7.34	0.0522457620500141
7.35	0.052174951226362
7.36	0.0520996559584246
7.37	0.0520199282936062
7.38	0.0519358202039112
7.39	0.0518473835815404
7.4	0.0517546702344625
7.41	0.0516577318820862
7.42	0.0515566201509823
7.43	0.0514513865706265
7.44	0.0513420825691794
7.45	0.0512287594694269
7.46	0.0511114684845985
7.47	0.0509902607144348
7.48	0.0508651871411448
7.49	0.0507362986254947
7.5	0.0506036459029817
7.51	0.0504672795798753
7.52	0.0503272501296057
7.53	0.0501836078889445
7.54	0.0500364030543474
7.55	0.0498856856783766
7.56	0.0497315056660683
7.57	0.0495739127714897
7.58	0.0494129565941927
7.59	0.0492486865758618
7.6	0.0490811519968899
7.61	0.0489104019731323
7.62	0.0487364854525859
7.63	0.0485594512121578
7.64	0.0483793478545341
7.65	0.0481962238050936
7.66	0.0480101273087309
7.67	0.0478211064269167
7.68	0.0476292090347469
7.69	0.0474344828179259
7.7	0.0472369752699646
7.71	0.0470367336893429
7.72	0.0468338051767054
7.73	0.0466282366321173
7.74	0.0464200747524611
7.75	0.0462093660286883
7.76	0.0459961567432905
7.77	0.0457804929677812
7.78	0.0455624205601233
7.79	0.0453419851623575
7.8	0.0451192321980728
7.81	0.0448942068702712
7.82	0.0446669541587879
7.83	0.0444375188182346
7.84	0.0442059453756558
7.85	0.0439722781283796
7.86	0.0437365611419246
7.87	0.0434988382478828
7.88	0.0432591530418601
7.89	0.0430175488814828
7.9	0.0427740688844633
7.91	0.0425287559266691
7.92	0.0422816526402771
7.93	0.0420328014118986
7.94	0.0417822443808239
7.95	0.0415300234373171
7.96	0.0412761802208612
7.97	0.0410207561185249
7.98	0.0407637922633648
7.99	0.0405053295327986
8	0.040245408547141
8.01	0.0399840696680768
8.02	0.0397213529972104
8.03	0.0394572983746517
8.04	0.0391919453776882
8.05	0.0389253333193962
8.06	0.0386575012473688
8.07	0.0383884879425198
8.08	0.0381183319177961
8.09	0.0378470714170462
8.1	0.037574744413876
8.11	0.0373013886105598
8.12	0.0370270414369919
8.13	0.0367517400496428
8.14	0.0364755213306276
8.15	0.0361984218866446
8.16	0.0359204780482364
8.17	0.0356417258687639
8.18	0.0353622011237183
8.19	0.0350819393097663
8.2	0.0348009756441172
8.21	0.0345193450637276
8.22	0.0342370822246301
8.23	0.0339542215012766
8.24	0.033670796985941
8.25	0.0333868424880808
8.26	0.0331023915337816
8.27	0.0328174773653719
8.28	0.0325321329407161
8.29	0.0322463909329949
8.3	0.0319602837300836
8.31	0.0316738434343068
8.32	0.0313871018619952
8.33	0.0311000905432791
8.34	0.0308128407216597
8.35	0.0305253833538334
8.36	0.03023774910948
8.37	0.0299499683710166
8.38	0.029662071233414
8.39	0.0293740875041872
8.4	0.0290860467031949
8.41	0.0287979780625355
8.42	0.0285099105265895
8.43	0.0282218727519559
8.44	0.0279338931074853
8.45	0.027645999674328
8.46	0.0273582202459815
8.47	0.0270705823284149
8.48	0.02678311314019
8.49	0.0264958396126374
8.5	0.02620878839
8.51	0.0259219858297021
8.52	0.025635458002546
8.53	0.0253492306929636
8.54	0.0250633293993749
8.55	0.0247777793344395
8.56	0.0244926054254367
8.57	0.0242078323146728
8.58	0.0239234843597556
8.59	0.0236395856341534
8.6	0.0233561599275528
8.61	0.0230732307463846
8.62	0.0227908213142992
8.63	0.0225089545726435
8.64	0.0222276531811001
8.65	0.0219469395181484
8.66	0.0216668356817413
8.67	0.0213873634899038
8.68	0.0211085444813261
8.69	0.0208303999160871
8.7	0.0205529507762772
8.71	0.020276217766764
8.72	0.0200002213159294
8.73	0.0197249815763195
8.74	0.0194505184255639
8.75	0.0191768514670701
8.76	0.0189040000308723
8.77	0.0186319831745287
8.78	0.018360819683859
8.79	0.0180905280739705
8.8	0.0178211265900791
8.81	0.0175526332084903
8.82	0.017285065637504
8.83	0.0170184413184024
8.84	0.0167527774264977
8.85	0.0164880908720758
8.86	0.0162243983014994
8.87	0.0159617160982238
8.88	0.0157000603839516
8.89	0.0154394470196365
8.9	0.0151798916067739
8.91	0.0149214094883881
8.92	0.0146640157503556
8.93	0.0144077252225416
8.94	0.0141525524800688
8.95	0.0138985118445733
8.96	0.0136456173855162
8.97	0.0133938829214708
8.98	0.0131433220215227
8.99	0.0128939480066209
9	0.0126457739510223
9.01	0.0123988126837845
9.02	0.012153076790196
9.03	0.0119085786134007
9.04	0.0116653302559227
9.05	0.0114233435813702
9.06	0.0111826302160528
9.07	0.0109432015508676
9.08	0.0107050687429799
9.09	0.0104682427178269
9.1	0.0102327341710291
9.11	0.00999855357052078
9.12	0.00976571115868174
9.13	0.00953421695462411
9.14	0.00930408075665152
9.15	0.0090753121447509
9.16	0.00884792048338373
9.17	0.00862191492441995
9.18	0.00839730441022806
9.19	0.00817409767714993
9.2	0.00795230325911449
9.21	0.00773192949176341
9.22	0.00751298451688628
9.23	0.00729547628730222
9.24	0.00707941257239729
9.25	0.00686480096426969
9.26	0.00665164888470102
9.27	0.00643996359299991
9.28	0.00622975219516295
9.29	0.00602102165417331
9.3	0.00581377880227108
9.31	0.0056080303550831
9.32	0.00540378292842279
9.33	0.00520104305819514
9.34	0.00499981722430224
9.35	0.0048001118795226
9.36	0.00460193348470171
9.37	0.00440528855209489
9.38	0.00421018369906504
9.39	0.00401662571551797
9.4	0.00382462164925354
9.41	0.00363417891527393
9.42	0.00344530543735963
9.43	0.0032580098338741
9.44	0.00307230166496364
9.45	0.00288819176597851
9.46	0.00270569270537695
9.47	0.00252481942411562
9.48	0.00234559014731762
9.49	0.00216802771304304
9.5	0.00199216155958272
9.51	0.0018180307844571
9.52	0.00164568901342811
9.53	0.00147521245783162
9.54	0.00130671387473647
9.55	0.00114036811877976
9.56	0.000976462140689438
9.57	0.000815501244221343
9.58	0.000658459640208466
9.59	0.000507454472407946
9.6	0.00036787253639555
9.61	0.000255946823354217
9.62	0.000215729762861969
9.63	0.000277362707522603
9.64	0.000393959507932045
9.65	0.000529055405819975
9.66	0.00067049999484431
9.67	0.000814116161227248
9.68	0.000958190600079631
9.69	0.00110190902719266
9.7	0.00124483938648382
9.71	0.00138673267559217
9.72	0.00152743601964239
9.73	0.00166685082821472
9.74	0.00180491101672388
9.75	0.00194157092868796
9.76	0.00207679827762565
9.77	0.00221056983658231
9.78	0.00234286870590607
9.79	0.00247368252434444
9.8	0.00260300226457465
9.81	0.00273082140212352
9.82	0.00285713532920265
9.83	0.00298194093312406
9.84	0.00310523628757644
9.85	0.00322702042337664
9.86	0.00334729315516624
9.87	0.00346605494906769
9.88	0.00358330682007648
9.89	0.00369905025182625
9.9	0.00381328713305584
9.91	0.00392601970669432
9.92	0.00403725052882826
9.93	0.00414698243530451
9.94	0.00425521851416608
9.95	0.00436196208280576
9.96	0.00446721666899315
9.97	0.00457098599471256
9.98	0.00467327396255754
9.99	0.0047740846439638
10	0.00487342226924976
10.01	0.00497129121871733
10.02	0.00506769601503217
10.03	0.00516264131647302
10.04	0.00525613191093408
10.05	0.00534817271046077
10.06	0.00543876874651159
10.07	0.00552792516555102
10.08	0.0056156472250245
10.09	0.00570194028965262
10.1	0.00578680982817623
10.11	0.00587026141009765
10.12	0.00595230070277677
10.13	0.00603293346874046
10.14	0.00611216556299027
10.15	0.00619000293062334
10.16	0.00626645160452273
10.17	0.00634151770302195
10.18	0.00641520742793546
10.19	0.00648752706241783
10.2	0.00655848296892141
10.21	0.00662808158752603
10.22	0.00669632943379692
10.23	0.00676323309734019
10.24	0.00682879923968649
10.25	0.00689303459287968
10.26	0.00695594595773191
10.27	0.00701754020212881
10.28	0.00707782425956205
10.29	0.00713680512750329
10.3	0.00719448986587641
10.31	0.00725088559558988
10.32	0.0073059994970061
10.33	0.0073598388085469
10.34	0.00741241082523714
10.35	0.00746372289725662
10.36	0.00751378242859644
10.37	0.00756259687562865
10.38	0.00761017374583683
10.39	0.00765652059633202
10.4	0.00770164503267653
10.41	0.00774555470746967
10.42	0.00778825731902363
10.43	0.00782976061023815
10.44	0.00787007236710396
10.45	0.00790920041763734
10.46	0.00794715263051867
10.47	0.00798393691390048
10.48	0.00801956121415959
10.49	0.00805403351470627
10.5	0.00808736183475872
10.51	0.00811955422821257
10.52	0.00815061878233309
10.53	0.00818056361677752
10.54	0.00820939688227677
10.55	0.0082371267594957
10.56	0.00826376145802758
10.57	0.00828930921510166
10.58	0.00831377829458332
10.59	0.00833717698586843
10.6	0.00835951360261672
10.61	0.00838079648191347
10.62	0.00840103398300508
10.63	0.0084202344863139
10.64	0.0084384063923229
10.65	0.00845555812060518
10.66	0.00847169810869875
10.67	0.00848683481113597
10.68	0.00850097669839386
10.69	0.00851413225586701
10.7	0.00852630998291484
10.71	0.00853751839181725
10.72	0.00854776600677942
10.73	0.00855706136303394
10.74	0.00856541300580192
10.75	0.00857282948934883
10.76	0.00857931937604452
10.77	0.00858489123543168
10.78	0.0085895536432756
10.79	0.00859331518065935
10.8	0.00859618443305998
10.81	0.00859816998944335
10.82	0.0085992804413819
10.83	0.00859952438215675
10.84	0.00859891040588431
10.85	0.00859744710665073
10.86	0.0085951430776494
10.87	0.00859200691032489
10.88	0.00858804719355154
10.89	0.00858327251277335
10.9	0.00857769144919619
10.91	0.00857131257897542
10.92	0.00856414447240021
10.93	0.00855619569309807
10.94	0.0085474747972514
10.95	0.00853799033280794
10.96	0.00852775083871963
10.97	0.00851676484417356
10.98	0.00850504086783652
10.99	0.0084925874171127
11	0.00847941298741071
11.01	0.00846552606140792
11.02	0.00845093510833514
11.03	0.00843564858326614
11.04	0.00841967492640979
11.05	0.00840302256242195
11.06	0.00838569989972305
11.07	0.0083677153298122
11.08	0.00834907722660127
11.09	0.00832979394576525
11.1	0.00830987382407689
11.11	0.00828932517877091
11.12	0.00826815630691104
11.13	0.00824637548475772
11.14	0.00822399096715731
11.15	0.008201010986926
11.16	0.00817744375425003
11.17	0.00815329745610304
11.18	0.00812858025564123
11.19	0.00810330029164967
11.2	0.0080774656779567
11.21	0.00805108450287662
11.22	0.0080241648286748
11.23	0.00799671469099515
11.24	0.00796874209835092
11.25	0.007940255031578
11.26	0.00791126144333147
11.27	0.00788176925755985
11.28	0.00785178636901228
11.29	0.00782132064273184
11.3	0.00779037991357989
11.31	0.00775897198575111
11.32	0.00772710463229514
11.33	0.00769478559466265
11.34	0.00766202258224267
11.35	0.00762882327192078
11.36	0.00759519530762733
11.37	0.00756114629991554
11.38	0.00752668382552596
11.39	0.00749181542696845
11.4	0.00745654861213441
11.41	0.00742089085385596
11.42	0.0073848495895465
11.43	0.00734843222078251
11.44	0.00731164611295852
11.45	0.00727449859486735
11.46	0.00723699695838284
11.47	0.00719914845806949
11.48	0.00716096031083981
11.49	0.00712243969561755
11.5	0.00708359375299859
11.51	0.00704442958490599
11.52	0.00700495425429272
11.53	0.00696517478481167
11.54	0.00692509816050675
11.55	0.00688473132552218
11.56	0.00684408118379644
11.57	0.00680315459878442
11.58	0.00676195839316773
11.59	0.00672049934859701
11.6	0.00667878420540661
11.61	0.00663681966236548
11.62	0.00659461237642703
11.63	0.00655216896247797
11.64	0.0065094959930909
11.65	0.00646659999830885
11.66	0.00642348746540574
11.67	0.00638016483866749
11.68	0.0063366385191886
11.69	0.00629291486464829
11.7	0.00624900018912344
11.71	0.00620490076289155
11.72	0.00616062281224568
11.73	0.00611617251929448
11.74	0.00607155602181307
11.75	0.00602677941305769
11.76	0.00598184874160015
11.77	0.00593677001118838
11.78	0.00589154918057043
11.79	0.00584619216337415
11.8	0.00580070482795071
11.81	0.00575509299724645
11.82	0.00570936244868215
11.83	0.00566351891401372
11.84	0.0056175680792394
11.85	0.00557151558447801
11.86	0.00552536702385837
11.87	0.00547912794543832
11.88	0.00543280385108831
11.89	0.00538640019642258
11.9	0.00533992239071304
11.91	0.00529337579680719
11.92	0.00524676573106354
11.93	0.00520009746327786
11.94	0.00515337621663032
11.95	0.00510660716762835
11.96	0.00505979544604963
11.97	0.00501294613491546
11.98	0.00496606427042276
11.99	0.00491915484193578
12	0.00487222279194662
12.01	0.00482527301604843
12.02	0.00477831036291326
12.03	0.00473133963428795
12.04	0.00468436558497782
12.05	0.00463739292283994
12.06	0.00459042630878331
12.07	0.00454347035677982
12.08	0.00449652963386311
12.09	0.00444960866015418
12.1	0.00440271190887066
12.11	0.004355843806358
12.12	0.00430900873209692
12.13	0.00426221101877007
12.14	0.00421545495226456
12.15	0.00416874477173432
12.16	0.00412208466964341
12.17	0.00407547879180974
12.18	0.00402893123741118
12.19	0.00398244605917564
12.2	0.00393602726319049
12.21	0.00388967880945592
12.22	0.00384340461140214
12.23	0.00379720853610447
12.24	0.00375109440475594
12.25	0.0037050659921706
12.26	0.003659127027236
12.27	0.00361328119305845
12.28	0.00356753212672686
12.29	0.00352188341972761
12.3	0.00347633861775869
12.31	0.00343090122120303
12.32	0.00338557468481341
12.33	0.00334036241822793
12.34	0.00329526778581433
12.35	0.00325029410690183
12.36	0.00320544465577363
12.37	0.00316072266209777
12.38	0.00311613131071593
12.39	0.00307167374191693
12.4	0.00302735305167443
12.41	0.00298317229165811
12.42	0.00293913446937143
12.43	0.00289524254846468
12.44	0.00285149944857445
12.45	0.0028079080458856
12.46	0.00276447117308937
12.47	0.00272119161919256
12.48	0.00267807213051964
12.49	0.00263511541007897
12.5	0.00259232411811196
12.51	0.00254970087233975
12.52	0.00250724824787269
12.53	0.00246496877754814
12.54	0.00242286495232095
12.55	0.0023809392210157
12.56	0.00233919399086758
12.57	0.00229763162764776
12.58	0.00225625445579713
12.59	0.00221506475869575
12.6	0.00217406477893747
12.61	0.00213325671838439
12.62	0.00209264273860957
12.63	0.00205222496092023
12.64	0.00201200546681182
12.65	0.00197198629790766
12.66	0.0019321694566434
12.67	0.00189255690618528
12.68	0.00185315057075726
12.69	0.00181395233598646
12.7	0.00177496404927684
12.71	0.00173618751993395
12.72	0.00169762451948577
12.73	0.00165927678222446
12.74	0.00162114600531742
12.75	0.00158323384923495
12.76	0.0015455419381523
12.77	0.00150807186032773
12.78	0.00147082516853631
12.79	0.00143380338064031
12.8	0.00139700797975305
12.81	0.00136044041514555
12.82	0.00132410210242029
12.83	0.00128799442472156
12.84	0.00125211873254823
12.85	0.00121647634523974
12.86	0.00118106855156549
12.87	0.0011458966105308
12.88	0.0011109617524851
12.89	0.00107626518038834
12.9	0.00104180807091379
12.91	0.00100759157623837
12.92	0.000973616825516691
12.93	0.000939884927317863
12.94	0.000906396971571551
12.95	0.000873154032810959
12.96	0.000840157173268914
12.97	0.000807407447225539
12.98	0.000774905905687784
12.99	0.000742653602433653
13	0.000710651601758603
13.01	0.000678900987136429
13.02	0.00064740287338537
13.03	0.000616158421188007
13.04	0.000585168855714027
13.05	0.000554435491718083
13.06	0.000523959765615764
13.07	0.000493743278778547
13.08	0.000463787855762438
13.09	0.000434095625383658
13.1	0.000404669133432087
13.11	0.000375511505097253
13.12	0.000346626682546099
13.13	0.000318019782732719
13.14	0.000289697652256198
13.15	0.000261669758595125
13.16	0.000233949679409621
13.17	0.000206557715373422
13.18	0.000179525742763567
13.19	0.000152906881947749
13.2	0.000126796514517401
13.21	0.000101383283312697
13.22	7.70913185454168e-05
13.23	5.5046742915524e-05
13.24	3.87227129917653e-05
13.25	3.62081473558501e-05
13.26	4.92475770603476e-05
13.27	6.93048580771692e-05
13.28	9.16830705780868e-05
13.29	0.000114868781320988
13.3	0.000138319848112592
13.31	0.000161805128566999
13.32	0.000185211514354744
13.33	0.00020847766899449
13.34	0.000231567653060022
13.35	0.000254459117846909
13.36	0.000277137504359061
13.37	0.000299592977256797
13.38	0.00032181869999665
13.39	0.000343809815482728
13.4	0.000365562818726858
13.41	0.000387075154893428
13.42	0.000408344955010543
13.43	0.00042937085649934
13.44	0.000450151878590181
13.45	0.000470687334785603
13.46	0.00049097676858735
13.47	0.000511019906855547
13.48	0.000530816625094563
13.49	0.000550366920871828
13.5	0.000569670893464967
13.51	0.000588728728244369
13.52	0.000607540684136018
13.53	0.000626107084255857
13.54	0.000644428307164691
13.55	0.000662504781721566
13.56	0.000680336980605174
13.57	0.000697925417052903
13.58	0.000715270640870356
13.59	0.000732373235251219
13.6	0.000749233814597742
13.61	0.000765853022194667
13.62	0.000782231528778657
13.63	0.000798370030116021
13.64	0.000814269246427116
13.65	0.000829929920722193
13.66	0.000845352817930027
13.67	0.000860538723867465
13.68	0.000875488444439845
13.69	0.000890202804751264
13.7	0.000904682648521833
13.71	0.00091892883740305
13.72	0.000932942250462373
13.73	0.000946723783555885
13.74	0.000960274348822015
13.75	0.000973594874139159
13.76	0.000986686303098459
13.77	0.000999549594005047
13.78	0.00101218571968694
13.79	0.00102459566748264
13.8	0.00103678043837622
13.81	0.00104874104691446
13.82	0.00106047852082585
13.83	0.00107199390069233
13.84	0.00108328823973862
13.85	0.00109436260322801
13.86	0.00110521806860814
13.87	0.00111585572495183
13.88	0.0011262766726852
13.89	0.00113648202350585
13.9	0.00114647289984004
13.91	0.00115625043485402
13.92	0.00116581577199749
13.93	0.00117517006484178
13.94	0.00118431447701024
13.95	0.00119325018146852
13.96	0.00120197836072909
13.97	0.00121050020676064
13.98	0.001218816919867
13.99	0.00122692970954531
14	0.00123483979361576
14.01	0.0012425483982154
14.02	0.00125005675740743
14.03	0.00125736611324664
14.04	0.00126447771535164
14.05	0.00127139282059032
14.06	0.00127811269343612
14.07	0.00128463860476405
14.08	0.00129097183284031
14.09	0.00129711366208945
14.1	0.00130306538357554
14.11	0.00130882829427132
14.12	0.00131440369751991
14.13	0.00131979290200013
14.14	0.00132499722236858
14.15	0.00133001797853585
14.16	0.00133485649576129
14.17	0.00133951410389327
14.18	0.00134399213818594
14.19	0.00134829193823078
14.2	0.00135241484817557
14.21	0.00135636221641842
14.22	0.00136013539553493
14.23	0.00136373574189192
14.24	0.00136716461579216
14.25	0.00137042338106733
14.26	0.00137351340479707
14.27	0.00137643605754331
14.28	0.00137919271273612
14.29	0.00138178474679699
14.3	0.00138421353886967
14.31	0.00138648047051627
14.32	0.00138858692585959
14.33	0.00139053429118709
14.34	0.00139232395491016
14.35	0.00139395730733095
14.36	0.0013954357402978
14.37	0.00139676064768939
14.38	0.00139793342439645
14.39	0.00139895546672383
14.4	0.00139982817221157
14.41	0.00140055293936065
14.42	0.00140113116733271
14.43	0.00140156425617447
14.44	0.00140185360623534
14.45	0.00140200061852675
14.46	0.00140200669409043
14.47	0.00140187323421091
14.48	0.00140160163994973
14.49	0.00140119331243453
14.5	0.00140064965225782
14.51	0.00139997205973005
14.52	0.00139916193435451
14.53	0.00139822067509615
14.54	0.00139714968004392
14.55	0.00139595034612844
14.56	0.0013946240695425
14.57	0.00139317224479991
14.58	0.00139159626513207
14.59	0.0013898975225598
14.6	0.00138807740721488
14.61	0.00138613730753374
14.62	0.00138407861016808
14.63	0.00138190269965225
14.64	0.001379610958489
14.65	0.00137720476696593
14.66	0.00137468550302072
14.67	0.00137205454222102
14.68	0.00136931325740728
14.69	0.00136646301884317
14.7	0.00136350519402146
14.71	0.00136044114737066
14.72	0.00135727224062232
14.73	0.00135399983229127
14.74	0.00135062527746552
14.75	0.00134714992821666
14.76	0.00134357513289366
14.77	0.00133990223673308
14.78	0.00133613258093245
14.79	0.00133226750319095
14.8	0.00132830833753363
14.81	0.00132425641373324
14.82	0.00132011305777259
14.83	0.00131587959157446
14.84	0.00131155733287868
14.85	0.00130714759506924
14.86	0.00130265168716732
14.87	0.00129807091383242
14.88	0.00129340657509303
14.89	0.00128865996638138
14.9	0.00128383237855082
14.91	0.00127892509754744
14.92	0.00127393940455259
14.93	0.00126887657557708
14.94	0.00126373788199228
14.95	0.00125852458970151
14.96	0.00125323795967186
14.97	0.00124787924758098
14.98	0.00124244970359029
14.99	0.00123695057292819
15	0.00123138309484718
15.01	0.0012257485033293
15.02	0.00122004802684267
15.03	0.00121428288801749
15.04	0.00120845430375375
15.05	0.00120256348521833
15.06	0.00119661163787456
15.07	0.00119059996098585
15.08	0.00118452964794152
15.09	0.00117840188626892
15.1	0.00117221785713957
15.11	0.00116597873573798
15.12	0.00115968569098146
15.13	0.00115333988556594
15.14	0.00114694247578395
15.15	0.00114049461151927
15.16	0.00113399743662591
15.17	0.00112745208789641
15.18	0.00112085969612109
15.19	0.00111422138504073
15.2	0.00110753827247173
15.21	0.00110081146867841
15.22	0.00109404207795759
15.23	0.00108723119754885
15.24	0.00108037991795586
15.25	0.00107348932286792
15.26	0.00106656048911912
15.27	0.00105959448652874
15.28	0.00105259237802637
15.29	0.00104555521970791
15.3	0.00103848406055015
15.31	0.0010313799422692
15.32	0.00102424389987773
15.33	0.00101707696089523
15.34	0.00100988014603269
15.35	0.00100265446864831
15.36	0.000995400934813451
15.37	0.000988120543537929
15.38	0.000980814286430755
15.39	0.000973483147902513
15.4	0.00096612810505569
15.41	0.000958750127517845
15.42	0.000951350177650294
15.43	0.000943929210557692
15.44	0.000936488173610762
15.45	0.000929028007012366
15.46	0.000921549643534043
15.47	0.00091405400839086
15.48	0.00090654201909702
15.49	0.000899014586063137
15.5	0.000891472612097382
15.51	0.000883916992120196
15.52	0.000876348613994945
15.53	0.000868768357754112
15.54	0.000861177095843713
15.55	0.000853575693194711
15.56	0.00084596500721154
15.57	0.000838345887529886
15.58	0.000830719176460953
15.59	0.000823085708187987
15.6	0.000815446309736674
15.61	0.000807801800456423
15.62	0.000800152991878559
15.63	0.000792500687850476
15.64	0.000784845684807005
15.65	0.000777188771354589
15.66	0.000769530728567467
15.67	0.000761872329646917
15.68	0.000754214340607201
15.69	0.000746557519028166
15.7	0.00073890261576778
15.71	0.000731250373333109
15.72	0.000723601526765851
15.73	0.000715956803657103
15.74	0.000708316923670276
15.75	0.000700682599203565
15.76	0.000693054534594066
15.77	0.000685433426758309
15.78	0.000677819965167651
15.79	0.00067021483134387
15.8	0.000662618699406335
15.81	0.000655032235902003
15.82	0.000647456099552157
15.83	0.000639890941933967
15.84	0.000632337406674925
15.85	0.00062479612995124
15.86	0.000617267740572628
15.87	0.000609752859562081
15.88	0.00060225210055531
15.89	0.000594766069946575
15.9	0.000587295365932914
15.91	0.000579840580009168
15.92	0.000572402295938
15.93	0.000564981089863534
15.94	0.000557577530707322
15.95	0.000550192180036991
15.96	0.000542825591873195
15.97	0.000535478312918823
15.98	0.000528150882709023
15.99	0.000520843833184548
16	0.000513557689141637
16.01	0.000506292968131232
16.02	0.000499050180389982
16.03	0.000491829828795815
16.04	0.000484632409364013
16.05	0.000477458410443219
16.06	0.000470308313690263
16.07	0.000463182593336334
16.08	0.000456081716464054
16.09	0.000449006143396165
16.1	0.00044195632701727
16.11	0.00043493271338686
16.12	0.000427935741498557
16.13	0.000420965843435864
16.14	0.000414023444294908
16.15	0.000407108962246182
16.16	0.000400222808553981
16.17	0.000393365387666395
16.18	0.000386537097233062
16.19	0.000379738327986142
16.2	0.000372969464204859
16.21	0.000366230883051803
16.22	0.000359522955218405
16.23	0.000352846044788706
16.24	0.000346200509123897
16.25	0.00033958669903782
16.26	0.000333004958805211
16.27	0.000326455626260633
16.28	0.000319939032721072
16.29	0.000313455502984852
16.3	0.00030700535571996
16.31	0.000300588903038861
16.32	0.000294206450979763
16.33	0.000287858299081705
16.34	0.000281544740807355
16.35	0.0002752660637748
16.36	0.000269022548968795
16.37	0.000262814471806998
16.38	0.000256642101519058
16.39	0.000250505701537952
16.4	0.000244405529350165
16.41	0.00023834183671905
16.42	0.000232314869839752
16.43	0.000226324869019518
16.44	0.000220372069366007
16.45	0.000214456700337386
16.46	0.000208578985953125
16.47	0.000202739145498272
16.48	0.000196937392584513
16.49	0.000191173936224272
16.5	0.000185448980685193
16.51	0.00017976272514545
16.52	0.000174115364898614
16.53	0.000168507090773337
16.54	0.000162938089751074
16.55	0.000157408544866565
16.56	0.000151918636224827
16.57	0.000146468540908367
16.58	0.00014105843350775
16.59	0.000135688486803463
16.6	0.000130358872476926
16.61	0.000125069761924647
16.62	0.000119821327203792
16.63	0.000114613742364937
16.64	0.000109447185160152
16.65	0.00010432183898786
16.66	9.92378950650242e-05
16.67	9.41955563494664e-05
16.68	8.9195041492205e-05
16.69	8.42365902509707e-05
16.7	7.93204715340933e-05
16.71	7.44469933642118e-05
16.72	6.96165171271054e-05
16.73	6.4829477740292e-05
16.74	6.00864126910895e-05
16.75	5.53880042080081e-05
16.76	5.07351444725259e-05
16.77	4.61290362258905e-05
16.78	4.1571356630488e-05
16.79	3.70645339159987e-05
16.8	3.26122386722243e-05
16.81	2.82203109509932e-05
16.82	2.38986430697829e-05
16.83	1.96653722367357e-05
16.84	1.55573696824333e-05
16.85	1.16606213109571e-05
16.86	8.21352743585892e-06
16.87	5.95296526863276e-06
16.88	6.23200201752194e-06
16.89	8.75289000154092e-06
16.9	1.21542177578904e-05
16.91	1.58475834265674e-05
16.92	1.96432933065899e-05
16.93	2.34703752969171e-05
16.94	2.72974369964509e-05
16.95	3.11086887938322e-05
16.96	3.48953903059632e-05
16.97	3.86523393789679e-05
16.98	4.2376260989926e-05
16.99	4.6065001652801e-05
17	4.97170951952893e-05
17.01	5.33315166476102e-05
17.02	5.69075348432409e-05
17.03	6.04446202582112e-05
17.04	6.39423867725813e-05
17.05	6.74005516452451e-05
17.06	7.08189093130604e-05
17.07	7.41973126076233e-05
17.08	7.75356591367809e-05
17.09	8.08338826584313e-05
17.1	8.40919446893488e-05
17.11	8.73098302478723e-05
17.12	9.04875429367174e-05
17.13	9.36251026396827e-05
17.14	9.67225426421698e-05
17.15	9.9779907887233e-05
17.16	0.000102797253177312
17.17	0.000105774642340844
17.18	0.000108712147129319
17.19	0.000111609846323224
17.2	0.000114467824873481
17.21	0.000117286173915093
17.22	0.000120064989787588
17.23	0.000122804373590476
17.24	0.000125504431654953
17.25	0.000128165274175537
17.26	0.000130787015461413
17.27	0.000133369774065992
17.28	0.000135913671863232
17.29	0.00013841883442793
17.3	0.000140885390564763
17.31	0.000143313472602683
17.32	0.000145703215721383
17.33	0.000148054758006045
17.34	0.000150368241051806
17.35	0.000152643808518938
17.36	0.000154881607110035
17.37	0.000157081786281338
17.38	0.000159244497838843
17.39	0.000161369896319939
17.4	0.000163458138423781
17.41	0.000165509383338186
17.42	0.000167523792705278
17.43	0.00016950153007119
17.44	0.000171442761403974
17.45	0.000173347654854084
17.46	0.000175216380578192
17.47	0.000177049110630831
17.48	0.000178846019299929
17.49	0.000180607282608199
17.5	0.000182333078658545
17.51	0.000184023587228727
17.52	0.00018567899004538
17.53	0.000187299470359623
17.54	0.000188885213512988
17.55	0.00019043640625677
17.56	0.00019195323716228
17.57	0.000193435896154838
17.58	0.000194884574943199
17.59	0.000196299466534775
17.6	0.000197680765926838
17.61	0.000199028668750883
17.62	0.000200343372848395
17.63	0.000201625076877212
17.64	0.000202873981235222
17.65	0.000204090287401209
17.66	0.000205274198027547
17.67	0.000206425917231647
17.68	0.000207545650260681
17.69	0.000208633603486811
17.7	0.000209689984379226
17.71	0.000210715001583867
17.72	0.000211708864795778
17.73	0.000212671784761485
17.74	0.000213603973015192
17.75	0.000214505642526857
17.76	0.000215377006752034
17.77	0.000216218280106158
17.78	0.000217029678276231
17.79	0.000217811417256645
17.8	0.000218563714142397
17.81	0.000219286786788891
17.82	0.000219980853955733
17.83	0.000220646134721629
17.84	0.000221282849170121
17.85	0.000221891217975482
17.86	0.000222471462431184
17.87	0.000223023804475864
17.88	0.000223548466482133
17.89	0.000224045671633858
17.9	0.000224515643350666
17.91	0.000224958605717267
17.92	0.000225374783275025
17.93	0.000225764400933708
17.94	0.000226127684085065
17.95	0.000226464858390232
17.96	0.000226776150039867
17.97	0.000227061785379027
17.98	0.000227321991195905
17.99	0.000227556994473806
18	0.000227767022594017
18.01	0.000227952302811431
18.02	0.000228113063038354
18.03	0.000228249531001874
18.04	0.000228361934938007
18.05	0.000228450502725357
18.06	0.000228515462827787
18.07	0.000228557043546875
18.08	0.000228575473165794
18.09	0.000228570980265637
18.1	0.000228543793274374
18.11	0.000228494140566366
18.12	0.000228422250679233
18.13	0.000228328351735873
18.14	0.000228212672114597
18.15	0.000228075440012567
18.16	0.000227916883403112
18.17	0.000227737230250004
18.18	0.000227536708119958
18.19	0.00022731554479455
18.2	0.000227073967394182
18.21	0.000226812203076136
18.22	0.000226530478814407
18.23	0.000226229020968121
18.24	0.000225908056165632
18.25	0.000225567809945364
18.26	0.000225208508380894
18.27	0.000224830376486172
18.28	0.000224433639345156
18.29	0.000224018521546468
18.3	0.00022358524707529
18.31	0.000223134039885123
18.32	0.000222665123112841
18.33	0.000222178719573056
18.34	0.000221675051761481
18.35	0.000221154341383086
18.36	0.000220616809934515
18.37	0.000220062678121162
18.38	0.000219492166237955
18.39	0.000218905494132417
18.4	0.000218302880743191
18.41	0.000217684544683615
18.42	0.000217050704050636
18.43	0.000216401576008908
18.44	0.000215737377167484
18.45	0.00021505832372346
18.46	0.00021436463083111
18.47	0.000213656513331831
18.48	0.000212934185152951
18.49	0.0002121978594696
18.5	0.000211447748848519
18.51	0.000210684064923432
18.52	0.000209907018993282
18.53	0.000209116821097635
18.54	0.000208313680832002
18.55	0.000207497806689963
18.56	0.000206669406684038
18.57	0.000205828687854184
18.58	0.000204975856454576
18.59	0.000204111117705533
18.6	0.000203234676058034
18.61	0.000202346735502813
18.62	0.000201447498391785
18.63	0.000200537166806844
18.64	0.000199615941701427
18.65	0.00019868402307732
18.66	0.000197741609984272
18.67	0.000196788900682743
18.68	0.000195826092451022
18.69	0.000194853381450737
18.7	0.000193870963031497
18.71	0.000192879031552546
18.72	0.000191877780393867
18.73	0.000190867401773233
18.74	0.000189848087125691
18.75	0.000188820026870417
18.76	0.000187783410067284
18.77	0.000186738425330549
18.78	0.000185685259513619
18.79	0.000184624099143539
18.8	0.000183555129102923
18.81	0.000182478533507874
18.82	0.000181394495531161
18.83	0.000180303196840199
18.84	0.000179204818453172
18.85	0.00017809954002267
18.86	0.000176987540220243
18.87	0.000175868996361868
18.88	0.000174744085096489
18.89	0.000173612981644445
18.9	0.000172475860150207
18.91	0.000171332893646461
18.92	0.000170184253910499
18.93	0.000169030111995325
18.94	0.000167870637029437
18.95	0.000166705997788616
18.96	0.000165536361438169
18.97	0.000164361894100708
18.98	0.000163182760703755
18.99	0.000161999125010473
19	0.000160811149512523
19.01	0.00015961899570886
19.02	0.000158422823781933
19.03	0.000157222792768518
19.04	0.000156019060273064
19.05	0.000154811783196403
19.06	0.000153601116766804
19.07	0.000152387215132837
19.08	0.000151170231333781
19.09	0.000149950317293441
19.1	0.000148727623354346
19.11	0.000147502298909542
19.12	0.00014627449199691
19.13	0.000145044349594546
19.14	0.000143812017505229
19.15	0.000142577639728174
19.16	0.000141341359791048
19.17	0.000140103319569324
19.18	0.000138863659636542
19.19	0.000137622519736593
19.2	0.000136380037882345
19.21	0.000135136351032772
19.22	0.000133891595092673
19.23	0.000132645904642134
19.24	0.000131399412862311
19.25	0.000130152251517814
19.26	0.000128904551696312
19.27	0.000127656442915983
19.28	0.000126408053261464
19.29	0.000125159509937623
19.3	0.000123910938634035
19.31	0.000122662463888093
19.32	0.000121414209046729
19.33	0.000120166296161943
19.34	0.000118918845864035
19.35	0.000117671977943375
19.36	0.000116425810443993
19.37	0.000115180460543943
19.38	0.000113936044086847
19.39	0.000112692675716324
19.4	0.000111450468559449
19.41	0.000110209534724926
19.42	0.000108969985238017
19.43	0.000107731929503592
19.44	0.000106495475864621
19.45	0.000105260731604919
19.46	0.000104027802548615
19.47	0.000102796793396189
19.48	0.000101567807483517
19.49	0.000100340947087453
19.5	9.91163129689851e-05
19.51	9.78940053061087e-05
19.52	9.66741222591095e-05
19.53	9.54567613582729e-05
19.54	9.42420184476475e-05
19.55	9.30299887200433e-05
19.56	9.18207654593683e-05
19.57	9.06144415388241e-05
19.58	8.94111078521967e-05
19.59	8.82108546148181e-05
19.6	8.70137708188009e-05
19.61	8.58199438874977e-05
19.62	8.46294602431476e-05
19.63	8.34424053389966e-05
19.64	8.22588631453928e-05
19.65	8.10789167351423e-05
19.66	7.99026477085247e-05
19.67	7.8730136429217e-05
19.68	7.7561462611977e-05
19.69	7.63967042204655e-05
19.7	7.52359384502094e-05
19.71	7.40792410525095e-05
19.72	7.29266868741544e-05
19.73	7.17783495640093e-05
19.74	7.06343013867908e-05
19.75	6.94946137338981e-05
19.76	6.83593568445539e-05
19.77	6.72285996428393e-05
19.78	6.61024099601636e-05
19.79	6.49808547863722e-05
19.8	6.38639996575418e-05
19.81	6.27519090630485e-05
19.82	6.16446468804754e-05
19.83	6.05422748382617e-05
19.84	5.94448546703494e-05
19.85	5.83524463292307e-05
19.86	5.726510892099e-05
19.87	5.61829004621615e-05
19.88	5.51058780716814e-05
19.89	5.40340972632965e-05
19.9	5.29676131138273e-05
19.91	5.19064794694119e-05
19.92	5.08507488138214e-05
19.93	4.98004729117849e-05
19.94	4.87557024341048e-05
19.95	4.77164870040433e-05
19.96	4.66828752966114e-05
19.97	4.56549148432734e-05
19.98	4.46326521749759e-05
19.99	4.36161331576856e-05
20	4.2605402226965e-05


==> TeX/Tikz/Data/Sim_P_bad/v6.dat <==
0	2.78613940220435
0.01	2.78370002226675
0.02	2.78113825014221
0.03	2.77845512802322
0.04	2.77565167137276
0.05	2.77272886972238
0.06	2.76968768745835
0.07	2.76652906459588
0.08	2.76325391754144
0.09	2.75986313984316
0.1	2.7563576029293
0.11	2.75273815683494
0.12	2.74900563091677
0.13	2.74516083455607
0.14	2.74120455785005
0.15	2.73713757229133
0.16	2.73296063143591
0.17	2.72867447155944
0.18	2.72427981230203
0.19	2.71977735730154
0.2	2.71516779481554
0.21	2.71045179833183
0.22	2.70563002716784
0.23	2.70070312705875
0.24	2.69567173073458
0.25	2.69053645848622
0.26	2.68529791872061
0.27	2.67995670850498
0.28	2.67451341410045
0.29	2.66896861148486
0.3	2.66332286686517
0.31	2.65757673717926
0.32	2.65173077058744
0.33	2.64578550695367
0.34	2.63974147831656
0.35	2.63359920935037
0.36	2.62735921781594
0.37	2.6210220150018
0.38	2.61458810615552
0.39	2.60805799090532
0.4	2.60143216367218
0.41	2.59471111407242
0.42	2.58789532731095
0.43	2.58098528456529
0.44	2.57398146336033
0.45	2.56688433793417
0.46	2.55969437959488
0.47	2.55241205706855
0.48	2.54503783683847
0.49	2.53757218347575
0.5	2.53001555996139
0.51	2.52236842799994
0.52	2.51463124832477
0.53	2.5068044809952
0.54	2.49888858568543
0.55	2.49088402196554
0.56	2.48279124957449
0.57	2.47461072868536
0.58	2.46634292016286
0.59	2.45798828581322
0.6	2.44954728862659
0.61	2.44102039301201
0.62	2.43240806502509
0.63	2.42371077258844
0.64	2.41492898570503
0.65	2.40606317666448
0.66	2.3971138202425
0.67	2.38808139389345
0.68	2.37896637793617
0.69	2.36976925573325
0.7	2.36049051386366
0.71	2.35113064228899
0.72	2.3416901345134
0.73	2.33216948773717
0.74	2.32256920300423
0.75	2.31288978534351
0.76	2.30313174390438
0.77	2.29329559208616
0.78	2.28338184766184
0.79	2.27339103289605
0.8	2.26332367465751
0.81	2.25318030452578
0.82	2.24296145889271
0.83	2.23266767905846
0.84	2.2222995113222
0.85	2.2118575070677
0.86	2.20134222284374
0.87	2.19075422043955
0.88	2.18009406695524
0.89	2.16936233486743
0.9	2.15855960209008
0.91	2.14768645203058
0.92	2.1367434736413
0.93	2.12573126146649
0.94	2.11465041568486
0.95	2.10350154214766
0.96	2.09228525241246
0.97	2.08100216377282
0.98	2.06965289928366
0.99	2.05823808778264
1	2.0467583639075
1.01	2.03521436810952
1.02	2.02360674666307
1.03	2.01193615167143
1.04	2.00020324106885
1.05	1.98840867861902
1.06	1.97655313390995
1.07	1.96463728234538
1.08	1.95266180513273
1.09	1.94062738926773
1.1	1.92853472751573
1.11	1.91638451838986
1.12	1.90417746612592
1.13	1.89191428065432
1.14	1.87959567756894
1.15	1.867222378093
1.16	1.85479510904212
1.17	1.84231460278454
1.18	1.82978159719854
1.19	1.81719683562723
1.2	1.80456106683064
1.21	1.79187504493532
1.22	1.77913952938137
1.23	1.76635528486708
1.24	1.75352308129111
1.25	1.74064369369244
1.26	1.72771790218801
1.27	1.71474649190811
1.28	1.70173025292972
1.29	1.68866998020771
1.3	1.67556647350397
1.31	1.66242053731466
1.32	1.64923298079547
1.33	1.63600461768501
1.34	1.62273626622651
1.35	1.60942874908761
1.36	1.59608289327854
1.37	1.58269953006871
1.38	1.56927949490156
1.39	1.55582362730804
1.4	1.54233277081851
1.41	1.52880777287322
1.42	1.51524948473143
1.43	1.50165876137924
1.44	1.48803646143603
1.45	1.4743834470598
1.46	1.46070058385128
1.47	1.4469887407569
1.48	1.43324878997071
1.49	1.41948160683524
1.5	1.40568806974147
1.51	1.39186906002774
1.52	1.37802546187788
1.53	1.36415816221847
1.54	1.35026805061531
1.55	1.33635601916919
1.56	1.3224229624109
1.57	1.30846977719565
1.58	1.29449736259692
1.59	1.28050661979968
1.6	1.26649845199319
1.61	1.25247376426326
1.62	1.23843346348424
1.63	1.22437845821048
1.64	1.21030965856765
1.65	1.19622797614365
1.66	1.18213432387941
1.67	1.1680296159595
1.68	1.15391476770261
1.69	1.13979069545196
1.7	1.12565831646575
1.71	1.1115185488076
1.72	1.09737231123712
1.73	1.08322052310062
1.74	1.06906410422203
1.75	1.0549039747941
1.76	1.04074105526992
1.77	1.02657626625482
1.78	1.0124105283988
1.79	0.998244762289413
1.8	0.984079888345305
1.81	0.969916826710423
1.82	0.955756497149001
1.83	0.941599818941405
1.84	0.927447710780937
1.85	0.913301090671683
1.86	0.89916087582756
1.87	0.885027982572621
1.88	0.870903326242813
1.89	0.856787821089285
1.9	0.842682380183435
1.91	0.828587915323842
1.92	0.814505336945326
1.93	0.800435554030285
1.94	0.786379474022626
1.95	0.772338002744473
1.96	0.758312044316049
1.97	0.744302501079027
1.98	0.730310273523678
1.99	0.716336260220423
2	0.702381357756091
2.01	0.688446460675633
2.02	0.674532461429818
2.03	0.660640250329756
2.04	0.646770715509096
2.05	0.632924742894898
2.06	0.619103216188396
2.07	0.605307016857022
2.08	0.591537024139258
2.09	0.57779411506431
2.1	0.564079164488757
2.11	0.550393045152864
2.12	0.536736627759718
2.13	0.52311078108095
2.14	0.509516372093516
2.15	0.49595426615304
2.16	0.482425327210213
2.17	0.468930418078299
2.18	0.455470400761419
2.19	0.442046136855684
2.2	0.428658488037834
2.21	0.415308316659804
2.22	0.401996486472089
2.23	0.388723863504706
2.24	0.375491317142165
2.25	0.362299721438964
2.26	0.349149956735143
2.27	0.336042911649287
2.28	0.322979485549733
2.29	0.309960591637073
2.3	0.296987160815001
2.31	0.284060146587734
2.32	0.271180531308386
2.33	0.258349334225143
2.34	0.245567621949517
2.35	0.232836522231181
2.36	0.220157242313239
2.37	0.20753109373415
2.38	0.194959526363961
2.39	0.182444175927652
2.4	0.16998693165869
2.41	0.15759003473701
2.42	0.145256225113093
2.43	0.132988966793601
2.44	0.120792804992558
2.45	0.108673954281029
2.46	0.0966413115302299
2.47	0.0847082963512552
2.48	0.0728964191735033
2.49	0.0612427747098145
2.5	0.0498174377411349
2.51	0.0387692860863032
2.52	0.028466622713663
2.53	0.0199860163744501
2.54	0.0163121763994031
2.55	0.0201495414988673
2.56	0.0285459925908356
2.57	0.0385790765700643
2.58	0.0492141845760446
2.59	0.0600960382207699
2.6	0.071080222483866
2.61	0.0820984847115202
2.62	0.0931146104013067
2.63	0.104107589501219
2.64	0.115064335933648
2.65	0.125976209772913
2.66	0.1368372186814
2.67	0.14764302588715
2.68	0.158390373143131
2.69	0.169076729781788
2.7	0.179700071045954
2.71	0.190258733447711
2.72	0.200751317686471
2.73	0.211176621856835
2.74	0.221533594481199
2.75	0.231821300835195
2.76	0.242038898380579
2.77	0.252185618559863
2.78	0.262260753113159
2.79	0.272263643660798
2.8	0.282193673678762
2.81	0.292050262250478
2.82	0.301832859153461
2.83	0.311540940960231
2.84	0.321174007917876
2.85	0.330731581431131
2.86	0.340213202017317
2.87	0.349618427633301
2.88	0.358946832297975
2.89	0.368198004951176
2.9	0.377371548503044
2.91	0.386467079037708
2.92	0.395484225142784
2.93	0.40442262734198
2.94	0.413281937612641
2.95	0.422061818973587
2.96	0.430761945131403
2.97	0.439382000175515
2.98	0.447921678314145
2.99	0.456380683644659
3	0.464758729952906
3.01	0.473055540537131
3.02	0.481270848052693
3.03	0.489404394374533
3.04	0.497455930474726
3.05	0.505425216312968
3.06	0.513312020738082
3.07	0.521116121399005
3.08	0.528837304663891
3.09	0.536475365546162
3.1	0.544030107636586
3.11	0.55150134304043
3.12	0.558888892319086
3.13	0.566192584435443
3.14	0.573412256702493
3.15	0.580547754734737
3.16	0.587598932401915
3.17	0.594565651784755
3.18	0.601447783132413
3.19	0.608245204821325
3.2	0.61495780331525
3.21	0.621585473126281
3.22	0.628128116776652
3.23	0.634585644761167
3.24	0.640957975510141
3.25	0.647245035352674
3.26	0.653446758480218
3.27	0.659563086910278
3.28	0.665593970450198
3.29	0.671539366660954
3.3	0.677399240820871
3.31	0.683173565889235
3.32	0.6888623224697
3.33	0.694465498773506
3.34	0.69998309058243
3.35	0.705415101211435
3.36	0.710761541471002
3.37	0.71602242962911
3.38	0.721197791372849
3.39	0.726287659769629
3.4	0.731292075227987
3.41	0.736211085457971
3.42	0.741044745431065
3.43	0.745793117339703
3.44	0.750456270556302
3.45	0.755034281591814
3.46	0.759527234053862
3.47	0.763935218604356
3.48	0.768258332916633
3.49	0.772496681632156
3.5	0.776650376316695
3.51	0.780719535416051
3.52	0.78470428421129
3.53	0.788604754773499
3.54	0.792421085918078
3.55	0.796153423158552
3.56	0.799801918659901
3.57	0.803366731191455
3.58	0.806848026079302
3.59	0.810245975158247
3.6	0.813560756723316
3.61	0.81679255548083
3.62	0.81994156249902
3.63	0.823007975158208
3.64	0.825991997100584
3.65	0.828893838179519
3.66	0.831713714408507
3.67	0.834451847909676
3.68	0.837108466861899
3.69	0.839683805448514
3.7	0.84217810380466
3.71	0.844591607964235
3.72	0.846924569806476
3.73	0.849177247002182
3.74	0.851349902959584
3.75	0.853442806769861
3.76	0.855456233152318
3.77	0.857390462399235
3.78	0.859245780320406
3.79	0.861022478187317
3.8	0.86272085267709
3.81	0.86434120581607
3.82	0.86588384492313
3.83	0.867349082552728
3.84	0.868737236437661
3.85	0.870048629431562
3.86	0.87128358945113
3.87	0.872442449418153
3.88	0.873525547201227
3.89	0.87453322555731
3.9	0.875465832073011
3.91	0.87632371910567
3.92	0.87710724372426
3.93	0.877816767650046
3.94	0.878452657197117
3.95	0.879015283212671
3.96	0.87950502101717
3.97	0.879922250344335
3.98	0.880267355280958
3.99	0.880540724206581
4	0.880742749733053
4.01	0.880873828643919
4.02	0.880934361833735
4.03	0.880924754247219
4.04	0.880845414818333
4.05	0.880696756409262
4.06	0.88047919574929
4.07	0.880193153373589
4.08	0.879839053561969
4.09	0.879417324277535
4.1	0.878928397105266
4.11	0.878372707190625
4.12	0.877750693178004
4.13	0.877062797149261
4.14	0.876309464562145
4.15	0.87549114418872
4.16	0.874608288053828
4.17	0.873661351373455
4.18	0.872650792493198
4.19	0.871577072826673
4.2	0.870440656793973
4.21	0.869242011760155
4.22	0.867981607973745
4.23	0.866659918505289
4.24	0.865277419185961
4.25	0.863834588546209
4.26	0.862331907754472
4.27	0.860769860555972
4.28	0.859148933211588
4.29	0.857469614436745
4.3	0.855732395340537
4.31	0.853937769364762
4.32	0.852086232223228
4.33	0.850178281841052
4.34	0.848214418294141
4.35	0.846195143748752
4.36	0.844120962401224
4.37	0.841992380417805
4.38	0.839809905874638
4.39	0.83757404869791
4.4	0.835285320604137
4.41	0.832944235040596
4.42	0.830551307125953
4.43	0.828107053591046
4.44	0.825611992719854
4.45	0.823066644290631
4.46	0.820471529517264
4.47	0.81782717099079
4.48	0.815134092621132
4.49	0.812392819579043
4.5	0.809603878238266
4.51	0.806767796117889
4.52	0.803885101824933
4.53	0.800956324997198
4.54	0.797981996246295
4.55	0.794962647100943
4.56	0.791898809950499
4.57	0.788791017988763
4.58	0.785639805157984
4.59	0.782445706093181
4.6	0.779209256066679
4.61	0.775930990932964
4.62	0.772611447073749
4.63	0.769251161343382
4.64	0.76585067101447
4.65	0.762410513723851
4.66	0.758931227418809
4.67	0.755413350303618
4.68	0.751857420786341
4.69	0.748263977426006
4.7	0.744633558880002
4.71	0.740966703851837
4.72	0.73726395103923
4.73	0.733525839082452
4.74	0.729752906513067
4.75	0.725945691702942
4.76	0.722104732813626
4.77	0.718230567746047
4.78	0.714323734090528
4.79	0.710384769077193
4.8	0.706414209526665
4.81	0.702412591801133
4.82	0.698380451755803
4.83	0.694318324690634
4.84	0.690226745302499
4.85	0.686106247637659
4.86	0.681957365044626
4.87	0.677780630127394
4.88	0.673576574699015
4.89	0.669345729735577
4.9	0.665088625330552
4.91	0.660805790649475
4.92	0.656497753885111
4.93	0.652165042212845
4.94	0.647808181746646
4.95	0.643427697495245
4.96	0.639024113318826
4.97	0.63459795188604
4.98	0.63014973463145
4.99	0.625679981713357
5	0.621189211972022
5.01	0.616677942888315
5.02	0.612146690542732
5.03	0.607595969574836
5.04	0.603026293143115
5.05	0.598438172885208
5.06	0.593832118878613
5.07	0.589208639601735
5.08	0.584568241895382
5.09	0.579911430924679
5.1	0.575238710141398
5.11	0.570550581246681
5.12	0.565847544154243
5.13	0.5611300969539
5.14	0.556398735875637
5.15	0.551653955254008
5.16	0.546896247492993
5.17	0.542126103031304
5.18	0.537344010308079
5.19	0.53255045572902
5.2	0.527745923632984
5.21	0.52293089625897
5.22	0.518105853713567
5.23	0.513271273938794
5.24	0.508427632680433
5.25	0.503575403456736
5.26	0.498715057527614
5.27	0.493847063864242
5.28	0.48897188911908
5.29	0.48408999759638
5.3	0.479201851223105
5.31	0.474307909520254
5.32	0.469408629574691
5.33	0.464504466011371
5.34	0.45959587096601
5.35	0.454683294058223
5.36	0.449767182365058
5.37	0.444847980395019
5.38	0.439926130062503
5.39	0.435002070662694
5.4	0.430076238846887
5.41	0.425149068598279
5.42	0.420220991208178
5.43	0.415292435252685
5.44	0.4103638265698
5.45	0.405435588236992
5.46	0.400508140549207
5.47	0.395581900997329
5.48	0.390657284247096
5.49	0.385734702118451
5.5	0.380814563565371
5.51	0.375897274656124
5.52	0.370983238553995
5.53	0.366072855498469
5.54	0.361166522786868
5.55	0.356264634756448
5.56	0.351367582766964
5.57	0.346475755183698
5.58	0.341589537360948
5.59	0.336709311626006
5.6	0.331835457263589
5.61	0.326968350500771
5.62	0.32210836449238
5.63	0.317255869306892
5.64	0.312411231912832
5.65	0.307574816165649
5.66	0.302746982795125
5.67	0.29792808939329
5.68	0.293118490402863
5.69	0.288318537106238
5.7	0.283528577615009
5.71	0.278748956860069
5.72	0.273980016582284
5.73	0.26922209532376
5.74	0.264475528419736
5.75	0.259740647991106
5.76	0.255017782937621
5.77	0.250307258931771
5.78	0.245609398413411
5.79	0.240924520585147
5.8	0.236252941408544
5.81	0.231594973601184
5.82	0.226950926634666
5.83	0.222321106733582
5.84	0.217705816875572
5.85	0.213105356792532
5.86	0.208520022973096
5.87	0.203950108666487
5.88	0.199395903887916
5.89	0.194857695425667
5.9	0.190335766850067
5.91	0.185830398524577
5.92	0.181341867619269
5.93	0.176870448127007
5.94	0.172416410882712
5.95	0.167980023586148
5.96	0.163561550828791
5.97	0.159161254125397
5.98	0.154779391951073
5.99	0.150416219784766
6	0.146071990160329
6.01	0.141746952726551
6.02	0.137441354317875
6.03	0.133155439037893
6.04	0.128889448358285
6.05	0.124643621236429
6.06	0.120418194255847
6.07	0.116213401794658
6.08	0.112029476228708
6.09	0.107866648177864
6.1	0.103725146806538
6.11	0.0996052001928314
6.12	0.0955070357851596
6.13	0.091430880971817
6.14	0.0873769637971158
6.15	0.0833455138704835
6.16	0.0793367635318508
6.17	0.0753509493621744
6.18	0.0713883141644457
6.19	0.067449109595907
6.2	0.0635335997158208
6.21	0.0596420658434785
6.22	0.0557748133279255
6.23	0.0519321811686198
6.24	0.0481145559923081
6.25	0.0443223928728367
6.26	0.0405562472427525
6.27	0.0368168254475674
6.28	0.0331050679811935
6.29	0.0294222929294624
6.3	0.0257704571264046
6.31	0.0221526647394147
6.32	0.018574245076811
6.33	0.015045300417847
6.34	0.0115876778455047
6.35	0.00825835420024864
6.36	0.00525335843239429
6.37	0.00345325179899788
6.38	0.0045432350861546
6.39	0.00729421519183018
6.4	0.010444099646885
6.41	0.0137012185210712
6.42	0.0169882521839176
6.43	0.0202774534516193
6.44	0.0235565703885689
6.45	0.0268193663434739
6.46	0.0300623209112768
6.47	0.0332832831840363
6.48	0.0364808531771573
6.49	0.0396540708323157
6.5	0.0428022480734746
6.51	0.0459248727031732
6.52	0.0490215507077539
6.53	0.0520919701950977
6.54	0.0551358780639951
6.55	0.0581530644545275
6.56	0.0611433521116242
6.57	0.0641065889405047
6.58	0.0670426426890686
6.59	0.069951397079383
6.6	0.0728327489464399
6.61	0.0756866060900108
6.62	0.0785128856394112
6.63	0.0813115127927632
6.64	0.0840824198335355
6.65	0.0868255453547608
6.66	0.0895408336406852
6.67	0.0922282341690001
6.68	0.0948877012064789
6.69	0.0975191934770875
6.7	0.100122673887828
6.71	0.102698109299574
6.72	0.105245470334571
6.73	0.107764731212867
6.74	0.110255869612555
6.75	0.112718866549242
6.76	0.115153706271222
6.77	0.11756037616768
6.78	0.119938866687634
6.79	0.122289171267795
6.8	0.124611286267892
6.81	0.126905210912233
6.82	0.129170947236541
6.83	0.131408500039191
6.84	0.133617876836265
6.85	0.135799087819748
6.86	0.137952145818552
6.87	0.140077066261682
6.88	0.142173867143638
6.89	0.144242568991381
6.9	0.146283194832793
6.91	0.148295770166479
6.92	0.150280322932625
6.93	0.152236883484808
6.94	0.154165484562696
6.95	0.156066161265424
6.96	0.157938951025585
6.97	0.159783893583795
6.98	0.161601030963756
6.99	0.163390407447756
7	0.165152069552392
7.01	0.166886066004831
7.02	0.168592447719182
7.03	0.170271267773199
7.04	0.171922581385168
7.05	0.173546445891015
7.06	0.17514292072153
7.07	0.176712067379785
7.08	0.178253949418725
7.09	0.179768632418685
7.1	0.181256183965307
7.11	0.182716673627249
7.12	0.18415017293417
7.13	0.185556755354726
7.14	0.186936496274616
7.15	0.188289472974669
7.16	0.189615764609041
7.17	0.190915452183434
7.18	0.192188618533335
7.19	0.193435348302321
7.2	0.194655727920296
7.21	0.195849845582035
7.22	0.19701779122539
7.23	0.198159656509807
7.24	0.199275534794747
7.25	0.200365521118159
7.26	0.201429712174984
7.27	0.202468206295645
7.28	0.203481103424673
7.29	0.204468505099172
7.3	0.205430514427504
7.31	0.206367236067877
7.32	0.207278776206973
7.33	0.208165242538639
7.34	0.209026744242633
7.35	0.209863391963241
7.36	0.210675297788119
7.37	0.21146257522708
7.38	0.212225339190841
7.39	0.212963705969924
7.4	0.213677793213495
7.41	0.214367719908292
7.42	0.215033606357577
7.43	0.215675574160109
7.44	0.216293746189126
7.45	0.216888246571459
7.46	0.217459200666551
7.47	0.218006735045664
7.48	0.218530977471011
7.49	0.219032056874982
7.5	0.219510103339456
7.51	0.219965248074982
7.52	0.220397623400302
7.53	0.220807362721644
7.54	0.221194600512217
7.55	0.221559472291737
7.56	0.221902114605948
7.57	0.222222665006302
7.58	0.222521262029561
7.59	0.2227980451776
7.6	0.223053154897127
7.61	0.223286732559607
7.62	0.223498920441142
7.63	0.22368986170243
7.64	0.223859700368816
7.65	0.224008581310463
7.66	0.224136650222425
7.67	0.224244053604947
7.68	0.224330938743825
7.69	0.224397453690685
7.7	0.224443747243535
7.71	0.224469968927272
7.72	0.22447626897427
7.73	0.224462798305074
7.74	0.224429708509218
7.75	0.22437715182598
7.76	0.22430528112537
7.77	0.224214249889128
7.78	0.224104212191801
7.79	0.22397532268193
7.8	0.223827736563247
7.81	0.223661609576191
7.82	0.223477097979117
7.83	0.223274358530012
7.84	0.223053548467986
7.85	0.222814825495028
7.86	0.222558347757811
7.87	0.22228427382958
7.88	0.221992762692111
7.89	0.22168397371781
7.9	0.2213580666519
7.91	0.221015201594689
7.92	0.220655538983962
7.93	0.220279239577418
7.94	0.219886464435259
7.95	0.219477374902919
7.96	0.219052132593756
7.97	0.218610899372016
7.98	0.218153837335778
7.99	0.217681108800028
8	0.217192876279916
8.01	0.216689302474025
8.02	0.216170550247788
8.03	0.215636782617007
8.04	0.215088162731525
8.05	0.214524853858918
8.06	0.213947019368339
8.07	0.213354822714576
8.08	0.212748427422026
8.09	0.212127997068944
8.1	0.211493695271714
8.11	0.210845685669322
8.12	0.210184131907838
8.13	0.209509197625096
8.14	0.208821046435476
8.15	0.208119841914712
8.16	0.207405747585015
8.17	0.206678926900081
8.18	0.205939543230459
8.19	0.205187759848754
8.2	0.204423739915243
8.21	0.203647646463413
8.22	0.202859642385684
8.23	0.202059890419286
8.24	0.201248553132202
8.25	0.200425792909254
8.26	0.199591771938285
8.27	0.198746652196622
8.28	0.197890595437354
8.29	0.19702376317608
8.3	0.196146316677496
8.31	0.195258416942288
8.32	0.194360224694079
8.33	0.193451900366553
8.34	0.192533604090583
8.35	0.191605495681614
8.36	0.190667734627177
8.37	0.189720480074387
8.38	0.188763890817671
8.39	0.187798125286725
8.4	0.186823341534388
8.41	0.185839697224715
8.42	0.1848473496213
8.43	0.183846455575559
8.44	0.182837171515271
8.45	0.181819653433152
8.46	0.180794056875615
8.47	0.179760536931629
8.48	0.178719248221727
8.49	0.177670344887174
8.5	0.176613980579139
8.51	0.175550308448177
8.52	0.174479481133708
8.53	0.173401650753617
8.54	0.172316968894112
8.55	0.171225586599589
8.56	0.170127654362655
8.57	0.169023322114367
8.58	0.167912739214387
8.59	0.166796054441549
8.6	0.165673415984323
8.61	0.16454497143155
8.62	0.163410867763237
8.63	0.162271251341454
8.64	0.161126267901493
8.65	0.159976062542971
8.66	0.15882077972123
8.67	0.157660563238792
8.68	0.156495556236885
8.69	0.155325901187221
8.7	0.154151739883801
8.71	0.152973213434891
8.72	0.151790462255175
8.73	0.150603626057873
8.74	0.149412843847212
8.75	0.148218253910833
8.76	0.147019993812418
8.77	0.145818200384476
8.78	0.144613009721093
8.79	0.143404557171056
8.8	0.14219297733087
8.81	0.140978404038078
8.82	0.139760970364558
8.83	0.138540808610049
8.84	0.137318050295794
8.85	0.13609282615825
8.86	0.134865266142983
8.87	0.133635499398625
8.88	0.132403654271064
8.89	0.131169858297575
8.9	0.129934238201349
8.91	0.128696919885775
8.92	0.127458028429248
8.93	0.126217688079776
8.94	0.124976022249893
8.95	0.123733153511638
8.96	0.122489203591634
8.97	0.121244293366333
8.98	0.119998542857344
8.99	0.118752071226893
9	0.117504996773427
9.01	0.116257436927331
9.02	0.115009508246701
9.03	0.113761326413357
9.04	0.112513006228845
9.05	0.111264661610667
9.06	0.110016405588533
9.07	0.108768350300868
9.08	0.107520606991242
9.09	0.106273286005124
9.1	0.105026496786567
9.11	0.1037803478752
9.12	0.102534946903164
9.13	0.101290400592244
9.14	0.100046814751176
9.15	0.0988042942729064
9.16	0.097562943132163
9.17	0.0963228643830266
9.18	0.0950841601566153
9.19	0.0938469316589595
9.2	0.0926112791688895
9.21	0.0913773020361665
9.22	0.0901450986796529
9.23	0.0889147665855691
9.24	0.0876864023059712
9.25	0.0864601014572623
9.26	0.0852359587188888
9.27	0.0840140678320507
9.28	0.0827945215987331
9.29	0.0815774118805599
9.3	0.0803628295981204
9.31	0.0791508647301484
9.32	0.077941606312976
9.33	0.0767351424400353
9.34	0.0755315602615719
9.35	0.0743309459844149
9.36	0.0731333848719364
9.37	0.0719389612441617
9.38	0.0707477584779532
9.39	0.0695598590074317
9.4	0.0683753443245155
9.41	0.0671942949796134
9.42	0.0660167905824807
9.43	0.0648429098032429
9.44	0.0636727303737468
9.45	0.0625063290887827
9.46	0.0613437818078854
9.47	0.0601851634570791
9.48	0.0590305480310342
9.49	0.0578800085953011
9.5	0.0567336172889832
9.51	0.055591445327581
9.52	0.0544535630062329
9.53	0.0533200397031739
9.54	0.0521909438838167
9.55	0.0510663431048981
9.56	0.0499463040194577
9.57	0.0488308923820022
9.58	0.0477201730545822
9.59	0.0466142100131134
9.6	0.0455130663548005
9.61	0.0444168043062442
9.62	0.0433254852323154
9.63	0.0422391696464773
9.64	0.0411579172220054
9.65	0.0400817868048687
9.66	0.0390108364281257
9.67	0.0379451233283523
9.68	0.0368847039643225
9.69	0.0358296340383494
9.7	0.0347799685207615
9.71	0.0337357616783027
9.72	0.0326970671067678
9.73	0.031663937769227
9.74	0.030636426040753
9.75	0.0296145837610811
9.76	0.0285984622967965
9.77	0.0275881126157824
9.78	0.0265835853760581
9.79	0.0255849310332459
9.8	0.0245921999711536
9.81	0.0236054426615327
9.82	0.0226247098612797
9.83	0.0216500528577473
9.84	0.0206815237769017
9.85	0.0197191759734715
9.86	0.0187630645308414
9.87	0.017813246908034
9.88	0.0168697837875559
9.89	0.0159327402007184
9.9	0.0150021870430451
9.91	0.0140782031474209
9.92	0.0131608781699848
9.93	0.0122503166862871
9.94	0.0113466441337969
9.95	0.0104500156480743
9.96	0.0095606295762456
9.97	0.00867874882383539
9.98	0.00780473586862255
9.99	0.00693911279412252
10	0.0060826698123808
10.01	0.00523667444478414
10.02	0.0044033079896751
10.03	0.00358667183116506
10.04	0.00279542310421655
10.05	0.0020508782920745
10.06	0.00141630383559752
10.07	0.00108651973655756
10.08	0.0013025937248246
10.09	0.0018765811826006
10.1	0.00257333634722965
10.11	0.00331142480614961
10.12	0.00406440927296492
10.13	0.00482196484461542
10.14	0.00557934631483924
10.15	0.00633409038730846
10.16	0.00708479570662951
10.17	0.00783060657117731
10.18	0.00857097022466529
10.19	0.00930551286510265
10.2	0.010033971910889
10.21	0.0107561569053659
10.22	0.0114719258891405
10.23	0.0121811705544932
10.24	0.0128838065997534
10.25	0.0135797672791269
10.26	0.0142689989777613
10.27	0.0149514581074927
10.28	0.0156271088854043
10.29	0.0162959217150039
10.3	0.0169578719875713
10.31	0.0176129391812627
10.32	0.0182611061748845
10.33	0.0189023587187474
10.34	0.01953668502166
10.35	0.0201640754253642
10.36	0.0207845221451648
10.37	0.0213980190613249
10.38	0.0220045615499081
10.39	0.0226041463441095
10.4	0.023196771420095
10.41	0.0237824359018384
10.42	0.0243611399813576
10.43	0.0249328848515799
10.44	0.0254976726487927
10.45	0.0260555064037703
10.46	0.0266063899992472
10.47	0.0271503281331533
10.48	0.0276873262862978
10.49	0.0282173906939611
10.5	0.0287405283206433
10.51	0.0292567468376056
10.52	0.0297660546024027
10.53	0.0302684606407773
10.54	0.0307639746297665
10.55	0.0312526068823609
10.56	0.031734368333557
10.57	0.0322092705270488
10.58	0.0326773256031788
10.59	0.0331385462874437
10.6	0.0335929458795791
10.61	0.0340405382436002
10.62	0.0344813377979141
10.63	0.0349153595061371
10.64	0.035342618868193
10.65	0.0357631319118386
10.66	0.0361769151843613
10.67	0.0365839857446817
10.68	0.0369843611555925
10.69	0.0373780594762306
10.7	0.0377650992547856
10.71	0.038145499521288
10.72	0.0385192797805886
10.73	0.038886460005555
10.74	0.0392470606302315
10.75	0.0396011025431953
10.76	0.0399486070810271
10.77	0.0402895960218371
10.78	0.0406240915788759
10.79	0.0409521163942272
10.8	0.0412736935325733
10.81	0.0415888464750063
10.82	0.0418975991129223
10.83	0.0421999757419363
10.84	0.0424960010558862
10.85	0.0427857001408506
10.86	0.0430690984692215
10.87	0.0433462218938191
10.88	0.043617096642056
10.89	0.0438817493101019
10.9	0.0441402068571271
10.91	0.0443924965995634
10.92	0.0446386462053617
10.93	0.0448786836883503
10.94	0.0451126374025432
10.95	0.0453405360365453
10.96	0.0455624086079361
10.97	0.0457782844577122
10.98	0.0459881932447309
10.99	0.0461921649401963
11	0.0463902298221638
11.01	0.0465824184700746
11.02	0.0467687617592956
11.03	0.0469492908557137
11.04	0.0471240372103281
11.05	0.0472930325538626
11.06	0.0474563088914502
11.07	0.0476138984972691
11.08	0.0477658339092384
11.09	0.0479121479237672
11.1	0.0480528735904545
11.11	0.0481880442068783
11.12	0.0483176933133785
11.13	0.0484418546878503
11.14	0.0485605623406029
11.15	0.0486738505091886
11.16	0.0487817536532971
11.17	0.0488843064496645
11.18	0.0489815437869732
11.19	0.0490735007608304
11.2	0.0491602126687291
11.21	0.049241715005034
11.22	0.0493180434560348
11.23	0.0493892338949554
11.24	0.049455322377049
11.25	0.0495163451346811
11.26	0.0495723385724641
11.27	0.0496233392623788
11.28	0.0496693839389718
11.29	0.0497105094945218
11.3	0.0497467529742827
11.31	0.0497781515717224
11.32	0.0498047426237906
11.33	0.0498265636062261
11.34	0.0498436521288773
11.35	0.049856045931047
11.36	0.0498637828768831
11.37	0.0498669009507648
11.38	0.0498654382527648
11.39	0.0498594329940543
11.4	0.0498489234924607
11.41	0.0498339481679102
11.42	0.049814545538019
11.43	0.049790754213639
11.44	0.0497626128944563
11.45	0.0497301603646213
11.46	0.0496934354883958
11.47	0.049652477205849
11.48	0.049607324528541
11.49	0.0495580165352926
11.5	0.0495045923679306
11.51	0.0494470912270979
11.52	0.049385552368068
11.53	0.0493200150966188
11.54	0.0492505187648988
11.55	0.0491771027673586
11.56	0.049099806536679
11.57	0.0490186695397598
11.58	0.0489337312737174
11.59	0.0488450312619347
11.6	0.0487526090500934
11.61	0.0486565042023054
11.62	0.0485567562972211
11.63	0.0484534049241926
11.64	0.0483464896794519
11.65	0.0482360501623418
11.66	0.048122125971568
11.67	0.0480047567014609
11.68	0.047883981938306
11.69	0.047759841256681
11.7	0.0476323742158329
11.71	0.047501620356075
11.72	0.0473676191952478
11.73	0.0472304102251502
11.74	0.047090032908079
11.75	0.0469465266733387
11.76	0.0467999309138183
11.77	0.0466502849825801
11.78	0.0464976281894883
11.79	0.0463419997978791
11.8	0.0461834390212372
11.81	0.0460219850199389
11.82	0.0458576768979952
11.83	0.045690553699839
11.84	0.045520654407173
11.85	0.0453480179357793
11.86	0.0451726831324474
11.87	0.0449946887718684
11.88	0.0448140735535909
11.89	0.0446308760990074
11.9	0.0444451349483685
11.91	0.0442568885578311
11.92	0.0440661752965368
11.93	0.0438730334437244
11.94	0.0436775011858834
11.95	0.0434796166139235
11.96	0.0432794177203826
11.97	0.0430769423966867
11.98	0.0428722284303979
11.99	0.0426653135025514
12	0.0424562351849798
12.01	0.0422450309376852
12.02	0.0420317381062484
12.03	0.0418163939192754
12.04	0.0415990354858486
12.05	0.0413796997930423
12.06	0.0411584237034584
12.07	0.0409352439527888
12.08	0.0407101971474157
12.09	0.0404833197620437
12.1	0.0402546481373708
12.11	0.0400242184777726
12.12	0.0397920668490348
12.13	0.039558229176122
12.14	0.039322741240962
12.15	0.0390856386802714
12.16	0.0388469569834193
12.17	0.0386067314903112
12.18	0.0383649973892611
12.19	0.0381217897150723
12.2	0.0378771433467608
12.21	0.0376310930060873
12.22	0.0373836732550208
12.23	0.0371349184939563
12.24	0.0368848629602548
12.25	0.0366335407257505
12.26	0.0363809856953414
12.27	0.0361272316052256
12.28	0.0358723120207938
12.29	0.0356162603352333
12.3	0.0353591097675259
12.31	0.0351008933611452
12.32	0.0348416439819864
12.33	0.0345813943171715
12.34	0.0343201768731734
12.35	0.0340580239743994
12.36	0.033794967761528
12.37	0.0335310401903269
12.38	0.0332662730298522
12.39	0.0330006978611442
12.4	0.0327343460759489
12.41	0.0324672488752087
12.42	0.0321994372677089
12.43	0.0319309420689415
12.44	0.031661793899492
12.45	0.0313920231842314
12.46	0.0311216601508523
12.47	0.030850734828339
12.48	0.0305792770466559
12.49	0.030307316434775
12.5	0.0300348824199685
12.51	0.0297620042267919
12.52	0.0294887108757666
12.53	0.0292150311824979
12.54	0.0289409937569253
12.55	0.0286666270018508
12.56	0.0283919591124043
12.57	0.0281170180750357
12.58	0.0278418316665583
12.59	0.0275664274533582
12.6	0.0272908327906477
12.61	0.0270150748214645
12.62	0.0267391804761482
12.63	0.026463176471368
12.64	0.0261870893096504
12.65	0.0259109452783388
12.66	0.0256347704494175
12.67	0.0253585906785006
12.68	0.0250824316042857
12.69	0.0248063186480507
12.7	0.0245302770131826
12.71	0.0242543316844791
12.72	0.0239785074276303
12.73	0.0237028287890001
12.74	0.0234273200949176
12.75	0.0231520054513297
12.76	0.0228769087434443
12.77	0.0226020536353091
12.78	0.0223274635695095
12.79	0.0220531617669444
12.8	0.0217791712262265
12.81	0.0215055147237766
12.82	0.0212322148132042
12.83	0.0209592938257144
12.84	0.0206867738689803
12.85	0.0204146768277947
12.86	0.0201430243636619
12.87	0.019871837914565
12.88	0.0196011386949738
12.89	0.0193309476958696
12.9	0.0190612856844662
12.91	0.0187921732044887
12.92	0.0185236305758779
12.93	0.0182556778952439
12.94	0.0179883350354254
12.95	0.0177216216460329
12.96	0.0174555571532512
12.97	0.0171901607602702
12.98	0.0169254514472016
12.99	0.0166614479713137
13	0.0163981688676131
13.01	0.0161356324484548
13.02	0.015873856804493
13.03	0.0156128598047464
13.04	0.0153526590965914
13.05	0.0150932721067738
13.06	0.0148347160414711
13.07	0.0145770078869226
13.08	0.0143201644095163
13.09	0.0140642021569406
13.1	0.0138091374581594
13.11	0.0135549864244448
13.12	0.0133017649498571
13.13	0.0130494887119979
13.14	0.0127981731726516
13.15	0.0125478335788976
13.16	0.0122984849634957
13.17	0.0120501421463117
13.18	0.0118028197351105
13.19	0.0115565321266378
13.2	0.0113112935075698
13.21	0.0110671178562371
13.22	0.0108240189438125
13.23	0.0105820103356335
13.24	0.0103411053927422
13.25	0.0101013172741452
13.26	0.00986265893820112
13.27	0.00962514314495108
13.28	0.00938878245835539
13.29	0.00915358924899967
13.3	0.00891957569684412
13.31	0.00868675379434276
13.32	0.00845513534993924
13.33	0.00822473199232197
13.34	0.00799555517474392
13.35	0.00776761617958843
13.36	0.00754092612539688
13.37	0.00731549597224343
13.38	0.0070913365298763
13.39	0.0068684584668535
13.4	0.00664687232030407
13.41	0.00642658850835693
13.42	0.00620761734410075
13.43	0.00598996905251592
13.44	0.00577365379072124
13.45	0.00555868167161043
13.46	0.0053450627934562
13.47	0.00513280727534427
13.48	0.0049219253006696
13.49	0.0047124271712956
13.5	0.00450432337513701
13.51	0.0042976246712092
13.52	0.00409234219824795
13.53	0.00388848761393321
13.54	0.0036860732774144
13.55	0.0034851124882145
13.56	0.0032856198078096
13.57	0.00308761149412267
13.58	0.00289110610254472
13.59	0.00269612533054342
13.6	0.00250269522930572
13.61	0.00231084798393777
13.62	0.00212062459744404
13.63	0.00193207906279962
13.64	0.00174528507498488
13.65	0.00156034728099867
13.66	0.00137742106324765
13.67	0.00119674939904518
13.68	0.00101873654631899
13.69	0.000844108782069038
13.7	0.000674305624166323
13.71	0.000512571096776559
13.72	0.000367491579018229
13.73	0.000264700117104555
13.74	0.000257295783996347
13.75	0.000349123932313875
13.76	0.000485352588872709
13.77	0.000636939058261758
13.78	0.000794179821496349
13.79	0.000953482849666503
13.8	0.00111328238509461
13.81	0.00127279984599949
13.82	0.00143160740089283
13.83	0.00158945121098027
13.84	0.00174617131252037
13.85	0.00190166189920981
13.86	0.00205585016073743
13.87	0.00220868432103877
13.88	0.0023601265371185
13.89	0.00251014850497552
13.9	0.0026587286421174
13.91	0.00280585022552722
13.92	0.0029515001269992
13.93	0.00309566793431518
13.94	0.00323834532747293
13.95	0.00337952562697925
13.96	0.00351920346234362
13.97	0.00365737452437846
13.98	0.00379403537641325
13.99	0.0039291833114348
14	0.00406281623950057
14.01	0.00419493260021544
14.02	0.00432553129290592
14.03	0.00445461162114146
14.04	0.0045821732474435
14.05	0.00470821615645023
14.06	0.00483274062527342
14.07	0.00495574719743883
14.08	0.00507723666321572
14.09	0.00519721004096093
14.1	0.00531566856289623
14.11	0.00543261366182642
14.12	0.00554804696085069
14.13	0.00566197026304387
14.14	0.00577438554400873
14.15	0.00588529494409892
14.16	0.00599470076227123
14.17	0.00610260544979002
14.18	0.00620901160616752
14.19	0.00631392197363497
14.2	0.00641733943335898
14.21	0.00651926700153864
14.22	0.00661970782598726
14.23	0.00671866518270201
14.24	0.00681614247320415
14.25	0.00691214322149641
14.26	0.00700667107132107
14.27	0.00709972978412926
14.28	0.00719132323626745
14.29	0.00728145541707449
14.3	0.00737013042664438
14.31	0.00745735247364535
14.32	0.0075431258737064
14.33	0.00762745504728308
14.34	0.00771034451796453
14.35	0.0077917989106336
14.36	0.00787182294955664
14.37	0.00795042145738924
14.38	0.00802759935263881
14.39	0.00810336164865907
14.4	0.008177713452045
14.41	0.00825065996099306
14.42	0.00832220646361758
14.43	0.0083923583368816
14.44	0.00846112104467033
14.45	0.00852850013685428
14.46	0.00859450124742161
14.47	0.00865913009339141
14.48	0.00872239247310481
14.49	0.00878429426531356
14.5	0.00884484142732602
14.51	0.00890403999406313
14.52	0.00896189607634674
14.53	0.00901841585997448
14.54	0.00907360560419676
14.55	0.00912747164028328
14.56	0.00918002037077954
14.57	0.00923125826739211
14.58	0.00928119187026617
14.59	0.00932982778693153
14.6	0.00937717269045505
14.61	0.00942323331853318
14.62	0.00946801647230378
14.63	0.00951152901486455
14.64	0.00955377787030689
14.65	0.00959477002236369
14.66	0.00963451251325015
14.67	0.00967301244253029
14.68	0.00971027696564463
14.69	0.00974631329306442
14.7	0.00978112868893892
14.71	0.00981473046980623
14.72	0.00984712600385706
14.73	0.00987832270938824
14.74	0.00990832805352125
14.75	0.00993714955157457
14.76	0.00996479476533379
14.77	0.0099912713026067
14.78	0.0100165868152704
14.79	0.01004074899881
14.8	0.0100637655910892
14.81	0.0100856443707882
14.82	0.0101063931568266
14.83	0.0101260198071186
14.84	0.0101445322174454
14.85	0.0101619383202644
14.86	0.0101782460837413
14.87	0.0101934635107503
14.88	0.010207598637635
14.89	0.010220659533256
14.9	0.0102326542980719
14.91	0.0102435910627989
14.92	0.0102534779876362
14.93	0.010262323260885
14.94	0.0102701350985533
14.95	0.0102769217425469
14.96	0.0102826914603037
14.97	0.0102874525434906
14.98	0.0102912133068433
14.99	0.0102939820878489
15	0.010295767244767
15.01	0.0102965771564285
15.02	0.0102964202210962
15.03	0.0102953048552505
15.04	0.0102932394927588
15.05	0.0102902325840412
15.06	0.0102862925951747
15.07	0.0102814280065546
15.08	0.0102756473123077
15.09	0.0102689590194842
15.1	0.0102613716466515
15.11	0.0102528937234651
15.12	0.0102435337895121
15.13	0.0102333003934914
15.14	0.0102222020922348
15.15	0.010210247449845
15.16	0.010197445037275
15.17	0.0101838034304489
15.18	0.0101693312105067
15.19	0.0101540369619823
15.2	0.0101379292730915
15.21	0.0101210167333197
15.22	0.0101033079342401
15.23	0.0100848114676036
15.24	0.010065535924896
15.25	0.0100454898965225
15.26	0.0100246819709426
15.27	0.0100031207337704
15.28	0.00998081476717776
15.29	0.00995777264917344
15.3	0.00993400295257136
15.31	0.00990951424415638
15.32	0.00988431508445963
15.33	0.00985841402627587
15.34	0.00983181961462512
15.35	0.00980454038551305
15.36	0.00977658486526664
15.37	0.0097479615700702
15.38	0.00971867900497183
15.39	0.00968874566334198
15.4	0.00965817002611346
15.41	0.00962696056095592
15.42	0.00959512572181283
15.43	0.0095626739482273
15.44	0.00952961366422547
15.45	0.00949595327825269
15.46	0.00946170118227136
15.47	0.0094268657509583
15.48	0.00939145534094412
15.49	0.00935547829086869
15.5	0.00931894292015939
15.51	0.0092818575282067
15.52	0.00924423039452539
15.53	0.00920606977748023
15.54	0.00916738391386506
15.55	0.00912818101842318
15.56	0.00908846928325215
15.57	0.00904825687698507
15.58	0.00900755194467396
15.59	0.00896636260645396
15.6	0.00892469695792065
15.61	0.0088825630690875
15.62	0.00883996898373067
15.63	0.00879692271893332
15.64	0.00875343226488928
15.65	0.00870950558393053
15.66	0.00866515061033845
15.67	0.00862037524946598
15.68	0.00857518737795814
15.69	0.00852959484198316
15.7	0.00848360545846573
15.71	0.00843722701299954
15.72	0.00839046726020496
15.73	0.00834333392333419
15.74	0.00829583469331225
15.75	0.00824797722891723
15.76	0.0081997691555828
15.77	0.0081512180655508
15.78	0.00810233151742525
15.79	0.00805311703526521
15.8	0.00800358210867998
15.81	0.00795373419223349
15.82	0.00790358070478097
15.83	0.00785312902979698
15.84	0.0078023865140874
15.85	0.00775136046796746
15.86	0.00770005816489869
15.87	0.00764848684075565
15.88	0.00759665369377544
15.89	0.00754456588441925
15.9	0.00749223053394462
15.91	0.0074396547256587
15.92	0.00738684550347173
15.93	0.00733380987168209
15.94	0.00728055479503298
15.95	0.00722708719824778
15.96	0.00717341396550639
15.97	0.00711954194037996
15.98	0.00706547792562124
15.99	0.00701122868246378
16	0.0069568009307789
16.01	0.00690220134863112
16.02	0.0068474365719686
16.03	0.00679251319424715
16.04	0.00673743776670325
16.05	0.00668221679720872
16.06	0.00662685675105639
16.07	0.00657136404987807
16.08	0.00651574507174153
16.09	0.00646000615123893
16.1	0.00640415357856688
16.11	0.00634819359994247
16.12	0.00629213241707525
16.13	0.00623597618713288
16.14	0.00617973102240456
16.15	0.00612340299018735
16.16	0.00606699811254873
16.17	0.00601052236624939
16.18	0.00595398168253962
16.19	0.00589738194681827
16.2	0.00584072899896756
16.21	0.00578402863245761
16.22	0.00572728659479896
16.23	0.00567050858727489
16.24	0.0056137002646183
16.25	0.005556867235047
16.26	0.00550001506006769
16.27	0.00544314925447806
16.28	0.00538627528606782
16.29	0.0053293985755564
16.3	0.00527252449671906
16.31	0.00521565837594211
16.32	0.00515880549248824
16.33	0.00510197107796365
16.34	0.00504516031662608
16.35	0.00498837834546826
16.36	0.00493163025332821
16.37	0.00487492108181086
16.38	0.00481825582456566
16.39	0.00476163942757039
16.4	0.00470507678886247
16.41	0.00464857275862683
16.42	0.00459213213928015
16.43	0.00453575968500512
16.44	0.00447946010234954
16.45	0.00442323804966066
16.46	0.00436709813712451
16.47	0.00431104492745002
16.48	0.00425508293469002
16.49	0.00419921662526064
16.5	0.00414345041761685
16.51	0.00408778868170099
16.52	0.00403223574005797
16.53	0.003976795866981
16.54	0.00392147328890894
16.55	0.00386627218407594
16.56	0.00381119668323425
16.57	0.00375625086911221
16.58	0.00370143877662779
16.59	0.0036467643929308
16.6	0.00359223165757429
16.61	0.00353784446247926
16.62	0.00348360665193409
16.63	0.00342952202276077
16.64	0.00337559432446018
16.65	0.00332182725929605
16.66	0.00326822448193361
16.67	0.00321478960025851
16.68	0.00316152617513922
16.69	0.00310843772021716
16.7	0.00305552770265574
16.71	0.00300279954282191
16.72	0.00295025661444381
16.73	0.00289790224489796
16.74	0.00284573971545781
16.75	0.00279377226094783
16.76	0.00274200307055799
16.77	0.00269043528752569
16.78	0.00263907200950911
16.79	0.0025879162888496
16.8	0.00253697113260046
16.81	0.00248623950281674
16.82	0.00243572431677519
16.83	0.00238542844729607
16.84	0.00233535472288418
16.85	0.00228550592809146
16.86	0.00223588480372266
16.87	0.00218649404736616
16.88	0.00213733631323974
16.89	0.0020884142133215
16.9	0.00203973031693644
16.91	0.00199128715182912
16.92	0.00194308720417671
16.93	0.00189513291944635
16.94	0.00184742670267608
16.95	0.0017999709193406
16.96	0.00175276789591211
16.97	0.00170581992056825
16.98	0.00165912924429292
16.99	0.00161269808141218
17	0.00156652861118626
17.01	0.00152062297873869
17.02	0.00147498329641584
17.03	0.00142961164583001
17.04	0.00138451007904144
17.05	0.00133968062142578
17.06	0.00129512527378001
17.07	0.00125084601544416
17.08	0.00120684480812757
17.09	0.00116312359931691
17.1	0.00111968432835576
17.11	0.00107652893175632
17.12	0.00103365935126639
17.13	0.000991077542487365
17.14	0.000948785486430949
17.15	0.000906785203598833
17.16	0.000865078771961806
17.17	0.000823668349350544
17.18	0.000782556202710553
17.19	0.00074174474613996
17.2	0.000701236591039053
17.21	0.000661034612734983
17.22	0.000621142041518967
17.23	0.000581562588054262
17.24	0.000542300618847589
17.25	0.000503361409556716
17.26	0.0004647515154362
17.27	0.000426479329992954
17.28	0.000388555953398852
17.29	0.000350996587733517
17.3	0.000313822873875615
17.31	0.000277066995365404
17.32	0.000240779313080338
17.33	0.000205043592693637
17.34	0.00017001011644464
17.35	0.000135975880157823
17.36	0.000103606472800177
17.37	7.4644646412536e-05
17.38	5.418668574642e-05
17.39	5.25549256530759e-05
17.4	7.05996733008159e-05
17.41	9.76654327252778e-05
17.42	0.000127908563840618
17.43	0.000159332623395918
17.44	0.000191191657566845
17.45	0.000223159251601451
17.46	0.00025507284020836
17.47	0.00028684306081769
17.48	0.00031841691740329
17.49	0.000349761051058164
17.5	0.000380853437925768
17.51	0.000411678961401634
17.52	0.000442226909197035
17.53	0.000472489485818658
17.54	0.000502460893239726
17.55	0.000532136739833591
17.56	0.000561513650972941
17.57	0.000590589003454885
17.58	0.000619360742005864
17.59	0.00064782724799523
17.6	0.000675987245712936
17.61	0.000703839731307657
17.62	0.000731383922660312
17.63	0.00075861921854072
17.64	0.000785545169447123
17.65	0.00081216145345616
17.66	0.000838467858009294
17.67	0.000864464265691134
17.68	0.000890150642102231
17.69	0.000915527026576622
17.7	0.000940593524403824
17.71	0.000965350300608517
17.72	0.000989797574653934
17.73	0.00101393561606384
17.74	0.00103776474046139
17.75	0.00106128530723343
17.76	0.00108449771577118
17.77	0.00110740240383276
17.78	0.00112999984582412
17.79	0.00115229055009237
17.8	0.00117427505833374
17.81	0.00119595394383674
17.82	0.00121732781053213
17.83	0.00123839729124615
17.84	0.00125916304760938
17.85	0.00127962576866645
17.86	0.00129978617021827
17.87	0.00131964499406307
17.88	0.00133920300721379
17.89	0.00135846100160643
17.9	0.001377419793033
17.91	0.00139608022098452
17.92	0.00141444314799485
17.93	0.00143250945908098
17.94	0.00145028006140588
17.95	0.00146775588366182
17.96	0.00148493787592774
17.97	0.00150182700890724
17.98	0.00151842427386034
17.99	0.00153473068199649
18	0.00155074726433408
18.01	0.00156647507083441
18.02	0.00158191517089409
18.03	0.00159706865213475
18.04	0.00161193662085745
18.05	0.00162652020079687
18.06	0.00164082053387482
18.07	0.00165483877901993
18.08	0.00166857611218904
18.09	0.00168203372626399
18.1	0.00169521283043394
18.11	0.00170811464992302
18.12	0.00172074042606069
18.13	0.0017330914153151
18.14	0.00174516888978437
18.15	0.00175697413648326
18.16	0.00176850845701276
18.17	0.00177977316757454
18.18	0.00179076959828237
18.19	0.00180149909359351
18.2	0.00181196301107609
18.21	0.00182216272197383
18.22	0.00183209961070044
18.23	0.00184177507412408
18.24	0.00185119052233192
18.25	0.00186034737686453
18.26	0.0018692470722678
18.27	0.00187789105414518
18.28	0.00188628078015106
18.29	0.00189441771911905
18.3	0.00190230335074033
18.31	0.00190993916595159
18.32	0.00191732666587037
18.33	0.00192446736209096
18.34	0.0019313627764826
18.35	0.00193801444040603
18.36	0.00194442389521897
18.37	0.00195059269134392
18.38	0.00195652238849336
18.39	0.00196221455541173
18.4	0.00196767076916896
18.41	0.00197289261555858
18.42	0.00197788168870549
18.43	0.0019826395903781
18.44	0.0019871679301992
18.45	0.0019914683256055
18.46	0.00199554240091071
18.47	0.00199939178794979
18.48	0.00200301812519712
18.49	0.0020064230577153
18.5	0.00200960823715482
18.51	0.0020125753211442
18.52	0.00201532597378213
18.53	0.00201786186444271
18.54	0.00202018466839738
18.55	0.0020222960659932
18.56	0.0020241977430562
18.57	0.00202589139021556
18.58	0.00202737870287296
18.59	0.00202866138077152
18.6	0.00202974112808721
18.61	0.00203061965353968
18.62	0.00203129866900558
18.63	0.00203177989071761
18.64	0.00203206503820809
18.65	0.00203215583433673
18.66	0.00203205400504251
18.67	0.002031761279367
18.68	0.00203127938908637
18.69	0.00203061006836607
18.7	0.00202975505390951
18.71	0.00202871608459262
18.72	0.00202749490129182
18.73	0.00202609324656855
18.74	0.00202451286479139
18.75	0.00202275550181898
18.76	0.00202082290443185
18.77	0.00201871682109949
18.78	0.00201643900048208
18.79	0.0020139911927008
18.8	0.00201137514786832
18.81	0.00200859261678412
18.82	0.00200564535062095
18.83	0.00200253510014183
18.84	0.00199926361646808
18.85	0.00199583265017848
18.86	0.00199224395149175
18.87	0.00198849926980537
18.88	0.00198460035417959
18.89	0.00198054895245141
18.9	0.0019763468114142
18.91	0.00197199567664773
18.92	0.00196749729219846
18.93	0.00196285340098957
18.94	0.00195806574346677
18.95	0.00195313605902331
18.96	0.00194806608459
18.97	0.00194285755506188
18.98	0.00193751220301908
18.99	0.00193203175859776
19	0.00192641794926193
19.01	0.00192067249993649
19.02	0.00191479713252923
19.03	0.00190879356599618
19.04	0.00190266351591725
19.05	0.0018964086950714
19.06	0.00189003081236506
19.07	0.00188353157327629
19.08	0.00187691267968954
19.09	0.00187017582980842
19.1	0.00186332271748881
19.11	0.00185635503282434
19.12	0.00184927446156314
19.13	0.00184208268533279
19.14	0.00183478138136324
19.15	0.00182737222171592
19.16	0.00181985687459795
19.17	0.00181223700295964
19.18	0.00180451426478354
19.19	0.00179669031345096
19.2	0.0017887667966987
19.21	0.00178074535718775
19.22	0.00177262763245553
19.23	0.00176441525443177
19.24	0.00175610984935153
19.25	0.0017477130375928
19.26	0.00173922643428902
19.27	0.00173065164842904
19.28	0.00172199028274582
19.29	0.00171324393430931
19.3	0.00170441419370686
19.31	0.00169550264535349
19.32	0.00168651086733395
19.33	0.00167744043120744
19.34	0.00166829290182298
19.35	0.00165906983775157
19.36	0.00164977279031077
19.37	0.00164040330440651
19.38	0.00163096291791126
19.39	0.00162145316173651
19.4	0.00161187555942365
19.41	0.00160223162759571
19.42	0.00159252287574964
19.43	0.00158275080569441
19.44	0.00157291691200526
19.45	0.00156302268193981
19.46	0.00155306959495888
19.47	0.00154305912304739
19.48	0.00153299273029311
19.49	0.00152287187320947
19.5	0.001512698000165
19.51	0.00150247255226677
19.52	0.00149219696183295
19.53	0.00148187265371396
19.54	0.00147150104420657
19.55	0.0014610835419812
19.56	0.00145062154678328
19.57	0.00144011645085499
19.58	0.0014295696373093
19.59	0.0014189824813747
19.6	0.00140835634981899
19.61	0.00139769260045014
19.62	0.0013869925827416
19.63	0.00137625763776073
19.64	0.00136548909758146
19.65	0.00135468828585561
19.66	0.00134385651713724
19.67	0.00133299509710289
19.68	0.00132210532310695
19.69	0.00131118848297866
19.7	0.00130024585601168
19.71	0.00128927871217182
19.72	0.00127828831268476
19.73	0.00126727590964596
19.74	0.0012562427457506
19.75	0.00124519005484314
19.76	0.00123411906158339
19.77	0.00122303098116789
19.78	0.00121192701959768
19.79	0.00120080837389129
19.8	0.00118967623135938
19.81	0.00117853177006981
19.82	0.00116737615920339
19.83	0.00115621055741101
19.84	0.00114503611513977
19.85	0.00113385397258238
19.86	0.00112266526072733
19.87	0.00111147110103341
19.88	0.00110027260565388
19.89	0.00108907087656795
19.9	0.0010778670069028
19.91	0.00106666207996468
19.92	0.0010554571691538
19.93	0.0010442533385668
19.94	0.0010330516426188
19.95	0.00102185312605001
19.96	0.0010106588240098
19.97	0.0009994697618226
19.98	0.000988286955137762
19.99	0.000977111410275877
20	0.00096594412333875


==> TeX/Tikz/Data/Sim_P_bad/v7.dat <==
0	2.25351460300456
0.01	2.24667412292862
0.02	2.23949794755859
0.03	2.23199302410619
0.04	2.22416618693189
0.05	2.21602415945363
0.06	2.20757355602739
0.07	2.19882088380015
0.08	2.18977254453552
0.09	2.1804348364124
0.1	2.17081395579716
0.11	2.16091599898966
0.12	2.15074696394343
0.13	2.14031275196064
0.14	2.12961916936202
0.15	2.1186719291323
0.16	2.10747665254152
0.17	2.0960388707427
0.18	2.08436402634624
0.19	2.07245747497145
0.2	2.06032448677581
0.21	2.04797024796227
0.22	2.03539986226501
0.23	2.02261835241436
0.24	2.00963066158102
0.25	1.99644165480035
0.26	1.98305612037704
0.27	1.96947877127075
0.28	1.95571424646319
0.29	1.94176711230718
0.3	1.92764186385815
0.31	1.91334292618881
0.32	1.89887465568738
0.33	1.88424134133994
0.34	1.86944720599773
0.35	1.85449640762977
0.36	1.83939304056154
0.37	1.8241411367004
0.38	1.80874466674848
0.39	1.7932075414036
0.4	1.77753361254917
0.41	1.76172667443374
0.42	1.74579046484106
0.43	1.72972866625156
0.44	1.71354490699602
0.45	1.69724276240269
0.46	1.68082575593849
0.47	1.66429736034582
0.48	1.64766099877573
0.49	1.63092004591901
0.5	1.61407782913628
0.51	1.5971376295887
0.52	1.58010268337063
0.53	1.56297618264601
0.54	1.54576127679018
0.55	1.52846107353899
0.56	1.51107864014733
0.57	1.49361700455926
0.58	1.47607915659221
0.59	1.45846804913778
0.6	1.44078659938222
0.61	1.42303769004941
0.62	1.40522417067019
0.63	1.38734885888139
0.64	1.36941454175903
0.65	1.35142397719
0.66	1.33337989528747
0.67	1.31528499985537
0.68	1.29714196990817
0.69	1.27895346125278
0.7	1.26072210814003
0.71	1.24245052499419
0.72	1.22414130822983
0.73	1.20579703816638
0.74	1.18742028105221
0.75	1.16901359121102
0.76	1.15057951332532
0.77	1.1321205848734
0.78	1.11363933873814
0.79	1.09513830600866
0.8	1.07662001899818
0.81	1.05808701450482
0.82	1.03954183734541
0.83	1.02098704419675
0.84	1.00242520778309
0.85	0.983858921454573
0.86	0.965290804207316
0.87	0.946723506203384
0.88	0.928159714857472
0.89	0.909602161567079
0.9	0.891053629174714
0.91	0.872516960264362
0.92	0.853995066410571
0.93	0.835490938517494
0.94	0.817007658407611
0.95	0.798548411846337
0.96	0.780116503220111
0.97	0.761715372122935
0.98	0.743348612150716
0.99	0.725019992255947
1	0.706733481078741
1.01	0.688493274746559
1.02	0.670303828726559
1.03	0.652169894424995
1.04	0.634096561361348
1.05	0.616089305906032
1.06	0.598154047765593
1.07	0.580297215635685
1.08	0.562525823728634
1.09	0.544847561229611
1.1	0.527270897155633
1.11	0.509805203598877
1.12	0.492460900945667
1.13	0.475249629390592
1.14	0.458184451926186
1.15	0.441280094990785
1.16	0.424553234097579
1.17	0.408022833018186
1.18	0.391710546382956
1.19	0.375641196738234
1.2	0.359843337890705
1.21	0.344349916282921
1.22	0.329199040365221
1.23	0.314434863142339
1.24	0.300108573249199
1.25	0.286279472079821
1.26	0.273016084617466
1.27	0.260397204826659
1.28	0.248512708216234
1.29	0.237463873147588
1.3	0.227362846311633
1.31	0.218330792148288
1.32	0.210494234059664
1.33	0.203979209435476
1.34	0.19890320906762
1.35	0.195365485400715
1.36	0.193437076545621
1.37	0.19315249446649
1.38	0.194505068592206
1.39	0.197447204014273
1.4	0.20189551493207
1.41	0.207739507685705
1.42	0.214851786136044
1.43	0.223097829934398
1.44	0.232344024148573
1.45	0.242463393372081
1.46	0.25333910686028
1.47	0.26486616201452
1.48	0.276951757791161
1.49	0.289514828908532
1.5	0.302485109696557
1.51	0.3158019863075
1.52	0.329413302857855
1.53	0.343274217941145
1.54	0.357346161007214
1.55	0.371595908439421
1.56	0.38599478169384
1.57	0.400517960435361
1.58	0.415143899186212
1.59	0.42985383453997
1.6	0.444631370169159
1.61	0.459462127853316
1.62	0.474333454097346
1.63	0.489234173326972
1.64	0.504154379997819
1.65	0.519085263171403
1.66	0.534018958172538
1.67	0.548948420848754
1.68	0.563867320715475
1.69	0.57876994990742
1.7	0.593651145384797
1.71	0.608506222279304
1.72	0.62333091662463
1.73	0.638121336012693
1.74	0.652873916960731
1.75	0.667585387975713
1.76	0.682252737468344
1.77	0.696873185806144
1.78	0.711444160908467
1.79	0.725963276880515
1.8	0.740428315261523
1.81	0.754837208527443
1.82	0.769188025542858
1.83	0.783478958702315
1.84	0.797708312539432
1.85	0.811874493614262
1.86	0.825976001516386
1.87	0.840011420844152
1.88	0.853979414039715
1.89	0.867878714976093
1.9	0.881708123206361
1.91	0.895466498797044
1.92	0.909152757678041
1.93	0.922765867449986
1.94	0.936304843597736
1.95	0.949768746064792
1.96	0.963156676149327
1.97	0.976467773687149
1.98	0.989701214491123
1.99	1.00285620802025
2	1.01593199525464
2.01	1.02892784675551
2.02	1.04184306089158
2.03	1.05467696221536
2.04	1.06742889997481
2.05	1.08009824674721
2.06	1.09268439718368
2.07	1.10518676685394
2.08	1.11760479118212
2.09	1.12993792446512
2.1	1.14218563896624
2.11	1.15434742407734
2.12	1.16642278554345
2.13	1.17841124474439
2.14	1.19031233802868
2.15	1.20212561609506
2.16	1.21385064341787
2.17	1.22548699771252
2.18	1.2370342694378
2.19	1.24849206133211
2.2	1.25985998798093
2.21	1.27113767541286
2.22	1.28232476072233
2.23	1.29342089171664
2.24	1.30442572658567
2.25	1.31533893359245
2.26	1.32616019078306
2.27	1.33688918571445
2.28	1.34752561519893
2.29	1.35806918506399
2.3	1.36851960992652
2.31	1.3788766129803
2.32	1.38913992579585
2.33	1.39930928813192
2.34	1.40938444775757
2.35	1.41936516028441
2.36	1.42925118900812
2.37	1.43904230475866
2.38	1.44873828575874
2.39	1.45833891748984
2.4	1.46784399256539
2.41	1.47725331061059
2.42	1.48656667814858
2.43	1.49578390849239
2.44	1.50490482164241
2.45	1.51392924418907
2.46	1.52285700922028
2.47	1.53168795623349
2.48	1.54042193105204
2.49	1.54905878574543
2.5	1.55759837855353
2.51	1.56604057381417
2.52	1.57438524189426
2.53	1.58263225912391
2.54	1.59078150773364
2.55	1.59883287579434
2.56	1.60678625715985
2.57	1.61464155141206
2.58	1.62239866380839
2.59	1.63005750523142
2.6	1.63761799214062
2.61	1.64508004652613
2.62	1.65244359586429
2.63	1.659708573075
2.64	1.66687491648074
2.65	1.6739425697671
2.66	1.68091148194483
2.67	1.68778160731331
2.68	1.69455290542527
2.69	1.7012253410528
2.7	1.7077988841545
2.71	1.71427350984381
2.72	1.72064919835828
2.73	1.72692593502988
2.74	1.73310371025624
2.75	1.73918251947277
2.76	1.74516236312557
2.77	1.75104324664513
2.78	1.75682518042076
2.79	1.76250817977574
2.8	1.76809226494302
2.81	1.77357746104166
2.82	1.77896379805368
2.83	1.78425131080159
2.84	1.78944003892629
2.85	1.79453002686555
2.86	1.79952132383281
2.87	1.80441398379646
2.88	1.80920806545949
2.89	1.81390363223944
2.9	1.81850075224871
2.91	1.82299949827518
2.92	1.82739994776304
2.93	1.83170218279398
2.94	1.83590629006849
2.95	1.84001236088742
2.96	1.8440204911338
2.97	1.84793078125468
2.98	1.85174333624327
2.99	1.85545826562113
3	1.85907568342051
3.01	1.86259570816676
3.02	1.8660184628609
3.03	1.86934407496218
3.04	1.87257267637075
3.05	1.87570440341035
3.06	1.8787393968111
3.07	1.88167780169218
3.08	1.88451976754466
3.09	1.88726544821425
3.1	1.88991500188404
3.11	1.89246859105727
3.12	1.89492638254
3.13	1.89728854742376
3.14	1.89955526106821
3.15	1.90172670308366
3.16	1.90380305731354
3.17	1.90578451181683
3.18	1.9076712588504
3.19	1.90946349485122
3.2	1.91116142041849
3.21	1.91276524029573
3.22	1.91427516335267
3.23	1.91569140256705
3.24	1.91701417500635
3.25	1.91824370180935
3.26	1.91938020816755
3.27	1.92042392330646
3.28	1.92137508046681
3.29	1.92223391688549
3.3	1.9230006737765
3.31	1.9236755963116
3.32	1.92425893360087
3.33	1.92475093867316
3.34	1.92515186845626
3.35	1.925461983757
3.36	1.92568154924117
3.37	1.92581083341319
3.38	1.92585010859571
3.39	1.92579965090897
3.4	1.92565974025002
3.41	1.9254306602717
3.42	1.92511269836152
3.43	1.92470614562027
3.44	1.92421129684055
3.45	1.92362845048499
3.46	1.92295790866439
3.47	1.92219997711562
3.48	1.92135496517931
3.49	1.92042318577743
3.5	1.9194049553906
3.51	1.91830059403526
3.52	1.9171104252406
3.53	1.91583477602537
3.54	1.91447397687442
3.55	1.91302836171513
3.56	1.91149826789357
3.57	1.90988403615056
3.58	1.90818601059743
3.59	1.90640453869172
3.6	1.90453997121256
3.61	1.90259266223599
3.62	1.90056296910999
3.63	1.8984512524294
3.64	1.89625787601058
3.65	1.89398320686602
3.66	1.89162761517858
3.67	1.88919147427574
3.68	1.88667516060355
3.69	1.88407905370043
3.7	1.88140353617085
3.71	1.87864899365875
3.72	1.87581581482088
3.73	1.8729043912999
3.74	1.86991511769736
3.75	1.86684839154649
3.76	1.86370461328487
3.77	1.86048418622686
3.78	1.85718751653599
3.79	1.85381501319707
3.8	1.85036708798826
3.81	1.84684415545295
3.82	1.84324663287143
3.83	1.83957494023261
3.84	1.83582950020529
3.85	1.83201073810963
3.86	1.8281190818883
3.87	1.82415496207749
3.88	1.82011881177789
3.89	1.81601106662548
3.9	1.81183216476222
3.91	1.80758254680666
3.92	1.80326265582437
3.93	1.79887293729834
3.94	1.79441383909919
3.95	1.78988581145539
3.96	1.78528930692329
3.97	1.7806247803571
3.98	1.77589268887879
3.99	1.7710934918479
4	1.76622765083126
4.01	1.76129562957267
4.02	1.75629789396247
4.03	1.75123491200709
4.04	1.7461071537985
4.05	1.74091509148365
4.06	1.73565919923383
4.07	1.73033995321398
4.08	1.724957831552
4.09	1.71951331430801
4.1	1.71400688344354
4.11	1.70843902279078
4.12	1.70281021802178
4.13	1.69712095661755
4.14	1.69137172783734
4.15	1.68556302268776
4.16	1.67969533389197
4.17	1.6737691558589
4.18	1.66778498465245
4.19	1.66174331796075
4.2	1.65564465506546
4.21	1.64948949681104
4.22	1.64327834557419
4.23	1.63701170523321
4.24	1.63069008113755
4.25	1.6243139800773
4.26	1.61788391025287
4.27	1.6114003812447
4.28	1.60486390398309
4.29	1.59827499071804
4.3	1.59163415498936
4.31	1.58494191159677
4.32	1.57819877657018
4.33	1.57140526714007
4.34	1.56456190170807
4.35	1.55766919981765
4.36	1.55072768212499
4.37	1.54373787037003
4.38	1.53670028734769
4.39	1.52961545687932
4.4	1.52248390378431
4.41	1.51530615385197
4.42	1.50808273381358
4.43	1.50081417131474
4.44	1.49350099488795
4.45	1.48614373392549
4.46	1.47874291865248
4.47	1.47129908010036
4.48	1.46381275008066
4.49	1.45628446115898
4.5	1.44871474662946
4.51	1.44110414048952
4.52	1.433453177415
4.53	1.42576239273566
4.54	1.41803232241114
4.55	1.41026350300731
4.56	1.40245647167306
4.57	1.39461176611758
4.58	1.38672992458813
4.59	1.37881148584827
4.6	1.37085698915671
4.61	1.36286697424658
4.62	1.35484198130545
4.63	1.34678255095581
4.64	1.33868922423625
4.65	1.33056254258328
4.66	1.32240304781389
4.67	1.31421128210874
4.68	1.30598778799617
4.69	1.29773310833696
4.7	1.28944778631001
4.71	1.28113236539867
4.72	1.27278738937823
4.73	1.26441340230413
4.74	1.25601094850127
4.75	1.24758057255431
4.76	1.2391228192991
4.77	1.23063823381511
4.78	1.22212736141918
4.79	1.21359074766041
4.8	1.2050289383164
4.81	1.19644247939078
4.82	1.18783191711224
4.83	1.17919779793497
4.84	1.1705406685407
4.85	1.16186107584239
4.86	1.15315956698963
4.87	1.1444366893758
4.88	1.1356929906472
4.89	1.12692901871411
4.9	1.11814532176399
4.91	1.10934244827684
4.92	1.10052094704294
4.93	1.09168136718297
4.94	1.08282425817067
4.95	1.07395016985836
4.96	1.06505965250513
4.97	1.05615325680817
4.98	1.04723153393717
4.99	1.03829503557218
5	1.02934431394495
5.01	1.02037992188397
5.02	1.01140241286355
5.03	1.00241234105703
5.04	0.993410261394432
5.05	0.984396729624767
5.06	0.975372302383351
5.07	0.96633753726434
5.08	0.957292992898868
5.09	0.948239229039105
5.1	0.939176806648581
5.11	0.93010628799921
5.12	0.921028236775355
5.13	0.911943218185564
5.14	0.902851799082149
5.15	0.893754548089503
5.16	0.884652035741388
5.17	0.875544834628027
5.18	0.866433519553465
5.19	0.857318667704074
5.2	0.848200858828802
5.21	0.839080675432072
5.22	0.829958702980152
5.23	0.820835530121992
5.24	0.811711748925472
5.25	0.802587955130279
5.26	0.793464748418476
5.27	0.784342732704187
5.28	0.775222516443673
5.29	0.766104712967451
5.3	0.756989940835979
5.31	0.747878824220803
5.32	0.738771993313077
5.33	0.729670084761513
5.34	0.72057374214217
5.35	0.711483616462525
5.36	0.702400366702603
5.37	0.693324660396076
5.38	0.684257174254687
5.39	0.675198594839473
5.4	0.666149619282736
5.41	0.657110956064955
5.42	0.648083325851384
5.43	0.639067462393294
5.44	0.630064113499641
5.45	0.621074042085136
5.46	0.61209802730153
5.47	0.603136865759533
5.48	0.594191372849447
5.49	0.585262384169574
5.5	0.576350757072157
5.51	0.567457372337846
5.52	0.558583135990584
5.53	0.549728981266256
5.54	0.540895870749627
5.55	0.532084798695778
5.56	0.523296793553927
5.57	0.51453292071332
5.58	0.505794285493113
5.59	0.497082036400454
5.6	0.488397368683524
5.61	0.479741528209333
5.62	0.471115815699066
5.63	0.462521591357553
5.64	0.453960279937191
5.65	0.445433376281117
5.66	0.436942451395141
5.67	0.42848915910332
5.68	0.42007524334778
5.69	0.411702546199673
5.7	0.403373016655154
5.71	0.395088720297505
5.72	0.386851849914561
5.73	0.378664737168899
5.74	0.370529865427032
5.75	0.362449883862753
5.76	0.354427622958631
5.77	0.346466111538188
5.78	0.338568595468859
5.79	0.330738558181696
5.8	0.322979743157492
5.81	0.315296178528278
5.82	0.307692203937631
5.83	0.3001724997894
5.84	0.292742118990504
5.85	0.285406521255019
5.86	0.2781716099795
5.87	0.271043771617645
5.88	0.264029917368802
5.89	0.257137526840969
5.9	0.25037469314541
5.91	0.243750168615215
5.92	0.237273410003282
5.93	0.23095462159448
5.94	0.224804794154029
5.95	0.218835737024911
5.96	0.213060099987389
5.97	0.207491380722698
5.98	0.202143912922842
5.99	0.197032829329883
6	0.192173993380228
6.01	0.187583892823258
6.02	0.18327948887378
6.03	0.179278015367999
6.04	0.175596724250993
6.05	0.17225257671138
6.06	0.169261883463483
6.07	0.16663990293157
6.08	0.164400412020644
6.09	0.162555270069309
6.1	0.161114001520951
6.11	0.160083425749417
6.12	0.159467362378927
6.13	0.159266436788097
6.14	0.159478003354427
6.15	0.160096194179576
6.16	0.161112089952542
6.17	0.162513998984111
6.18	0.164287821904911
6.19	0.166417474206183
6.2	0.168885337153357
6.21	0.171672709345313
6.22	0.174760235512908
6.23	0.178128294974015
6.24	0.181757338425229
6.25	0.185628167592724
6.26	0.18972215713315
6.27	0.194021421813404
6.28	0.198508934396181
6.29	0.203168600962013
6.3	0.207985300839262
6.31	0.212944898132009
6.32	0.218034231259438
6.33	0.223241086127592
6.34	0.228554157682718
6.35	0.233963003733158
6.36	0.239457994133658
6.37	0.245030257726555
6.38	0.250671628842785
6.39	0.256374594677289
6.4	0.262132244462327
6.41	0.267938221053177
6.42	0.273786675305102
6.43	0.279672223440765
6.44	0.285589907477006
6.45	0.291535158684843
6.46	0.297503763991916
6.47	0.303491835192987
6.48	0.309495780807599
6.49	0.315512280409941
6.5	0.321538261249757
6.51	0.327570876985025
6.52	0.333607488351131
6.53	0.339645645600077
6.54	0.345683072552422
6.55	0.35171765211556
6.56	0.35774741313263
6.57	0.363770518437537
6.58	0.36978525400186
6.59	0.375790019069742
6.6	0.381783317186327
6.61	0.387763748033992
6.62	0.393729999998808
6.63	0.39968084339748
6.64	0.405615124301228
6.65	0.411531758899903
6.66	0.417429728354869
6.67	0.423308074094392
6.68	0.429165893509876
6.69	0.435002336015516
6.7	0.440816599437315
6.71	0.446607926701396
6.72	0.452375602793642
6.73	0.458118951966495
6.74	0.463837335170105
6.75	0.469530147687929
6.76	0.475196816958502
6.77	0.480836800567058
6.78	0.486449584391872
6.79	0.492034680892231
6.8	0.497591627525574
6.81	0.503119985282837
6.82	0.50861933733216
6.83	0.514089287761634
6.84	0.519529460413003
6.85	0.524939497798848
6.86	0.530319060096294
6.87	0.535667824211253
6.88	0.540985482907282
6.89	0.546271743994247
6.9	0.551526329571747
6.91	0.55674897532332
6.92	0.561939429857268
6.93	0.567097454090653
6.94	0.572222820673181
6.95	0.577315313447924
6.96	0.582374726946125
6.97	0.587400865913658
6.98	0.592393544866677
6.99	0.597352587674414
7	0.602277827167239
7.01	0.607169104768015
7.02	0.612026270145212
7.03	0.616849180886228
7.04	0.621637702189517
7.05	0.626391706574177
7.06	0.631111073605895
7.07	0.635795689638002
7.08	0.640445447566805
7.09	0.645060246600093
7.1	0.649639992037932
7.11	0.654184595065152
7.12	0.65869397255445
7.13	0.663168046879753
7.14	0.667606745738862
7.15	0.672010001985106
7.16	0.676377753467167
7.17	0.680709942876703
7.18	0.685006517603318
7.19	0.689267429596274
7.2	0.693492635232785
7.21	0.697682095192113
7.22	0.701835774335579
7.23	0.705953641591776
7.24	0.710035669846786
7.25	0.714081835839219
7.26	0.718092120059618
7.27	0.722066506654132
7.28	0.726004983332023
7.29	0.729907541277089
7.3	0.733774175062396
7.31	0.737604882568509
7.32	0.741399664904733
7.33	0.745158526333445
7.34	0.74888147419706
7.35	0.752568518847836
7.36	0.756219673580064
7.37	0.75983495456465
7.38	0.763414380785982
7.39	0.766957973980921
7.4	0.770465758579793
7.41	0.77393776164931
7.42	0.777374012837277
7.43	0.780774544319072
7.44	0.784139390745768
7.45	0.787468589193747
7.46	0.790762179115859
7.47	0.794020202293951
7.48	0.797242702792763
7.49	0.800429726915062
7.5	0.803581323157983
7.51	0.80669754217063
7.52	0.809778436712617
7.53	0.812824061613766
7.54	0.815834473734799
7.55	0.818809731928902
7.56	0.821749897004366
7.57	0.824655031687884
7.58	0.827525200588864
7.59	0.83036047016443
7.6	0.833160908685277
7.61	0.835926586202132
7.62	0.838657574512965
7.63	0.841353947130979
7.64	0.844015779253091
7.65	0.846643147728982
7.66	0.849236131031034
7.67	0.85179480922445
7.68	0.854319263938163
7.69	0.856809578336268
7.7	0.859265837089743
7.71	0.861688126348907
7.72	0.86407653371624
7.73	0.86643114821956
7.74	0.868752060285778
7.75	0.87103936171498
7.76	0.873293145654954
7.77	0.875513506576023
7.78	0.877700540246394
7.79	0.879854343707689
7.8	0.881975015251035
7.81	0.884062654393224
7.82	0.886117361853483
7.83	0.888139239530343
7.84	0.890128390478927
7.85	0.892084918888512
7.86	0.894008930060349
7.87	0.895900530385768
7.88	0.897759827324609
7.89	0.899586929383857
7.9	0.901381946096555
7.91	0.90314498800097
7.92	0.904876166619967
7.93	0.906575594440679
7.94	0.908243384894406
7.95	0.909879652336598
7.96	0.911484512027314
7.97	0.91305808011164
7.98	0.914600473600493
7.99	0.916111810351515
8	0.917592209050265
8.01	0.919041789191534
8.02	0.920460671060846
8.03	0.921848975716259
8.04	0.923206824970171
8.05	0.924534341371484
8.06	0.925831648187853
8.07	0.927098869388077
8.08	0.928336129624749
8.09	0.929543554217043
8.1	0.93072126913366
8.11	0.931869400975876
8.12	0.932988076960881
8.13	0.934077424905196
8.14	0.935137573208178
8.15	0.93616865083593
8.16	0.937170787305
8.17	0.938144112666536
8.18	0.939088757490417
8.19	0.940004852849684
8.2	0.94089253030487
8.21	0.941751921888776
8.22	0.942583160091107
8.23	0.943386377843494
8.24	0.944161708504431
8.25	0.944909285844535
8.26	0.945629244031828
8.27	0.946321717617196
8.28	0.946986841519978
8.29	0.947624751013651
8.3	0.948235581711771
8.31	0.948819469553847
8.32	0.949376550791529
8.33	0.949906961974784
8.34	0.950410839938308
8.35	0.950888321788035
8.36	0.951339544887704
8.37	0.951764646845602
8.38	0.952163765501538
8.39	0.952537038913691
8.4	0.952884605345786
8.41	0.953206603254405
8.42	0.953503171276227
8.43	0.9537744482156
8.44	0.954020573032085
8.45	0.954241684828212
8.46	0.954437922837313
8.47	0.954609426411476
8.48	0.954756335009649
8.49	0.954878788185805
8.5	0.954976925577256
8.51	0.955050886893113
8.52	0.95510081190281
8.53	0.955126840424805
8.54	0.955129112315302
8.55	0.955107767457192
8.56	0.955062945749036
8.57	0.954994787094189
8.58	0.954903431390108
8.59	0.954789018517592
8.6	0.954651688330325
8.61	0.954491580644423
8.62	0.954308835228145
8.63	0.954103591791706
8.64	0.953875989977127
8.65	0.953626169348381
8.66	0.953354269381415
8.67	0.953060429454448
8.68	0.952744788838358
8.69	0.952407486687124
8.7	0.9520486620284
8.71	0.951668453754238
8.72	0.951267000611836
8.73	0.950844441194548
8.74	0.950400913932771
8.75	0.949936557085185
8.76	0.949451508729954
8.77	0.948945906756005
8.78	0.948419888854601
8.79	0.947873592510822
8.8	0.947307154995245
8.81	0.946720713355694
8.82	0.946114404409192
8.83	0.945488364733903
8.84	0.944842730661186
8.85	0.944177638267878
8.86	0.943493223368532
8.87	0.942789621507861
8.88	0.942066967953226
8.89	0.941325397687276
8.9	0.940565045400656
8.91	0.939786045484854
8.92	0.9389885320251
8.93	0.938172638793452
8.94	0.937338499241865
8.95	0.936486246495441
8.96	0.935616013345839
8.97	0.934727932244649
8.98	0.93382213529694
8.99	0.932898754254961
9	0.931957920511835
9.01	0.930999765095388
9.02	0.930024418662179
9.03	0.929032011491469
9.04	0.928022673479422
9.05	0.926996534133281
9.06	0.925953722565839
9.07	0.924894367489705
9.08	0.923818597212029
9.09	0.922726539628995
9.1	0.921618322220667
9.11	0.920494072045745
9.12	0.919353915736518
9.13	0.918197979493943
9.14	0.917026389082657
9.15	0.915839269826314
9.16	0.914636746602842
9.17	0.913418943839821
9.18	0.912185985510037
9.19	0.910937995127034
9.2	0.909675095740878
9.21	0.908397409933853
9.22	0.90710505981635
9.23	0.905798167022898
9.24	0.904476852708155
9.25	0.903141237543094
9.26	0.901791441711207
9.27	0.900427584904895
9.28	0.899049786321799
9.29	0.897658164661453
9.3	0.896252838121717
9.31	0.894833924395598
9.32	0.89340154066794
9.33	0.891955803612342
9.34	0.890496829388066
9.35	0.889024733637134
9.36	0.8875396314814
9.37	0.886041637519766
9.38	0.884530865825514
9.39	0.883007429943653
9.4	0.881471442888391
9.41	0.879923017140678
9.42	0.878362264645874
9.43	0.876789296811429
9.44	0.875204224504636
9.45	0.873607158050665
9.46	0.871998207230339
9.47	0.870377481278312
9.48	0.868745088881087
9.49	0.867101138175318
9.5	0.86544573674605
9.51	0.863778991625029
9.52	0.862101009289211
9.53	0.860411895659287
9.54	0.858711756098164
9.55	0.8570006954098
9.56	0.855278817837829
9.57	0.853546227064436
9.58	0.8518030262092
9.59	0.850049317828172
9.6	0.848285203912834
9.61	0.846510785889193
9.62	0.844726164617124
9.63	0.842931440389457
9.64	0.841126712931428
9.65	0.839312081400044
9.66	0.837487644383586
9.67	0.835653499901149
9.68	0.833809745402255
9.69	0.831956477766552
9.7	0.830093793303593
9.71	0.828221787752591
9.72	0.826340556282384
9.73	0.8244501934914
9.74	0.822550793407634
9.75	0.82064244948874
9.76	0.818725254622297
9.77	0.81679930112585
9.78	0.814864680747356
9.79	0.812921484665481
9.8	0.810969803489986
9.81	0.809009727262244
9.82	0.807041345455755
9.83	0.805064746976778
9.84	0.80308002016494
9.85	0.801087252793996
9.86	0.799086532072613
9.87	0.797077944645214
9.88	0.795061576592825
9.89	0.793037513434081
9.9	0.791005840126257
9.91	0.788966641066292
9.92	0.786920000091935
9.93	0.784866000482934
9.94	0.782804724962294
9.95	0.780736255697506
9.96	0.778660674302001
9.97	0.776578061836433
9.98	0.774488498810234
9.99	0.772392065183045
10	0.770288840366352
10.01	0.768178903225015
10.02	0.766062332078987
10.03	0.763939204705004
10.04	0.761809598338376
10.05	0.759673589674743
10.06	0.757531254871972
10.07	0.755382669552091
10.08	0.75322790880319
10.09	0.751067047181422
10.1	0.748900158713154
10.11	0.746727316896912
10.12	0.744548594705641
10.13	0.742364064588864
10.14	0.740173798474856
10.15	0.73797786777298
10.16	0.735776343376026
10.17	0.733569295662465
10.18	0.731356794499002
10.19	0.729138909242915
10.2	0.726915708744512
10.21	0.724687261349849
10.22	0.722453634903027
10.23	0.720214896749116
10.24	0.717971113736473
10.25	0.715722352219695
10.26	0.713468678062227
10.27	0.711210156639128
10.28	0.70894685283991
10.29	0.706678831071371
10.3	0.704406155260452
10.31	0.702128888857161
10.32	0.69984709483755
10.33	0.697560835706661
10.34	0.695270173501578
10.35	0.692975169794464
10.36	0.690675885695669
10.37	0.68837238185681
10.38	0.686064718474033
10.39	0.68375295529106
10.4	0.681437151602539
10.41	0.67911736625725
10.42	0.676793657661351
10.43	0.674466083781804
10.44	0.672134702149615
10.45	0.669799569863304
10.46	0.667460743592272
10.47	0.665118279580259
10.48	0.66277223364881
10.49	0.660422661200788
10.5	0.658069617223919
10.51	0.655713156294335
10.52	0.653353332580151
10.53	0.650990199845174
10.54	0.648623811452428
10.55	0.646254220367905
10.56	0.643881479164279
10.57	0.641505640024583
10.58	0.639126754746043
10.59	0.636744874743815
10.6	0.634360051054797
10.61	0.631972334341514
10.62	0.629581774895963
10.63	0.627188422643492
10.64	0.624792327146741
10.65	0.622393537609623
10.66	0.619992102881246
10.67	0.617588071459936
10.68	0.615181491497304
10.69	0.612772410802212
10.7	0.610360876844953
10.71	0.607946936761311
10.72	0.605530637356671
10.73	0.603112025110248
10.74	0.600691146179208
10.75	0.598268046402918
10.76	0.595842771307172
10.77	0.593415366108463
10.78	0.590985875718274
10.79	0.588554344747397
10.8	0.58612081751028
10.81	0.583685338029405
10.82	0.581247950039691
10.83	0.57880869699291
10.84	0.576367622062168
10.85	0.573924768146372
10.86	0.571480177874745
10.87	0.569033893611386
10.88	0.566585957459828
10.89	0.564136411267649
10.9	0.561685296631098
10.91	0.559232654899769
10.92	0.556778527181288
10.93	0.554322954346045
10.94	0.551865977031952
10.95	0.549407635649239
10.96	0.54694797038527
10.97	0.544487021209427
10.98	0.542024827877974
10.99	0.53956142993902
11	0.537096866737473
11.01	0.534631177420047
11.02	0.532164400940311
11.03	0.529696576063769
11.04	0.527227741373002
11.05	0.524757935272807
11.06	0.522287195995442
11.07	0.51981556160585
11.08	0.51734307000698
11.09	0.514869758945123
11.1	0.512395666015306
11.11	0.509920828666749
11.12	0.507445284208344
11.13	0.504969069814213
11.14	0.502492222529307
11.15	0.500014779275066
11.16	0.497536776855132
11.17	0.495058251961127
11.18	0.492579241178488
11.19	0.490099780992372
11.2	0.487619907793615
11.21	0.485139657884782
11.22	0.482659067486261
11.23	0.480178172742439
11.24	0.477697009727971
11.25	0.475215614454092
11.26	0.472734022875061
11.27	0.470252270894623
11.28	0.467770394372622
11.29	0.465288429131667
11.3	0.462806410963894
11.31	0.460324375637844
11.32	0.457842358905422
11.33	0.455360396508971
11.34	0.452878524188451
11.35	0.450396777688733
11.36	0.447915192767008
11.37	0.445433805200312
11.38	0.442952650793186
11.39	0.440471765385473
11.4	0.437991184860224
11.41	0.435510945151778
11.42	0.433031082253958
11.43	0.430551632228455
11.44	0.428072631213331
11.45	0.425594115431718
11.46	0.423116121200672
11.47	0.420638684940216
11.48	0.418161843182558
11.49	0.415685632581504
11.5	0.413210089922082
11.51	0.410735252130362
11.52	0.408261156283499
11.53	0.405787839620002
11.54	0.403315339550244
11.55	0.400843693667198
11.56	0.398372939757458
11.57	0.395903115812495
11.58	0.393434260040207
11.59	0.390966410876766
11.6	0.388499606998746
11.61	0.386033887335557
11.62	0.383569291082251
11.63	0.381105857712612
11.64	0.378643626992629
11.65	0.376182638994351
11.66	0.373722934110076
11.67	0.371264553067023
11.68	0.368807536942342
11.69	0.366351927178588
11.7	0.363897765599692
11.71	0.361445094427335
11.72	0.358993956297891
11.73	0.356544394279827
11.74	0.354096451891665
11.75	0.351650173120544
11.76	0.3492056024413
11.77	0.346762784836221
11.78	0.344321765815426
11.79	0.3418825914379
11.8	0.33944530833325
11.81	0.337009963724197
11.82	0.334576605449786
11.83	0.332145281989491
11.84	0.329716042488023
11.85	0.327288936781176
11.86	0.32486401542241
11.87	0.322441329710558
11.88	0.320020931718408
11.89	0.317602874322395
11.9	0.315187211233372
11.91	0.312773997028542
11.92	0.310363287184543
11.93	0.307955138111866
11.94	0.305549607190509
11.95	0.303146752807073
11.96	0.30074663439327
11.97	0.298349312465926
11.98	0.295954848668612
11.99	0.2935633058149
12	0.291174747933362
12.01	0.288789240314439
12.02	0.286406849559124
12.03	0.284027643629753
12.04	0.281651691902844
12.05	0.279279065224144
12.06	0.27690983596601
12.07	0.274544078087186
12.08	0.272181867195153
12.09	0.269823280611168
12.1	0.267468397438044
12.11	0.265117298630918
12.12	0.262770067071164
12.13	0.260426787643433
12.14	0.258087547316186
12.15	0.255752435225807
12.16	0.253421542764432
12.17	0.251094963671732
12.18	0.248772794130986
12.19	0.246455132869234
12.2	0.244142081262301
12.21	0.241833743444313
12.22	0.239530226422746
12.23	0.237231640198265
12.24	0.23493809789046
12.25	0.232649715869424
12.26	0.230366613893272
12.27	0.228088915252427
12.28	0.225816746920586
12.29	0.223550239712722
12.3	0.221289528450729
12.31	0.219034752136941
12.32	0.216786054135786
12.33	0.214543582364262
12.34	0.212307489491507
12.35	0.210077933147835
12.36	0.207855076143857
12.37	0.205639086700182
12.38	0.203430138687875
12.39	0.201228411880905
12.4	0.199034092220131
12.41	0.196847372090223
12.42	0.194668450609821
12.43	0.192497533935206
12.44	0.190334835578816
12.45	0.188180576742127
12.46	0.186034986664766
12.47	0.183898302989561
12.48	0.181770772144287
12.49	0.179652649741427
12.5	0.177544200995471
12.51	0.175445701159224
12.52	0.173357435979396
12.53	0.171279702171857
12.54	0.169212807916956
12.55	0.167157073376454
12.56	0.165112831230316
12.57	0.163080427235841
12.58	0.16106022080765
12.59	0.15905258561979
12.6	0.157057910228622
12.61	0.15507659871732
12.62	0.153109071360568
12.63	0.151155765309028
12.64	0.149217135292689
12.65	0.147293654341151
12.66	0.145385814519009
12.67	0.143494127674929
12.68	0.141619126200324
12.69	0.139761363794878
12.7	0.137921416234805
12.71	0.136099882139053
12.72	0.134297383727412
12.73	0.132514567564221
12.74	0.130752105279999
12.75	0.129010694262132
12.76	0.127291058304757
12.77	0.125593948206219
12.78	0.123920142301688
12.79	0.122270446916398
12.8	0.120645696724054
12.81	0.119046754992161
12.82	0.117474513695606
12.83	0.115929893477211
12.84	0.114413843433851
12.85	0.112927340701523
12.86	0.111471389816465
12.87	0.11004702182443
12.88	0.10865529310988
12.89	0.10729728391824
12.9	0.105974096542624
12.91	0.104686853146951
12.92	0.103436693201065
12.93	0.102224770502156
12.94	0.101052249764704
12.95	0.0999203027600477
12.96	0.0988301039976485
12.97	0.0977828259437141
12.98	0.0967796337817198
12.99	0.095821679729601
13	0.0949100969373728
13.01	0.0940459930042329
13.02	0.0932304431599459
13.03	0.0924644831764897
13.04	0.0917491020827422
13.05	0.0910852347679068
13.06	0.0904737545756939
13.07	0.0899154659951193
13.08	0.0894110975662763
13.09	0.088961295119668
13.1	0.0885666154768068
13.11	0.0882275207284168
13.12	0.0879443732104645
13.13	0.0877174312816588
13.14	0.0875468459962899
13.15	0.0874326587475013
13.16	0.0873747999386111
13.17	0.0873730887135172
13.18	0.0874272337594435
13.19	0.0875368351664414
13.2	0.0877013873070265
13.21	0.0879202826746626
13.22	0.088192816604348
13.23	0.0885181927774719
13.24	0.0888955294014115
13.25	0.0893238659432079
13.26	0.0898021702970787
13.27	0.0903293462544417
13.28	0.0909042411564002
13.29	0.0915256536074178
13.3	0.092192341142412
13.31	0.0929030277460914
13.32	0.0936564111363804
13.33	0.0944511697378569
13.34	0.0952859692838101
13.35	0.0961594690005533
13.36	0.0970703273325275
13.37	0.0980172071958301
13.38	0.0989987807380401
13.39	0.100013733606439
13.4	0.10106076873217
13.41	0.102138609639468
13.42	0.103246003302071
13.43	0.10438172256754
13.44	0.105544568177214
13.45	0.106733370411535
13.46	0.107946990386802
13.47	0.109184321038101
13.48	0.110444287816667
13.49	0.111725849130955
13.5	0.11302799656067
13.51	0.114349754871149
13.52	0.115690181852812
13.53	0.117048368010711
13.54	0.118423436123719
13.55	0.119814540698037
13.56	0.121220867326553
13.57	0.122641631978121
13.58	0.124076080225147
13.59	0.125523486425737
13.6	0.126983152872049
13.61	0.128454408913835
13.62	0.12993661006721
13.63	0.131429137113611
13.64	0.132931395200573
13.65	0.134442812944347
13.66	0.135962841543113
13.67	0.137490953902511
13.68	0.139026643777729
13.69	0.14056942493428
13.7	0.142118830330228
13.71	0.143674411320512
13.72	0.145235736885709
13.73	0.146802392885114
13.74	0.148373981335062
13.75	0.149950119713175
13.76	0.15153044028878
13.77	0.153114589477467
13.78	0.154702227222398
13.79	0.156293026400699
13.8	0.157886672253222
13.81	0.159482861839351
13.82	0.161081303514807
13.83	0.162681716432247
13.84	0.164283830064036
13.85	0.165887383745504
13.86	0.167492126240129
13.87	0.169097815323318
13.88	0.170704217385551
13.89	0.172311107054103
13.9	0.173918266831674
13.91	0.175525486752554
13.92	0.177132564054074
13.93	0.178739302863995
13.94	0.18034551390259
13.95	0.181951014197901
13.96	0.183555626815529
13.97	0.185159180600912
13.98	0.186761509932333
13.99	0.188362454488023
14	0.189961859022126
14.01	0.191559573152407
14.02	0.193155451157263
14.03	0.1947493517829
14.04	0.196341138059043
14.05	0.197930677123296
14.06	0.199517840054531
14.07	0.201102501712305
14.08	0.202684540586176
14.09	0.204263838649458
14.1	0.205840281221874
14.11	0.207413756836879
14.12	0.208984157116688
14.13	0.210551376651258
14.14	0.21211531288462
14.15	0.213675866004982
14.16	0.215232938840619
14.17	0.216786436759607
14.18	0.218336267575788
14.19	0.219882341456888
14.2	0.221424570838101
14.21	0.222962870339069
14.22	0.2244971566847
14.23	0.226027348629172
14.24	0.227553366883888
14.25	0.229075134047955
14.26	0.230592574541861
14.27	0.232105614544611
14.28	0.233614181932587
14.29	0.235118206222003
14.3	0.236617618513191
14.31	0.238112351437423
14.32	0.239602339106419
14.33	0.241087517063362
14.34	0.242567822236429
14.35	0.24404319289407
14.36	0.245513568601968
14.37	0.246978890182843
14.38	0.248439099676069
14.39	0.249894140300729
14.4	0.25134395641943
14.41	0.252788493503567
14.42	0.254227698099851
14.43	0.255661517798996
14.44	0.257089901204539
14.45	0.258512797904108
14.46	0.259930158440783
14.47	0.261341934286386
14.48	0.262748077815193
14.49	0.264148542279479
14.5	0.265543281785101
14.51	0.266932251268903
14.52	0.268315406476222
14.53	0.269692703940123
14.54	0.271064100960709
14.55	0.272429555585433
14.56	0.273789026590778
14.57	0.275142473463276
14.58	0.276489856382657
14.59	0.277831136205297
14.6	0.279166274447472
14.61	0.280495233270173
14.62	0.281817975464265
14.63	0.283134464435847
14.64	0.284444664192652
14.65	0.285748539330618
14.66	0.287046055021168
14.67	0.288337176998823
14.68	0.289621871549122
14.69	0.2909001054975
14.7	0.292171846198041
14.71	0.293437061522776
14.72	0.294695719851867
14.73	0.295947790063327
14.74	0.297193241523407
14.75	0.298432044077912
14.76	0.299664168042798
14.77	0.300889584196333
14.78	0.302108263770002
14.79	0.303320178441307
14.8	0.304525300325978
14.81	0.305723601970078
14.82	0.306915056343499
14.83	0.308099636832896
14.84	0.309277317235002
14.85	0.310448071750123
14.86	0.311611874976144
14.87	0.312768701902462
14.88	0.313918527904211
14.89	0.315061328736758
14.9	0.316197080530401
14.91	0.317325759784924
14.92	0.318447343364876
14.93	0.319561808494323
14.94	0.320669132752779
14.95	0.321769294069966
14.96	0.322862270722036
14.97	0.323948041326995
14.98	0.32502658484055
14.99	0.326097880552742
15	0.327161908083213
15.01	0.328218647378156
15.02	0.329268078706708
15.03	0.330310182657122
15.04	0.331344940133649
15.05	0.332372332353292
15.06	0.333392340842827
15.07	0.334404947435278
15.08	0.335410134267376
15.09	0.336407883776793
15.1	0.337398178698871
15.11	0.338381002064481
15.12	0.339356337197157
15.13	0.340324167710627
15.14	0.341284477506364
15.15	0.342237250771158
15.16	0.343182471975343
15.17	0.34412012586954
15.18	0.345050197483627
15.19	0.345972672123676
15.2	0.34688753537104
15.21	0.347794773078867
15.22	0.348694371371793
15.23	0.349586316643015
15.24	0.350470595552891
15.25	0.351347195027112
15.26	0.35221610225507
15.27	0.353077304687984
15.28	0.353930790037552
15.29	0.354776546274448
15.3	0.355614561626461
15.31	0.356444824577113
15.32	0.357267323864605
15.33	0.358082048479799
15.34	0.358888987665465
15.35	0.359688130914533
15.36	0.360479467968818
15.37	0.361262988818052
15.38	0.362038683698355
15.39	0.362806543091226
15.4	0.363566557722295
15.41	0.364318718560069
15.42	0.365063016815039
15.43	0.365799443938549
15.44	0.366527991621413
15.45	0.367248651793353
15.46	0.367961416621754
15.47	0.368666278510603
15.48	0.369363230099397
15.49	0.370052264262729
15.5	0.370733374108879
15.51	0.371406552978794
15.52	0.372071794445753
15.53	0.372729092314005
15.54	0.373378440617986
15.55	0.374019833621629
15.56	0.374653265817484
15.57	0.37527873192575
15.58	0.375896226893812
15.59	0.37650574589481
15.6	0.377107284327664
15.61	0.377700837815887
15.62	0.378286402206774
15.63	0.378863973570667
15.64	0.379433548200533
15.65	0.379995122610897
15.66	0.380548693537364
15.67	0.381094257935613
15.68	0.381631812981337
15.69	0.382161356068462
15.7	0.382682884809919
15.71	0.383196397035637
15.72	0.383701890792606
15.73	0.384199364344167
15.74	0.384688816169123
15.75	0.385170244961461
15.76	0.385643649629162
15.77	0.386109029294093
15.78	0.386566383291288
15.79	0.387015711167999
15.8	0.387457012683441
15.81	0.387890287808074
15.82	0.388315536722777
15.83	0.388732759818787
15.84	0.389141957696429
15.85	0.389543131164932
15.86	0.389936281241831
15.87	0.390321409152143
15.88	0.390698516327949
15.89	0.391067604408055
15.9	0.391428675236456
15.91	0.391781730863109
15.92	0.39212677354241
15.93	0.392463805732709
15.94	0.392792830096051
15.95	0.393113849497462
15.96	0.39342686700421
15.97	0.393731885885403
15.98	0.394028909611459
15.99	0.394317941853267
16	0.394598986481885
16.01	0.394872047567857
16.02	0.395137129380637
16.03	0.395394236387876
16.04	0.395643373255258
16.05	0.395884544845279
16.06	0.396117756217373
16.07	0.396343012626819
16.08	0.396560319524237
16.09	0.396769682555391
16.1	0.396971107560051
16.11	0.397164600571765
16.12	0.397350167817223
16.13	0.39752781571561
16.14	0.397697550878042
16.15	0.397859380106994
16.16	0.398013310395647
16.17	0.398159348927367
16.18	0.398297503075145
16.19	0.398427780400775
16.2	0.398550188654722
16.21	0.398664735774916
16.22	0.3987714298866
16.23	0.398870279301623
16.24	0.398961292517739
16.25	0.399044478218046
16.26	0.399119845270422
16.27	0.399187402726925
16.28	0.399247159823067
16.29	0.399299125977202
16.3	0.399343310790153
16.31	0.399379724044226
16.32	0.399408375702943
16.33	0.39942927591004
16.34	0.399442434989095
16.35	0.399447863443097
16.36	0.399445571953115
16.37	0.399435571378455
16.38	0.39941787275548
16.39	0.399392487297296
16.4	0.399359426392836
16.41	0.399318701606382
16.42	0.399270324676989
16.43	0.399214307517531
16.44	0.399150662214432
16.45	0.3990794010267
16.46	0.399000536385311
16.47	0.398914080892916
16.48	0.398820047322503
16.49	0.398718448617342
16.5	0.398609297890131
16.51	0.398492608421932
16.52	0.398368393662204
16.53	0.398236667227575
16.54	0.39809744290144
16.55	0.397950734632926
16.56	0.397796556536763
16.57	0.397634922892156
16.58	0.397465848142187
16.59	0.397289346893153
16.6	0.39710543391397
16.61	0.396914124135299
16.62	0.396715432648943
16.63	0.396509374707077
16.64	0.396295965721668
16.65	0.396075221263728
16.66	0.395847157062294
16.67	0.395611789004252
16.68	0.395369133133302
16.69	0.395119205649098
16.7	0.394862022906923
16.71	0.394597601416649
16.72	0.394325957842087
16.73	0.394047109000322
16.74	0.393761071861028
16.75	0.393467863545428
16.76	0.393167501326021
16.77	0.392860002625446
16.78	0.39254538501595
16.79	0.392223666218647
16.8	0.391894864102661
16.81	0.391558996684433
16.82	0.391216082126984
16.83	0.390866138739214
16.84	0.390509184975024
16.85	0.390145239432704
16.86	0.38977432085405
16.87	0.389396448123772
16.88	0.389011640268414
16.89	0.388619916456095
16.9	0.388221295995167
16.91	0.387815798333978
16.92	0.387403443059688
16.93	0.38698424989782
16.94	0.386558238711224
16.95	0.386125429499527
16.96	0.385685842398254
16.97	0.385239497678011
16.98	0.384786415743874
16.99	0.384326617134352
17	0.383860122520868
17.01	0.3833869527069
17.02	0.382907128627009
17.03	0.382420671346484
17.04	0.381927602060022
17.05	0.381427942091383
17.06	0.380921712892405
17.07	0.380408936042215
17.08	0.379889633246667
17.09	0.379363826337028
17.1	0.378831537269846
17.11	0.378292788125676
17.12	0.377747601108613
17.13	0.37719599854523
17.14	0.376638002883918
17.15	0.376073636694064
17.16	0.375502922665428
17.17	0.374925883607076
17.18	0.374342542446712
17.19	0.373752922229942
17.2	0.373157046119455
17.21	0.372554937394157
17.22	0.371946619448401
17.23	0.371332115791395
17.24	0.370711450045935
17.25	0.370084645948143
17.26	0.369451727346433
17.27	0.368812718200587
17.28	0.368167642581258
17.29	0.367516524668938
17.3	0.366859388753359
17.31	0.366196259232419
17.32	0.365527160611751
17.33	0.364852117503753
17.34	0.364171154626527
17.35	0.363484296803733
17.36	0.362791568963271
17.37	0.362092996136618
17.38	0.36138860345815
17.39	0.360678416164239
17.4	0.359962459592594
17.41	0.359240759181418
17.42	0.358513340468432
17.43	0.357780229090594
17.44	0.3570414507828
17.45	0.356297031377315
17.46	0.355546996803063
17.47	0.35479137308486
17.48	0.354030186342454
17.49	0.35326346278997
17.5	0.352491228734993
17.51	0.351713510577928
17.52	0.350930334811123
17.53	0.350141728018274
17.54	0.349347716873385
17.55	0.348548328140309
17.56	0.347743588671778
17.57	0.346933525408871
17.58	0.346118165380036
17.59	0.345297535700563
17.6	0.344471663571486
17.61	0.343640576279486
17.62	0.342804301195357
17.63	0.341962865773999
17.64	0.341116297553093
17.65	0.340264624152848
17.66	0.339407873275042
17.67	0.338546072702318
17.68	0.337679250297465
17.69	0.336807434002814
17.7	0.335930651839422
17.71	0.33504893190642
17.72	0.334162302380282
17.73	0.333270791514152
17.74	0.332374427637272
17.75	0.331473239153969
17.76	0.33056725454337
17.77	0.32965650235858
17.78	0.32874101122574
17.79	0.327820809843908
17.8	0.326895926983968
17.81	0.325966391488078
17.82	0.325032232269069
17.83	0.324093478309897
17.84	0.323150158662846
17.85	0.322202302448903
17.86	0.321249938857335
17.87	0.320293097144775
17.88	0.319331806634951
17.89	0.318366096717757
17.9	0.317395996848919
17.91	0.316421536549259
17.92	0.315442745404144
17.93	0.314459653062986
17.94	0.313472289238577
17.95	0.312480683706639
17.96	0.311484866305161
17.97	0.310484866933953
17.98	0.309480715554124
17.99	0.308472442187462
18	0.307460076915985
18.01	0.306443649881584
18.02	0.305423191285193
18.03	0.304398731386675
18.04	0.303370300504041
18.05	0.302337929013311
18.06	0.30130164734774
18.07	0.300261485997591
18.08	0.299217475509691
18.09	0.2981696464869
18.1	0.297118029587828
18.11	0.296062655526416
18.12	0.295003555071503
18.13	0.293940759046647
18.14	0.292874298329469
18.15	0.291804203851571
18.16	0.290730506598149
18.17	0.289653237607637
18.18	0.288572427971534
18.19	0.28748810883389
18.2	0.286400311391375
18.21	0.285309066892776
18.22	0.284214406638848
18.23	0.283116361982244
18.24	0.28201496432697
18.25	0.280910245128738
18.26	0.279802235894273
18.27	0.278690968181589
18.28	0.277576473599626
18.29	0.276458783808251
18.3	0.275337930518275
18.31	0.274213945491145
18.32	0.273086860539263
18.33	0.271956707525686
18.34	0.270823518364272
18.35	0.269687325019793
18.36	0.268548159507811
18.37	0.267406053895024
18.38	0.266261040299148
18.39	0.265113150889177
18.4	0.263962417885661
18.41	0.262808873560724
18.42	0.261652550238359
18.43	0.260493480294851
18.44	0.259331696158878
18.45	0.258167230311916
18.46	0.257000115288669
18.47	0.255830383677367
18.48	0.254658068120286
18.49	0.253483201314224
18.5	0.252305816010965
18.51	0.251125945017924
18.52	0.249943621198572
18.53	0.248758877473331
18.54	0.247571746819987
18.55	0.246382262274724
18.56	0.245190456932567
18.57	0.24399636394844
18.58	0.24280001653798
18.59	0.241601447978478
18.6	0.24040069160983
18.61	0.239197780835518
18.62	0.237992749123922
18.63	0.236785630009173
18.64	0.235576457092601
18.65	0.234365264043921
18.66	0.233152084602604
18.67	0.231936952579241
18.68	0.230719901857063
18.69	0.229500966393514
18.7	0.228280180221857
18.71	0.227057577452856
18.72	0.225833192276658
18.73	0.224607058964556
18.74	0.223379211871006
18.75	0.222149685435679
18.76	0.220918514185674
18.77	0.219685732737537
18.78	0.218451375799923
18.79	0.217215478175764
18.8	0.21597807476501
18.81	0.214739200567187
18.82	0.213498890684259
18.83	0.212257180323489
18.84	0.211014104800472
18.85	0.209769699542342
18.86	0.208524000091055
18.87	0.207277042106841
18.88	0.206028861371757
18.89	0.204779493793418
18.9	0.203528975409027
18.91	0.202277342389301
18.92	0.20102463104281
18.93	0.199770877820271
18.94	0.198516119319397
18.95	0.197260392289428
18.96	0.196003733636264
18.97	0.194746180427709
18.98	0.193487769898899
18.99	0.192228539457855
19	0.190968526691594
19.01	0.189707769372075
19.02	0.18844630546274
19.03	0.1871841731252
19.04	0.185921410726114
19.05	0.184658056844508
19.06	0.183394150279412
19.07	0.182129730057662
19.08	0.180864835442116
19.09	0.179599505940364
19.1	0.178333781313534
19.11	0.177067701585697
19.12	0.175801307053587
19.13	0.174534638296799
19.14	0.173267736188266
19.15	0.172000641905448
19.16	0.170733396941745
19.17	0.169466043118594
19.18	0.168198622598079
19.19	0.166931177895875
19.2	0.165663751895097
19.21	0.164396387860539
19.22	0.163129129453598
19.23	0.161862020747863
19.24	0.160595106245383
19.25	0.159328430893737
19.26	0.158062040103738
19.27	0.156795979768233
19.28	0.155530296281135
19.29	0.154265036558226
19.3	0.15300024805804
19.31	0.151735978804256
19.32	0.150472277408961
19.33	0.149209193096882
19.34	0.14794677573104
19.35	0.146685075839219
19.36	0.145424144641991
19.37	0.144164034081931
19.38	0.142904796854395
19.39	0.141646486439273
19.4	0.140389157134959
19.41	0.139132864093484
19.42	0.137877663357426
19.43	0.136623611898737
19.44	0.135370767659371
19.45	0.134119189593999
19.46	0.132868937714611
19.47	0.131620073137758
19.48	0.130372658133619
19.49	0.129126756177936
19.5	0.127882432006313
19.51	0.126639751671611
19.52	0.125398782603637
19.53	0.124159593672551
19.54	0.122922255255054
19.55	0.121686839304295
19.56	0.120453419423124
19.57	0.119222070941353
19.58	0.117992870996885
19.59	0.116765898621363
19.6	0.115541234830003
19.61	0.114318962716102
19.62	0.113099167551154
19.63	0.111881936889719
19.64	0.110667360679847
19.65	0.109455531379941
19.66	0.108246544081305
19.67	0.107040496637455
19.68	0.105837489801106
19.69	0.104637627366958
19.7	0.103441016324078
19.71	0.102247767014992
19.72	0.101057993304542
19.73	0.099871812757284
19.74	0.0986893468242878
19.75	0.0975107210410247
19.76	0.0963360652352308
19.77	0.095165513745888
19.78	0.0939992056544934
19.79	0.0928372850291414
19.8	0.0916799011803146
19.81	0.0905272089317394
19.82	0.089379368905372
19.83	0.0882365478198012
19.84	0.0870989188073317
19.85	0.0859666617443277
19.86	0.0848399636002662
19.87	0.0837190188041401
19.88	0.0826040296287673
19.89	0.0814952065933303
19.9	0.0803927688870391
19.91	0.0792969448101269
19.92	0.0782079722362275
19.93	0.0771260990948825
19.94	0.0760515838742796
19.95	0.0749846961436254
19.96	0.073925717096167
19.97	0.0728749401107446
19.98	0.0718326713320825
19.99	0.0707992302686564
20	0.0697749504040974


==> TeX/Tikz/Data/Sim_P_bad/v8.dat <==
0	1.42447552824934
0.01	1.42819709953661
0.02	1.43160831890257
0.03	1.43471875550969
0.04	1.43753782978147
0.05	1.44007480992626
0.06	1.44233880912987
0.07	1.44433878334178
0.08	1.44608352958896
0.09	1.44758168475826
0.1	1.44884172479532
0.11	1.44987196427351
0.12	1.45068055629169
0.13	1.45127549266387
0.14	1.45166460436788
0.15	1.4518555622238
0.16	1.45185587777568
0.17	1.45167290435318
0.18	1.45131383829186
0.19	1.45078572029329
0.2	1.45009543690789
0.21	1.44924972212516
0.22	1.44825515905758
0.23	1.44711818170577
0.24	1.44584507679359
0.25	1.44444198566328
0.26	1.44291490622133
0.27	1.44126969492698
0.28	1.43951206881589
0.29	1.43764760755221
0.3	1.43568175550298
0.31	1.43361982382945
0.32	1.4314669925902
0.33	1.42922831285172
0.34	1.42690870880225
0.35	1.42451297986527
0.36	1.42204580280937
0.37	1.41951173385134
0.38	1.41691521074994
0.39	1.4142605548878
0.4	1.41155197333935
0.41	1.40879356092265
0.42	1.40598930223355
0.43	1.40314307366039
0.44	1.40025864537799
0.45	1.39733968331957
0.46	1.39438975112552
0.47	1.39141231206804
0.48	1.38841073095074
0.49	1.38538827598259
0.5	1.38234812062532
0.51	1.37929334541405
0.52	1.37622693975036
0.53	1.3731518036677
0.54	1.3700707495686
0.55	1.36698650393368
0.56	1.36390170900208
0.57	1.36081892442336
0.58	1.35774062888075
0.59	1.35466922168578
0.6	1.35160702434433
0.61	1.34855628209419
0.62	1.34551916541437
0.63	1.34249777150622
0.64	1.3394941257466
0.65	1.33651018311347
0.66	1.33354782958408
0.67	1.33060888350609
0.68	1.32769509694203
0.69	1.32480815698739
0.7	1.32194968706285
0.71	1.31912124818088
0.72	1.31632434018744
0.73	1.31356040297888
0.74	1.31083081769488
0.75	1.30813690788755
0.76	1.30547994066757
0.77	1.30286112782753
0.78	1.30028162694327
0.79	1.29774254245357
0.8	1.29524492671881
0.81	1.29278978105912
0.82	1.29037805677262
0.83	1.28801065613417
0.84	1.28568843337533
0.85	1.28341219564602
0.86	1.28118270395834
0.87	1.27900067411333
0.88	1.27686677761089
0.89	1.27478164254373
0.9	1.27274585447561
0.91	1.27075995730458
0.92	1.26882445411166
0.93	1.26693980799542
0.94	1.26510644289306
0.95	1.2633247443884
0.96	1.26159506050731
0.97	1.25991770250096
0.98	1.25829294561744
0.99	1.25672102986206
1	1.25520216074687
1.01	1.25373651002974
1.02	1.25232421644335
1.03	1.25096538641459
1.04	1.2496600947745
1.05	1.24840838545939
1.06	1.24721027220314
1.07	1.24606573922119
1.08	1.24497474188651
1.09	1.2439372073976
1.1	1.24295303543907
1.11	1.24202209883479
1.12	1.24114424419391
1.13	1.24031929255001
1.14	1.23954703999345
1.15	1.23882725829711
1.16	1.23815969553574
1.17	1.23754407669895
1.18	1.236980104298
1.19	1.23646745896656
1.2	1.23600580005531
1.21	1.23559476622074
1.22	1.23523397600799
1.23	1.23492302842787
1.24	1.234661503528
1.25	1.23444896295833
1.26	1.23428495053066
1.27	1.23416899277261
1.28	1.23410059947561
1.29	1.23407926423724
1.3	1.23410446499767
1.31	1.23417566457023
1.32	1.23429231116617
1.33	1.23445383891341
1.34	1.23465966836932
1.35	1.23490920702748
1.36	1.23520184981833
1.37	1.23553697960371
1.38	1.23591396766512
1.39	1.23633217418576
1.4	1.23679094872619
1.41	1.23728963069365
1.42	1.23782754980484
1.43	1.23840402654219
1.44	1.2390183726036
1.45	1.23966989134542
1.46	1.24035787821882
1.47	1.24108162119933
1.48	1.24184040120958
1.49	1.24263349253514
1.5	1.24346016323355
1.51	1.24431967553621
1.52	1.24521128624346
1.53	1.24613424711246
1.54	1.24708780523818
1.55	1.24807120342712
1.56	1.24908368056405
1.57	1.2501244719716
1.58	1.25119280976266
1.59	1.2522879231857
1.6	1.25340903896292
1.61	1.25455538162126
1.62	1.2557261738163
1.63	1.256920636649
1.64	1.25813798997538
1.65	1.25937745270917
1.66	1.26063824311728
1.67	1.26191957910841
1.68	1.26322067851459
1.69	1.26454075936584
1.7	1.26587904015791
1.71	1.26723474011323
1.72	1.268607079435
1.73	1.2699952795547
1.74	1.27139856337278
1.75	1.27281615549288
1.76	1.2742472824495
1.77	1.27569117292916
1.78	1.27714705798526
1.79	1.27861417124662
1.8	1.28009174911982
1.81	1.28157903098531
1.82	1.28307525938765
1.83	1.28457968021962
1.84	1.28609154290059
1.85	1.28761010054898
1.86	1.28913461014919
1.87	1.29066433271275
1.88	1.29219853343418
1.89	1.29373648184127
1.9	1.29527745194012
1.91	1.29682072235501
1.92	1.29836557646313
1.93	1.29991130252421
1.94	1.30145719380542
1.95	1.30300254870128
1.96	1.30454667084892
1.97	1.30608886923877
1.98	1.30762845832064
1.99	1.30916475810542
2	1.31069709426245
2.01	1.31222479821268
2.02	1.31374720721766
2.03	1.31526366446448
2.04	1.31677351914686
2.05	1.31827612654225
2.06	1.31977084808528
2.07	1.3212570514375
2.08	1.32273411055354
2.09	1.32420140574381
2.1	1.32565832373375
2.11	1.3271042577198
2.12	1.32853860742219
2.13	1.32996077913446
2.14	1.33137018577002
2.15	1.33276624690575
2.16	1.33414838882257
2.17	1.33551604454333
2.18	1.33686865386788
2.19	1.33820566340546
2.2	1.33952652660456
2.21	1.34083070378018
2.22	1.34211766213871
2.23	1.34338687580035
2.24	1.34463782581931
2.25	1.34587000020163
2.26	1.34708289392099
2.27	1.34827600893223
2.28	1.34944885418294
2.29	1.35060094562298
2.3	1.35173180621206
2.31	1.35284096592554
2.32	1.35392796175827
2.33	1.35499233772674
2.34	1.35603364486952
2.35	1.357051441246
2.36	1.35804529193356
2.37	1.35901476902313
2.38	1.35995945161331
2.39	1.36087892580292
2.4	1.36177278468226
2.41	1.36264062832287
2.42	1.36348206376603
2.43	1.36429670500999
2.44	1.36508417299586
2.45	1.36584409559239
2.46	1.36657610757954
2.47	1.36727985063088
2.48	1.36795497329501
2.49	1.36860113097575
2.5	1.36921798591149
2.51	1.36980520715342
2.52	1.37036247054283
2.53	1.37088945868756
2.54	1.37138586093742
2.55	1.37185137335889
2.56	1.37228569870887
2.57	1.37268854640771
2.58	1.37305963251138
2.59	1.37339867968295
2.6	1.37370541716334
2.61	1.37397958074132
2.62	1.3742209127229
2.63	1.3744291619
2.64	1.37460408351856
2.65	1.37474543924599
2.66	1.37485299713803
2.67	1.37492653160515
2.68	1.37496582337822
2.69	1.37497065947385
2.7	1.3749408331591
2.71	1.37487614391576
2.72	1.37477639740416
2.73	1.37464140542647
2.74	1.37447098588971
2.75	1.37426496276817
2.76	1.37402316606558
2.77	1.37374543177681
2.78	1.37343160184922
2.79	1.37308152414371
2.8	1.37269505239536
2.81	1.37227204617378
2.82	1.37181237084316
2.83	1.37131589752204
2.84	1.37078250304273
2.85	1.37021206991055
2.86	1.36960448626272
2.87	1.36895964582709
2.88	1.3682774478806
2.89	1.36755779720751
2.9	1.36680060405741
2.91	1.36600578410309
2.92	1.36517325839812
2.93	1.36430295333439
2.94	1.36339480059932
2.95	1.36244873713304
2.96	1.36146470508539
2.97	1.3604426517727
2.98	1.35938252963456
2.99	1.35828429619039
3	1.3571479139959
3.01	1.35597335059951
3.02	1.35476057849854
3.03	1.35350957509551
3.04	1.35222032265415
3.05	1.35089280825546
3.06	1.34952702375371
3.07	1.3481229657323
3.08	1.34668063545965
3.09	1.34520003884499
3.1	1.34368118639416
3.11	1.34212409316535
3.12	1.34052877872479
3.13	1.3388952671025
3.14	1.33722358674796
3.15	1.3355137704858
3.16	1.3337658554715
3.17	1.33197988314705
3.18	1.33015589919673
3.19	1.32829395350277
3.2	1.32639410010114
3.21	1.32445639713733
3.22	1.32248090682216
3.23	1.32046769538763
3.24	1.31841683304287
3.25	1.31632839393004
3.26	1.31420245608036
3.27	1.31203910137022
3.28	1.30983841547727
3.29	1.30760048783664
3.3	1.30532541159727
3.31	1.30301328357821
3.32	1.30066420422512
3.33	1.29827827756678
3.34	1.29585561117174
3.35	1.29339631610504
3.36	1.29090050688507
3.37	1.28836830144045
3.38	1.28579982106716
3.39	1.28319519038564
3.4	1.28055453729811
3.41	1.27787799294596
3.42	1.2751656916673
3.43	1.27241777095461
3.44	1.26963437141255
3.45	1.2668156367159
3.46	1.26396171356761
3.47	1.2610727516571
3.48	1.25814890361854
3.49	1.25519032498947
3.5	1.25219717416943
3.51	1.24916961237882
3.52	1.24610780361794
3.53	1.24301191462613
3.54	1.23988211484115
3.55	1.23671857635869
3.56	1.2335214738921
3.57	1.23029098473223
3.58	1.22702728870756
3.59	1.22373056814442
3.6	1.22040100782744
3.61	1.21703879496023
3.62	1.21364411912619
3.63	1.21021717224957
3.64	1.20675814855675
3.65	1.20326724453765
3.66	1.19974465890742
3.67	1.19619059256837
3.68	1.19260524857202
3.69	1.18898883208144
3.7	1.18534155033382
3.71	1.18166361260324
3.72	1.17795523016367
3.73	1.17421661625223
3.74	1.17044798603268
3.75	1.16664955655909
3.76	1.1628215467399
3.77	1.15896417730203
3.78	1.15507767075546
3.79	1.15116225135783
3.8	1.14721814507951
3.81	1.1432455795688
3.82	1.13924478411743
3.83	1.13521598962636
3.84	1.13115942857177
3.85	1.12707533497141
3.86	1.1229639443512
3.87	1.1188254937121
3.88	1.11466022149724
3.89	1.1104683675594
3.9	1.10625017312876
3.91	1.10200588078089
3.92	1.09773573440514
3.93	1.09343997917327
3.94	1.08911886150835
3.95	1.08477262905409
3.96	1.08040153064437
3.97	1.07600581627317
3.98	1.07158573706473
3.99	1.06714154524419
4	1.06267349410838
4.01	1.0581818379971
4.02	1.05366683226464
4.03	1.04912873325174
4.04	1.04456779825778
4.05	1.03998428551344
4.06	1.03537845415369
4.07	1.03075056419106
4.08	1.02610087648944
4.09	1.02142965273814
4.1	1.01673715542632
4.11	1.01202364781795
4.12	1.00728939392699
4.13	1.00253465849307
4.14	0.997759706957585
4.15	0.992964805440173
4.16	0.988150220715585
4.17	0.983316220191064
4.18	0.97846307188409
4.19	0.973591044400608
4.2	0.96870040691368
4.21	0.963791429142619
4.22	0.958864381332577
4.23	0.953919534234628
4.24	0.948957159086313
4.25	0.943977527592689
4.26	0.938980911907909
4.27	0.933967584617259
4.28	0.928937818719811
4.29	0.923891887611516
4.3	0.918830065068909
4.31	0.913752625233371
4.32	0.90865984259594
4.33	0.903551991982726
4.34	0.898429348540938
4.35	0.893292187725494
4.36	0.888140785286296
4.37	0.882975417256124
4.38	0.877796359939226
4.39	0.872603889900556
4.4	0.867398283955713
4.41	0.862179819161621
4.42	0.856948772807927
4.43	0.851705422409152
4.44	0.846450045697627
4.45	0.841182920617244
4.46	0.835904325317996
4.47	0.830614538151403
4.48	0.825313837666807
4.49	0.820002502608532
4.5	0.814680811914027
4.51	0.809349044712945
4.52	0.804007480327204
4.53	0.798656398272109
4.54	0.793296078258495
4.55	0.787926800195988
4.56	0.782548844197409
4.57	0.777162490584336
4.58	0.771768019893904
4.59	0.766365712886837
4.6	0.760955850556849
4.61	0.755538714141326
4.62	0.750114585133514
4.63	0.744683745296074
4.64	0.739246476676263
4.65	0.733803061622626
4.66	0.728353782803383
4.67	0.722898923226519
4.68	0.717438766261686
4.69	0.711973595663925
4.7	0.706503695599425
4.71	0.70102935067322
4.72	0.695550845959069
4.73	0.690068467031543
4.74	0.684582500000418
4.75	0.679093231547507
4.76	0.673600948966029
4.77	0.668105940202608
4.78	0.662608493902093
4.79	0.657108899455255
4.8	0.651607447049575
4.81	0.646104427723202
4.82	0.64060013342229
4.83	0.635094857061879
4.84	0.62958889259045
4.85	0.624082535058402
4.86	0.618576080690653
4.87	0.61306982696348
4.88	0.607564072685968
4.89	0.602059118086196
4.9	0.596555264902482
4.91	0.591052816479896
4.92	0.585552077872413
4.93	0.580053355950943
4.94	0.574556959517567
4.95	0.569063199426402
4.96	0.563572388711365
4.97	0.558084842721304
4.98	0.552600879262887
4.99	0.547120818751694
5	0.541644984372003
5.01	0.536173702245792
5.02	0.530707301611447
5.03	0.525246115012841
5.04	0.519790478499315
5.05	0.514340731837301
5.06	0.508897218734233
5.07	0.503460287075539
5.08	0.498030289175518
5.09	0.492607582042945
5.1	0.48719252766234
5.11	0.481785493291909
5.12	0.476386851779142
5.13	0.47099698189534
5.14	0.465616268690065
5.15	0.460245103867048
5.16	0.454883886182739
5.17	0.449533021869125
5.18	0.444192925082283
5.19	0.438864018378489
5.2	0.433546733219605
5.21	0.428241510509741
5.22	0.422948801165274
5.23	0.417669066720431
5.24	0.41240277997087
5.25	0.407150425657772
5.26	0.401912501195204
5.27	0.396689517443683
5.28	0.391481999533035
5.29	0.386290487737942
5.3	0.381115538409677
5.31	0.375957724967886
5.32	0.370817638956467
5.33	0.365695891167793
5.34	0.360593112839954
5.35	0.35550995693185
5.36	0.350447099481304
5.37	0.345405241051625
5.38	0.340385108272448
5.39	0.335387455480871
5.4	0.330413066469269
5.41	0.325462756346433
5.42	0.320537373518987
5.43	0.315637801800202
5.44	0.310764962653657
5.45	0.305919817579212
5.46	0.301103370648959
5.47	0.296316671200747
5.48	0.2915608166968
5.49	0.286836955754646
5.5	0.282146291357201
5.51	0.277490084248085
5.52	0.272869656517437
5.53	0.268286395382141
5.54	0.263741757162732
5.55	0.259237271457114
5.56	0.25477454550853
5.57	0.250355268761737
5.58	0.245981217597245
5.59	0.241654260228316
5.6	0.237376361739112
5.61	0.233149589235137
5.62	0.228976117067982
5.63	0.224858232086141
5.64	0.220798338851238
5.65	0.216798964744966
5.66	0.212862764875572
5.67	0.20899252667437
5.68	0.205191174051904
5.69	0.201461770960407
5.7	0.197807524184304
5.71	0.194231785153617
5.72	0.190738050547518
5.73	0.187329961427052
5.74	0.184011300608926
5.75	0.180785987967764
5.76	0.17765807333388
5.77	0.174631726640841
5.78	0.17171122497399
5.79	0.168900936181373
5.8	0.16620529873611
5.81	0.163628797587192
5.82	0.161175935808261
5.83	0.158851201953107
5.84	0.156659033154711
5.85	0.154603774161112
5.86	0.152689632683459
5.87	0.150920631634617
5.88	0.149300559051055
5.89	0.147832916704815
5.9	0.146520868611497
5.91	0.145367190806941
5.92	0.144374223882426
5.93	0.143543829818891
5.94	0.142877354632731
5.95	0.142375598230094
5.96	0.142038792664548
5.97	0.141866589709965
5.98	0.141858058313707
5.99	0.142011692106357
6	0.142325426740536
6.01	0.142796666441419
6.02	0.143422318803879
6.03	0.144198836587452
6.04	0.145122265057912
6.05	0.146188293310931
6.06	0.147392307988715
6.07	0.148729447857855
6.08	0.150194657842639
6.09	0.151782741284716
6.1	0.15348840941098
6.11	0.155306327217998
6.12	0.157231155206394
6.13	0.159257586612905
6.14	0.161380379978111
6.15	0.163594387051531
6.16	0.165894576168136
6.17	0.168276051332951
6.18	0.170734067322438
6.19	0.173264041159874
6.2	0.175861560346007
6.21	0.178522388234184
6.22	0.181242466931888
6.23	0.184017918093298
6.24	0.186845041943374
6.25	0.189720314844615
6.26	0.192640385686638
6.27	0.1956020713465
6.28	0.198602351437214
6.29	0.201638362530816
6.3	0.204707392016211
6.31	0.207806871725658
6.32	0.210934371441687
6.33	0.2140875923759
6.34	0.217264360694072
6.35	0.220462621145857
6.36	0.223680430845679
6.37	0.226915953239152
6.38	0.230167452281008
6.39	0.2334332868422
6.4	0.236711905358194
6.41	0.240001840724185
6.42	0.243301705440303
6.43	0.246610187004845
6.44	0.249926043552657
6.45	0.253248099732288
6.46	0.256575242815136
6.47	0.259906419028103
6.48	0.263240630100625
6.49	0.266576930016868
6.5	0.26991442196272
6.51	0.273252255458371
6.52	0.276589623666053
6.53	0.279925760863629
6.54	0.283259940074403
6.55	0.286591470844175
6.56	0.289919697156586
6.57	0.293243995478527
6.58	0.296563772927381
6.59	0.299878465552572
6.6	0.303187536724324
6.61	0.306490475622581
6.62	0.309786795819723
6.63	0.313076033951173
6.64	0.316357748467983
6.65	0.319631518466209
6.66	0.322896942588056
6.67	0.32615363799003
6.68	0.3294012393738
6.69	0.332639398075702
6.7	0.335867781210853
6.71	0.339086070868717
6.72	0.342293963356207
6.73	0.345491168485867
6.74	0.34867740890569
6.75	0.351852419468171
6.76	0.355015946635968
6.77	0.358167747921909
6.78	0.361307591360952
6.79	0.364435255012348
6.8	0.367550526489845
6.81	0.370653202518256
6.82	0.373743088514799
6.83	0.376819998193563
6.84	0.379883753191662
6.85	0.382934182715854
6.86	0.385971123208164
6.87	0.388994418029622
6.88	0.392003917160647
6.89	0.394999476917476
6.9	0.397980959683321
6.91	0.400948233653637
6.92	0.403901172594444
6.93	0.406839655613099
6.94	0.409763566940689
6.95	0.4126727957254
6.96	0.415567235836214
6.97	0.418446785676399
6.98	0.421311348006045
6.99	0.424160829773367
7	0.426995141954155
7.01	0.42981419939888
7.02	0.432617920687111
7.03	0.435406227988762
7.04	0.438179046931895
7.05	0.440936306476555
7.06	0.443677938794502
7.07	0.446403879154334
7.08	0.449114065811864
7.09	0.45180843990542
7.1	0.454486945355669
7.11	0.45714952877002
7.12	0.459796139351049
7.13	0.462426728808993
7.14	0.465041251277884
7.15	0.467639663235359
7.16	0.47022192342576
7.17	0.47278799278643
7.18	0.475337834377152
7.19	0.477871413312335
7.2	0.48038869669614
7.21	0.482889653559954
7.22	0.485374254802616
7.23	0.487842473132852
7.24	0.490294283013956
7.25	0.492729660610681
7.26	0.495148583738136
7.27	0.497551031812629
7.28	0.499936985804314
7.29	0.502306428191703
7.3	0.504659342917744
7.31	0.506995715347614
7.32	0.509315532227939
7.33	0.511618781647589
7.34	0.513905452999719
7.35	0.516175536945331
7.36	0.518429025377953
7.37	0.520665911389592
7.38	0.522886189237885
7.39	0.525089854314316
7.4	0.527276903113535
7.41	0.529447333203664
7.42	0.531601143197597
7.43	0.533738332725224
7.44	0.535858902406611
7.45	0.537962853825951
7.46	0.540050189506389
7.47	0.542120912885638
7.48	0.544175028292346
7.49	0.546212540923185
7.5	0.548233456820615
7.51	0.550237782851427
7.52	0.552225526685779
7.53	0.554196696776941
7.54	0.556151302341659
7.55	0.558089353340983
7.56	0.560010860461802
7.57	0.561915835098737
7.58	0.563804289336686
7.59	0.565676235933784
7.6	0.567531688304886
7.61	0.569370660505443
7.62	0.571193167215824
7.63	0.572999223726192
7.64	0.574788845921621
7.65	0.576562050267611
7.66	0.578318853796207
7.67	0.580059274092182
7.68	0.581783329279753
7.69	0.583491038009684
7.7	0.58518241944651
7.71	0.5868574932563
7.72	0.588516279594651
7.73	0.59015879909491
7.74	0.59178507285679
7.75	0.593395122435216
7.76	0.594988969829469
7.77	0.596566637472517
7.78	0.598128148220742
7.79	0.59967352534375
7.8	0.601202792514595
7.81	0.602715973800017
7.82	0.604213093651152
7.83	0.605694176894257
7.84	0.607159248721758
7.85	0.608608334683494
7.86	0.610041460678093
7.87	0.611458652944613
7.88	0.612859938054355
7.89	0.614245342902855
7.9	0.615614894702037
7.91	0.616968620972575
7.92	0.618306549536357
7.93	0.619628708509222
7.94	0.620935126293777
7.95	0.622225831572319
7.96	0.623500853300094
7.97	0.624760220698476
7.98	0.626003963248478
7.99	0.627232110684274
8	0.628444692986947
8.01	0.629641740378314
8.02	0.630823283314867
8.03	0.631989352481964
8.04	0.633139978787937
8.05	0.634275193358525
8.06	0.635395027531325
8.07	0.636499512850322
8.08	0.637588681060616
8.09	0.638662564103238
8.1	0.639721194110048
8.11	0.640764603398713
8.12	0.641792824467872
8.13	0.642805889992352
8.14	0.643803832818407
8.15	0.644786685959298
8.16	0.64575448259062
8.17	0.646707256046011
8.18	0.64764503981277
8.19	0.648567867527758
8.2	0.649475772973102
8.21	0.650368790072284
8.22	0.651246952886076
8.23	0.652110295608751
8.24	0.652958852564179
8.25	0.653792658202176
8.26	0.654611747094842
8.27	0.655416153932949
8.28	0.656205913522502
8.29	0.656981060781237
8.3	0.657741630735372
8.31	0.658487658516222
8.32	0.659219179357052
8.33	0.659936228589869
8.34	0.660638841642385
8.35	0.661327054035022
8.36	0.662000901377882
8.37	0.662660419367904
8.38	0.663305643786084
8.39	0.663936610494602
8.4	0.664553355434159
8.41	0.665155914621404
8.42	0.665744324146209
8.43	0.666318620169251
8.44	0.666878838919441
8.45	0.667425016691565
8.46	0.667957189843875
8.47	0.668475394795786
8.48	0.668979668025631
8.49	0.669470046068389
8.5	0.669946565513568
8.51	0.670409263003076
8.52	0.670858175229144
8.53	0.671293338932349
8.54	0.671714790899584
8.55	0.67212256796217
8.56	0.672516706993964
8.57	0.672897244909504
8.58	0.673264218662311
8.59	0.673617665243013
8.6	0.673957621677728
8.61	0.674284125026364
8.62	0.674597212381018
8.63	0.674896920864408
8.64	0.675183287628272
8.65	0.675456349851985
8.66	0.67571614474097
8.67	0.675962709525338
8.68	0.676196081458524
8.69	0.676416297815903
8.7	0.676623395893489
8.71	0.676817413006679
8.72	0.67699838648896
8.73	0.677166353690805
8.74	0.677321351978385
8.75	0.677463418732522
8.76	0.677592591347574
8.77	0.677708907230281
8.78	0.677812403798867
8.79	0.677903118481931
8.8	0.677981088717514
8.81	0.678046351952116
8.82	0.678098945639856
8.83	0.678138907241536
8.84	0.678166274223784
8.85	0.678181084058257
8.86	0.678183374220838
8.87	0.678173182190858
8.88	0.67815054545036
8.89	0.678115501483389
8.9	0.678068087775293
8.91	0.678008341812105
8.92	0.677936301079845
8.93	0.677852003063984
8.94	0.677755485248794
8.95	0.677646785116804
8.96	0.67752594014831
8.97	0.677392987820823
8.98	0.677247965608583
8.99	0.677090910982125
9	0.676921861407812
9.01	0.676740854347395
9.02	0.676547927257675
9.03	0.676343117590079
9.04	0.676126462790338
9.05	0.675898000298103
9.06	0.675657767546735
9.07	0.675405801962856
9.08	0.675142140966242
9.09	0.674866821969443
9.1	0.674579882377635
9.11	0.674281359588347
9.12	0.673971290991279
9.13	0.673649713968166
9.14	0.673316665892526
9.15	0.672972184129622
9.16	0.672616306036279
9.17	0.672249068960755
9.18	0.671870510242692
9.19	0.671480667212998
9.2	0.671079577193858
9.21	0.670667277498608
9.22	0.67024380543172
9.23	0.669809198288847
9.24	0.669363493356755
9.25	0.668906727913375
9.26	0.668438939227797
9.27	0.667960164560369
9.28	0.667470441162663
9.29	0.666969806277688
9.3	0.666458297139805
9.31	0.665935950974942
9.32	0.665402805000645
9.33	0.664858896426219
9.34	0.664304262452839
9.35	0.663738940273738
9.36	0.663162967074314
9.37	0.66257638003231
9.38	0.661979216318011
9.39	0.661371513094407
9.4	0.660753307517403
9.41	0.660124636736009
9.42	0.659485537892603
9.43	0.658836048123124
9.44	0.658176204557258
9.45	0.65750604431884
9.46	0.656825604525938
9.47	0.65613492229123
9.48	0.655434034722193
9.49	0.65472297892148
9.5	0.654001791987155
9.51	0.653270511012956
9.52	0.652529173088662
9.53	0.651777815300416
9.54	0.651016474730935
9.55	0.650245188459992
9.56	0.649463993564637
9.57	0.648672927119589
9.58	0.64787202619752
9.59	0.647061327869525
9.6	0.646240869205386
9.61	0.645410687273917
9.62	0.644570819143473
9.63	0.643721301882166
9.64	0.64286217255834
9.65	0.641993468240932
9.66	0.641115225999873
9.67	0.640227482906486
9.68	0.639330276033872
9.69	0.63842364245733
9.7	0.637507619254787
9.71	0.636582243507138
9.72	0.63564755229875
9.73	0.634703582717866
9.74	0.633750371857002
9.75	0.632787956813363
9.76	0.631816374689388
9.77	0.630835662593001
9.78	0.629845857638219
9.79	0.628846996945532
9.8	0.627839117642306
9.81	0.626822256863306
9.82	0.62579645175109
9.83	0.624761739456518
9.84	0.623718157139127
9.85	0.622665741967657
9.86	0.621604531120495
9.87	0.620534561786147
9.88	0.619455871163641
9.89	0.618368496463053
9.9	0.617272474905981
9.91	0.616167843725968
9.92	0.615054640168988
9.93	0.613932901493922
9.94	0.612802664973058
9.95	0.611663967892478
9.96	0.610516847552653
9.97	0.609361341268805
9.98	0.608197486371465
9.99	0.607025320206882
10	0.605844880137577
10.01	0.604656203542741
10.02	0.603459327818761
10.03	0.602254290379683
10.04	0.601041128657722
10.05	0.599819880103675
10.06	0.598590582187449
10.07	0.597353272398558
10.08	0.596107988246556
10.09	0.594854767261495
10.1	0.593593646994529
10.11	0.592324665018232
10.12	0.591047858927191
10.13	0.58976326633846
10.14	0.58847092489199
10.15	0.587170872251157
10.16	0.585863146103264
10.17	0.584547784159909
10.18	0.58322482415762
10.19	0.581894303858216
10.2	0.580556261049251
10.21	0.579210733544689
10.22	0.577857759185098
10.23	0.576497375838443
10.24	0.575129621400232
10.25	0.573754533794253
10.26	0.572372150972927
10.27	0.570982510917786
10.28	0.56958565163998
10.29	0.568181611180746
10.3	0.566770427611849
10.31	0.565352139036084
10.32	0.563926783587752
10.33	0.562494399433115
10.34	0.561055024770877
10.35	0.559608697832657
10.36	0.558155456883464
10.37	0.556695340222127
10.38	0.555228386181875
10.39	0.553754633130666
10.4	0.552274119471779
10.41	0.550786883644231
10.42	0.549292964123221
10.43	0.547792399420702
10.44	0.546285228085734
10.45	0.544771488705055
10.46	0.543251219903507
10.47	0.54172446034452
10.48	0.540191248730591
10.49	0.538651623803755
10.5	0.537105624346083
10.51	0.535553289180144
10.52	0.533994657169464
10.53	0.532429767219104
10.54	0.53085865827601
10.55	0.529281369329585
10.56	0.527697939412175
10.57	0.526108407599508
10.58	0.52451281301126
10.59	0.522911194811495
10.6	0.521303592209162
10.61	0.519690044458638
10.62	0.518070590860208
10.63	0.516445270760548
10.64	0.514814123553271
10.65	0.513177188679447
10.66	0.51153450562809
10.67	0.509886113936693
10.68	0.508232053191791
10.69	0.506572363029413
10.7	0.504907083135709
10.71	0.503236253247447
10.72	0.501559913152543
10.73	0.499878102690681
10.74	0.49819086175381
10.75	0.496498230286745
10.76	0.494800248287734
10.77	0.493096955809044
10.78	0.491388392957546
10.79	0.489674599895322
10.8	0.487955616840263
10.81	0.486231484066687
10.82	0.484502241905982
10.83	0.48276793074721
10.84	0.481028591037784
10.85	0.479284263284109
10.86	0.477534988052249
10.87	0.475780805968617
10.88	0.474021757720662
10.89	0.472257884057574
10.9	0.470489225791007
10.91	0.468715823795812
10.92	0.466937719010779
10.93	0.46515495243941
10.94	0.463367565150691
10.95	0.461575598279897
10.96	0.45977909302939
10.97	0.45797809066947
10.98	0.456172632539214
10.99	0.454362760047349
11	0.452548514673147
11.01	0.450729937967327
11.02	0.448907071553004
11.03	0.447079957126631
11.04	0.445248636458997
11.05	0.443413151396216
11.06	0.441573543860776
11.07	0.439729855852584
11.08	0.437882129450065
11.09	0.43603040681127
11.1	0.434174730175027
11.11	0.432315141862119
11.12	0.430451684276495
11.13	0.428584399906511
11.14	0.426713331326217
11.15	0.424838521196665
11.16	0.422960012267274
11.17	0.421077847377215
11.18	0.419192069456846
11.19	0.417302721529201
11.2	0.415409846711495
11.21	0.413513488216708
11.22	0.411613689355192
11.23	0.409710493536329
11.24	0.407803944270265
11.25	0.405894085169658
11.26	0.403980959951527
11.27	0.402064612439107
11.28	0.400145086563813
11.29	0.398222426367232
11.3	0.396296676003194
11.31	0.394367879739905
11.32	0.392436081962153
11.33	0.390501327173582
11.34	0.388563659999042
11.35	0.386623125187018
11.36	0.384679767612138
11.37	0.382733632277762
11.38	0.38078476431866
11.39	0.37883320900379
11.4	0.376879011739146
11.41	0.37492221807073
11.42	0.372962873687601
11.43	0.37100102442505
11.44	0.369036716267866
11.45	0.367069995353726
11.46	0.365100907976703
11.47	0.36312950059089
11.48	0.361155819814151
11.49	0.359179912432012
11.5	0.35720182540168
11.51	0.355221605856213
11.52	0.353239301108828
11.53	0.351254958657374
11.54	0.349268626188961
11.55	0.347280351584747
11.56	0.345290182924921
11.57	0.343298168493835
11.58	0.341304356785348
11.59	0.339308796508368
11.6	0.337311536592575
11.61	0.335312626194361
11.62	0.333312114703022
11.63	0.331310051747131
11.64	0.329306487201181
11.65	0.327301471192474
11.66	0.325295054108252
11.67	0.323287286603128
11.68	0.321278219606768
11.69	0.319267904331868
11.7	0.317256392282472
11.71	0.315243735262557
11.72	0.313229985385004
11.73	0.311215195080863
11.74	0.30919941710901
11.75	0.307182704566185
11.76	0.305165110897399
11.77	0.303146689906772
11.78	0.301127495768792
11.79	0.299107583040018
11.8	0.297087006671257
11.81	0.295065822020229
11.82	0.293044084864718
11.83	0.291021851416308
11.84	0.288999178334592
11.85	0.286976122742078
11.86	0.284952742239566
11.87	0.282929094922292
11.88	0.28090523939664
11.89	0.278881234797596
11.9	0.27685714080692
11.91	0.274833017672084
11.92	0.272808926225981
11.93	0.270784927907523
11.94	0.268761084783042
11.95	0.266737459568677
11.96	0.264714115653675
11.97	0.262691117124699
11.98	0.260668528791217
11.99	0.258646416211969
12	0.2566248457226
12.01	0.254603884464534
12.02	0.252583600415061
12.03	0.250564062418827
12.04	0.2485453402207
12.05	0.2465275045001
12.06	0.244510626906896
12.07	0.242494780098913
12.08	0.240480037781157
12.09	0.238466474746854
12.1	0.236454166920314
12.11	0.234443191401832
12.12	0.232433626514683
12.13	0.230425551854264
12.14	0.228419048339549
12.15	0.226414198267032
12.16	0.224411085367135
12.17	0.222409794863345
12.18	0.220410413534282
12.19	0.218413029778524
12.2	0.216417733682784
12.21	0.2144246170932
12.22	0.212433773690425
12.23	0.210445299067996
12.24	0.208459290814847
12.25	0.206475848601865
12.26	0.204495074272568
12.27	0.202517071938592
12.28	0.200541948079815
12.29	0.198569811649508
12.3	0.196600774184852
12.31	0.194634949923175
12.32	0.192672455923893
12.33	0.190713412196925
12.34	0.188757941837654
12.35	0.186806171168778
12.36	0.184858229889587
12.37	0.182914251233092
12.38	0.180974372131081
12.39	0.179038733388272
12.4	0.177107479865094
12.41	0.175180760670428
12.42	0.173258729364469
12.43	0.171341544172152
12.44	0.169429368208232
12.45	0.167522369713748
12.46	0.16562072230564
12.47	0.163724605239244
12.48	0.161834203684731
12.49	0.159949709018542
12.5	0.158071319129895
12.51	0.156199238743744
12.52	0.154333679760886
12.53	0.152474861615817
12.54	0.150623011653221
12.55	0.148778365524904
12.56	0.146941167606302
12.57	0.145111671435351
12.58	0.143290140173309
12.59	0.141476847089442
12.6	0.139672076069518
12.61	0.137876122150004
12.62	0.136089292078054
12.63	0.134311904898441
12.64	0.132544292568354
12.65	0.130786800600262
12.66	0.129039788733489
12.67	0.127303631635465
12.68	0.125578719631946
12.69	0.123865459466628
12.7	0.122164275089869
12.71	0.120475608475834
12.72	0.118799920466826
12.73	0.117137691643397
12.74	0.115489423218254
12.75	0.113855637951028
12.76	0.112236881080676
12.77	0.110633721270838
12.78	0.109046751563143
12.79	0.107476590331792
12.8	0.105923882232
12.81	0.104389299132627
12.82	0.102873541022405
12.83	0.1013773368772
12.84	0.0999014454744151
12.85	0.0984466561359631
12.86	0.0970137893828146
12.87	0.0956036974786958
12.88	0.0942172648382195
12.89	0.0928554082736185
12.9	0.0915190770499254
12.91	0.090209252715513
12.92	0.0889269486745221
12.93	0.0876732094615045
12.94	0.0864491096814265
12.95	0.0852557525708442
12.96	0.0840942681408379
12.97	0.0829658108585961
12.98	0.0818715568270388
12.99	0.0808127004246686
13	0.0797904503709102
13.01	0.0788060251913957
13.02	0.0778606480597556
13.03	0.0769555410106445
13.04	0.0760919185255078
13.05	0.0752709805082947
13.06	0.0744939046896453
13.07	0.0737618385117869
13.08	0.0730758905708386
13.09	0.0724371217098178
13.1	0.0718465358839277
13.11	0.0713050709302728
13.12	0.0708135894008081
13.13	0.0703728696259893
13.14	0.0699835971892512
13.15	0.0696463569956475
13.16	0.0693616261185168
13.17	0.0691297675950027
13.18	0.0689510253310373
13.19	0.0688255202494014
13.2	0.0687532477881412
13.21	0.0687340768202043
13.22	0.0687677500323556
13.23	0.0688538857584234
13.24	0.0689919812235042
13.25	0.0691814171180406
13.26	0.0694214633922512
13.27	0.0697112861238876
13.28	0.0700499552990927
13.29	0.0704364533243473
13.3	0.0708696840851984
13.31	0.071348482361993
13.32	0.0718716234198764
13.33	0.0724378326021564
13.34	0.0730457947708388
13.35	0.0736941634590304
13.36	0.0743815696119933
13.37	0.0751066298338044
13.38	0.0758679540567281
13.39	0.0766641525864976
13.4	0.0774938424934037
13.41	0.0783556533307353
13.42	0.0792482321852426
13.43	0.0801702480709924
13.44	0.0811203956921744
13.45	0.0820973986084828
13.46	0.0831000118375327
13.47	0.0841270239407582
13.48	0.0851772586356621
13.49	0.0862495759793021
13.5	0.0873428731691106
13.51	0.0884560850050534
13.52	0.0895881840547688
13.53	0.0907381805621773
13.54	0.0919051221342076
13.55	0.0930880932445482
13.56	0.0942862145778698
13.57	0.0954986422507861
13.58	0.0967245669276584
13.59	0.0979632128566563
13.6	0.0992138368455815
13.61	0.100475727193189
13.62	0.101748202591894
13.63	0.103030611011665
13.64	0.104322328580958
13.65	0.105622758468109
13.66	0.106931329774578
13.67	0.10824749644429
13.68	0.109570736194776
13.69	0.110900549473782
13.7	0.11223645844519
13.71	0.113578006005401
13.72	0.114924754833226
13.73	0.116276286473325
13.74	0.117632200454292
13.75	0.118992113442028
13.76	0.120355658428582
13.77	0.121722483954062
13.78	0.123092253364202
13.79	0.124464644101427
13.8	0.125839347027371
13.81	0.127216065778138
13.82	0.128594516150058
13.83	0.129974425514973
13.84	0.131355532264378
13.85	0.132737585280199
13.86	0.134120343433225
13.87	0.135503575105518
13.88	0.136887057737336
13.89	0.138270577397202
13.9	0.139653928373321
13.91	0.141036912786565
13.92	0.142419340222537
13.93	0.143801027382981
13.94	0.145181797755186
13.95	0.146561481297483
13.96	0.147939914141992
13.97	0.149316938312508
13.98	0.150692401455238
13.99	0.15206615658599
14	0.153438061848021
14.01	0.154807980283518
14.02	0.156175779615997
14.03	0.157541332044391
14.04	0.158904514047078
14.05	0.160265206195805
14.06	0.161623292979755
14.07	0.1629786626368
14.08	0.164331206995561
14.09	0.165680821322736
14.1	0.167027404180241
14.11	0.168370857287607
14.12	0.169711085392892
14.13	0.171047996147998
14.14	0.172381499992024
14.15	0.17371151003873
14.16	0.175037941970388
14.17	0.176360713935701
14.18	0.177679746454515
14.19	0.178994962324832
14.2	0.180306286535664
14.21	0.181613646183522
14.22	0.182916970392987
14.23	0.184216190240666
14.24	0.185511238683245
14.25	0.186802050488342
14.26	0.188088562168514
14.27	0.189370711919042
14.28	0.19064843955741
14.29	0.191921686466543
14.3	0.193190395539938
14.31	0.194454511129364
14.32	0.195713978995386
14.33	0.196968746259382
14.34	0.198218761358096
14.35	0.199463974000057
14.36	0.200704335123604
14.37	0.201939796857844
14.38	0.203170312483386
14.39	0.204395836396525
14.4	0.205616324074265
14.41	0.206831732040644
14.42	0.20804201783445
14.43	0.209247139978982
14.44	0.21044705795202
14.45	0.211641732158161
14.46	0.212831123901258
14.47	0.214015195358751
14.48	0.215193909556435
14.49	0.216367230345001
14.5	0.217535122376572
14.51	0.218697551083087
14.52	0.219854482654748
14.53	0.22100588402012
14.54	0.22215172282633
14.55	0.223291967420219
14.56	0.224426586830844
14.57	0.225555550751267
14.58	0.226678829522435
14.59	0.227796394117419
14.6	0.228908216125278
14.61	0.2300142677366
14.62	0.231114521729276
14.63	0.232208951454455
14.64	0.233297530823525
14.65	0.234380234295255
14.66	0.235457036863556
14.67	0.236527914045619
14.68	0.237592841870292
14.69	0.238651796867366
14.7	0.239704756056787
14.71	0.240751696938308
14.72	0.241792597482043
14.73	0.242827436118528
14.74	0.243856191729387
14.75	0.244878843638976
14.76	0.245895371605238
14.77	0.246905755812063
14.78	0.247909976860472
14.79	0.248908015761558
14.8	0.249899853928908
14.81	0.250885473170864
14.82	0.251864855684133
14.83	0.25283798404685
14.84	0.253804841211988
14.85	0.254765410500951
14.86	0.255719675597577
14.87	0.256667620542224
14.88	0.257609229725917
14.89	0.258544487884907
14.9	0.259473380095359
14.91	0.260395891767894
14.92	0.261312008642801
14.93	0.262221716784789
14.94	0.263125002578823
14.95	0.264021852724815
14.96	0.264912254233745
14.97	0.265796194423033
14.98	0.266673660912232
14.99	0.267544641619524
15	0.268409124756883
15.01	0.269267098826915
15.02	0.270118552618999
15.03	0.270963475205385
15.04	0.27180185593785
15.05	0.272633684444295
15.06	0.273458950625564
15.07	0.274277644651732
15.08	0.275089756959326
15.09	0.275895278248372
15.1	0.276694199478912
15.11	0.277486511868609
15.12	0.278272206889635
15.13	0.279051276266017
15.14	0.279823711970853
15.15	0.280589506223749
15.16	0.281348651488661
15.17	0.282101140470478
15.18	0.282846966113658
15.19	0.283586121598939
15.2	0.284318600342121
15.21	0.285044395990305
15.22	0.285763502421313
15.23	0.286475913740466
15.24	0.287181624278906
15.25	0.287880628591466
15.26	0.288572921454737
15.27	0.289258497864919
15.28	0.289937353036146
15.29	0.29060948239869
15.3	0.291274881596841
15.31	0.291933546487127
15.32	0.292585473137055
15.33	0.293230657822703
15.34	0.293869097027726
15.35	0.294500787441249
15.36	0.295125725956327
15.37	0.295743909668618
15.38	0.296355335874578
15.39	0.296960002070139
15.4	0.297557905949132
15.41	0.29814904540176
15.42	0.298733418513343
15.43	0.299311023562937
15.44	0.299881859021587
15.45	0.3004459235515
15.46	0.301003216004476
15.47	0.30155373542054
15.48	0.30209748102654
15.49	0.30263445223545
15.5	0.303164648644656
15.51	0.303688070034614
15.52	0.304204716368229
15.53	0.304714587789214
15.54	0.305217684620984
15.55	0.305714007365687
15.56	0.306203556703057
15.57	0.306686333489091
15.58	0.307162338755376
15.59	0.307631573707337
15.6	0.308094039723969
15.61	0.308549738356405
15.62	0.308998671326793
15.63	0.309440840527314
15.64	0.309876248019488
15.65	0.310304896032817
15.66	0.310726786964062
15.67	0.311141923375979
15.68	0.311550307996979
15.69	0.311951943719101
15.7	0.312346833598541
15.71	0.312734980853393
15.72	0.313116388863438
15.73	0.313491061169246
15.74	0.31385900147098
15.75	0.314220213627952
15.76	0.314574701657149
15.77	0.314922469732904
15.78	0.315263522185989
15.79	0.315597863502391
15.8	0.315925498322872
15.81	0.316246431442037
15.82	0.316560667807284
15.83	0.316868212518556
15.84	0.317169070826823
15.85	0.317463248133764
15.86	0.317750749990933
15.87	0.318031582098745
15.88	0.318305750305884
15.89	0.318573260608772
15.9	0.318834119149869
15.91	0.319088332218237
15.92	0.319335906247884
15.93	0.31957684781711
15.94	0.319811163648041
15.95	0.320038860605811
15.96	0.320259945697638
15.97	0.320474426072281
15.98	0.320682309019365
15.99	0.32088360196839
16	0.321078312488304
16.01	0.321266448286687
16.02	0.321448017209029
16.03	0.321623027237918
16.04	0.321791486492733
16.05	0.321953403228303
16.06	0.322108785834976
16.07	0.32225764283732
16.08	0.32239998289361
16.09	0.322535814795485
16.1	0.322665147466704
16.11	0.322787989962884
16.12	0.322904351470704
16.13	0.323014241307237
16.14	0.323117668919271
16.15	0.323214643882682
16.16	0.323305175901712
16.17	0.32338927480837
16.18	0.323466950561816
16.19	0.323538213247516
16.2	0.323603073076988
16.21	0.323661540386613
16.22	0.323713625637422
16.23	0.323759339414324
16.24	0.323798692425409
16.25	0.32383169550133
16.26	0.323858359594723
16.27	0.323878695779583
16.28	0.323892715250514
16.29	0.323900429322122
16.3	0.323901849428608
16.31	0.323896987122799
16.32	0.323885854075867
16.33	0.323868462076324
16.34	0.323844823029684
16.35	0.32381494895801
16.36	0.323778851998627
16.37	0.323736544404267
16.38	0.323688038541961
16.39	0.323633346892689
16.4	0.323572482050562
16.41	0.323505456722325
16.42	0.323432283726851
16.43	0.323352975994224
16.44	0.323267546565528
16.45	0.323176008591902
16.46	0.323078375333999
16.47	0.322974660161782
16.48	0.322864876553189
16.49	0.322749038094196
16.5	0.322627158478001
16.51	0.322499251504052
16.52	0.322365331078167
16.53	0.322225411211368
16.54	0.322079506019571
16.55	0.321927629722644
16.56	0.321769796644379
16.57	0.321606021211454
16.58	0.321436317952923
16.59	0.321260701499693
16.6	0.321079186583987
16.61	0.320891788038644
16.62	0.320698520796553
16.63	0.320499399890087
16.64	0.320294440450589
16.65	0.320083657707751
16.66	0.319867066988762
16.67	0.319644683718221
16.68	0.31941652341727
16.69	0.319182601702847
16.7	0.318942934287533
16.71	0.318697536978648
16.72	0.318446425677715
16.73	0.318189616379994
16.74	0.317927125173943
16.75	0.317658968240318
16.76	0.317385161852073
16.77	0.317105722373405
16.78	0.316820666259353
16.79	0.316530010055263
16.8	0.316233770396092
16.81	0.315931964005881
16.82	0.315624607697222
16.83	0.315311718370718
16.84	0.314993313014314
16.85	0.314669408702839
16.86	0.314340022597353
16.87	0.314005171944726
16.88	0.313664874076765
16.89	0.313319146410139
16.9	0.312968006445274
16.91	0.312611471766277
16.92	0.312249560040006
16.93	0.311882289015781
16.94	0.311509676524603
16.95	0.311131740478806
16.96	0.310748498871399
16.97	0.310359969775449
16.98	0.309966171343722
16.99	0.30956712180786
17	0.309162839478086
17.01	0.308753342742573
17.02	0.308338650066712
17.03	0.307918779992996
17.04	0.307493751139921
17.05	0.307063582201897
17.06	0.306628291948492
17.07	0.306187899223888
17.08	0.305742422946575
17.09	0.305291882108277
17.1	0.304836295774054
17.11	0.304375683081317
17.12	0.303910063239572
17.13	0.303439455529658
17.14	0.302963879303296
17.15	0.302483353982567
17.16	0.301997899059526
17.17	0.301507534095394
17.18	0.301012278720197
17.19	0.300512152632228
17.2	0.300007175597563
17.21	0.299497367449408
17.22	0.298982748087646
17.23	0.298463337478487
17.24	0.29793915565348
17.25	0.297410222709547
17.26	0.296876558808208
17.27	0.296338184174917
17.28	0.295795119098893
17.29	0.295247383932326
17.3	0.294694999090088
17.31	0.294137985048919
17.32	0.293576362347302
17.33	0.293010151584763
17.34	0.292439373421115
17.35	0.291864048576576
17.36	0.29128419783076
17.37	0.290699842022307
17.38	0.290111002048477
17.39	0.289517698864548
17.4	0.288919953483461
17.41	0.288317786975263
17.42	0.287711220466425
17.43	0.287100275139839
17.44	0.286484972233866
17.45	0.285865333042016
17.46	0.285241378912543
17.47	0.284613131248012
17.48	0.283980611504583
17.49	0.283343841191816
17.5	0.282702841872005
17.51	0.282057635159854
17.52	0.281408242721923
17.53	0.280754686276305
17.54	0.280096987591903
17.55	0.279435168488272
17.56	0.278769250834949
17.57	0.278099256551239
17.58	0.277425207605507
17.59	0.276747126014987
17.6	0.276065033844977
17.61	0.275378953209039
17.62	0.27468890626778
17.63	0.273994915229135
17.64	0.273297002347367
17.65	0.272595189923095
17.66	0.271889500302653
17.67	0.271179955877682
17.68	0.270466579084716
17.69	0.269749392404895
17.7	0.269028418363424
17.71	0.268303679529247
17.72	0.267575198514613
17.73	0.266842997974699
17.74	0.266107100607336
17.75	0.265367529152311
17.76	0.264624306391375
17.77	0.263877455147716
17.78	0.263126998285317
17.79	0.262372958709154
17.8	0.26161535936437
17.81	0.260854223236038
17.82	0.260089573348869
17.83	0.259321432766937
17.84	0.258549824593177
17.85	0.257774771969078
17.86	0.256996298074515
17.87	0.256214426127166
17.88	0.2554291793825
17.89	0.254640581133149
17.9	0.253848654708864
17.91	0.25305342347606
17.92	0.252254910837552
17.93	0.251453140232347
17.94	0.250648135135245
17.95	0.24983991905668
17.96	0.249028515542333
17.97	0.248213948172975
17.98	0.247396240564193
17.99	0.246575416366082
18	0.245751499263032
18.01	0.244924512973668
18.02	0.24409448125027
18.03	0.243261427878952
18.04	0.242425376679104
18.05	0.241586351503556
18.06	0.240744376238037
18.07	0.239899474801228
18.08	0.23905167114456
18.09	0.238200989251919
18.1	0.23734745313966
18.11	0.236491086856394
18.12	0.235631914482816
18.13	0.234769960131777
18.14	0.233905247947856
18.15	0.233037802107519
18.16	0.232167646818965
18.17	0.231294806322002
18.18	0.230419304888106
18.19	0.22954116682013
18.2	0.228660416452595
18.21	0.227777078151395
18.22	0.226891176313875
18.23	0.226002735368973
18.24	0.225111779776874
18.25	0.224218334029572
18.26	0.223322422650368
18.27	0.222424070194362
18.28	0.221523301248253
18.29	0.220620140430549
18.3	0.219714612391766
18.31	0.218806741814282
18.32	0.217896553412839
18.33	0.216984071934421
18.34	0.216069322158548
18.35	0.215152328897562
18.36	0.214233116996644
18.37	0.21331171133431
18.38	0.212388136822456
18.39	0.211462418406723
18.4	0.210534581066927
18.41	0.209604649817204
18.42	0.208672649706408
18.43	0.20773860581866
18.44	0.206802543273559
18.45	0.205864487226669
18.46	0.204924462870059
18.47	0.203982495432674
18.48	0.203038610180943
18.49	0.202092832419319
18.5	0.201145187490806
18.51	0.200195700777668
18.52	0.199244397701878
18.53	0.198291303726081
18.54	0.197336444354014
18.55	0.196379845131567
18.56	0.195421531647233
18.57	0.194461529533175
18.58	0.19349986446603
18.59	0.192536562167812
18.6	0.191571648406864
18.61	0.190605148998776
18.62	0.18963708980765
18.63	0.188667496746889
18.64	0.187696395780577
18.65	0.186723812924563
18.66	0.185749774247742
18.67	0.184774305873303
18.68	0.183797433980111
18.69	0.182819184804152
18.7	0.181839584639974
18.71	0.180858659842195
18.72	0.179876436827203
18.73	0.178892942074709
18.74	0.177908202129549
18.75	0.176922243603492
18.76	0.175935093177198
18.77	0.174946777601969
18.78	0.173957323702103
18.79	0.17296675837676
18.8	0.17197510860236
18.81	0.170982401434786
18.82	0.169988664011872
18.83	0.168993923555854
18.84	0.16799820737598
18.85	0.167001542871265
18.86	0.166003957533304
18.87	0.165005478949206
18.88	0.164006134804629
18.89	0.163005952886939
18.9	0.162004961088661
18.91	0.161003187410769
18.92	0.160000659966384
18.93	0.15899740698437
18.94	0.157993456813463
18.95	0.156988837926043
18.96	0.155983578922464
18.97	0.15497770853547
18.98	0.153971255634731
18.99	0.152964249231487
19	0.151956718483681
19.01	0.150948692700903
19.02	0.149940201349861
19.03	0.14893127405996
19.04	0.14792194062901
19.05	0.146912231029335
19.06	0.145902175414123
19.07	0.144891804123896
19.08	0.143881147693325
19.09	0.142870236858482
19.1	0.141859102564099
19.11	0.140847775971377
19.12	0.139836288466036
19.13	0.138824671666742
19.14	0.137812957433756
19.15	0.136801177878192
19.16	0.135789365371435
19.17	0.13477755255512
19.18	0.133765772351538
19.19	0.132754057974295
19.2	0.131742442939727
19.21	0.130730961078637
19.22	0.129719646548574
19.23	0.128708533846653
19.24	0.127697657822942
19.25	0.126687053694501
19.26	0.125676757059926
19.27	0.124666803914827
19.28	0.12365723066739
19.29	0.122648074155551
19.3	0.121639371664064
19.31	0.120631160942911
19.32	0.119623480226394
19.33	0.118616368252981
19.34	0.117609864286378
19.35	0.116604008137194
19.36	0.115598840185922
19.37	0.114594401406887
19.38	0.113590733393467
19.39	0.11258787838405
19.4	0.1115858792899
19.41	0.110584779723907
19.42	0.109584624030779
19.43	0.108585457318834
19.44	0.107587325493227
19.45	0.106590275290911
19.46	0.105594354317067
19.47	0.104599611083802
19.48	0.1036060950502
19.49	0.1026138566648
19.5	0.101622947409943
19.51	0.10063341984874
19.52	0.0996453276737145
19.53	0.0986587257586811
19.54	0.097673670212747
19.55	0.0966902184374077
19.56	0.0957084291862961
19.57	0.0947283626282861
19.58	0.0937500804136242
19.59	0.0927736457438381
19.6	0.0917991234449917
19.61	0.0908265800446542
19.62	0.0898560838536214
19.63	0.0888877050513218
19.64	0.0879215157757206
19.65	0.0869575902186099
19.66	0.0859960047252622
19.67	0.085036837899725
19.68	0.0840801707163945
19.69	0.0831260866359625
19.7	0.0821746717294766
19.71	0.0812260148075638
19.72	0.0802802075576784
19.73	0.0793373446881989
19.74	0.0783975240799381
19.75	0.0774608469469038
19.76	0.0765274180047752
19.77	0.0755973456484174
19.78	0.0746707421392198
19.79	0.0737477238028809
19.8	0.0728284112362239
19.81	0.071912929526273
19.82	0.0710014084806807
19.83	0.0700939828683728
19.84	0.069190792675812
19.85	0.0682919833729118
19.86	0.0673977061943728
19.87	0.0665081184344591
19.88	0.0656233837558873
19.89	0.0647436725128506
19.9	0.0638691620910046
19.91	0.0630000372603588
19.92	0.0621364905449735
19.93	0.0612787226083246
19.94	0.0604269426538388
19.95	0.0595813688403921
19.96	0.058742228713431
19.97	0.0579097596495749
19.98	0.0570842093150996
19.99	0.0562658361369812
20	0.0554549097827671


==> TeX/Tikz/Data/Sim_P_bad/v9.dat <==
0	0.910767141232328
0.01	0.917283102725254
0.02	0.924035825982494
0.03	0.93100694962633
0.04	0.938178774268014
0.05	0.94553426875218
0.06	0.953057071551751
0.07	0.960731487921143
0.08	0.968542483388297
0.09	0.976475674131248
0.1	0.98451731474528
0.11	0.992654283864029
0.12	1.00087406805408
0.13	1.00916474435885
0.14	1.01751496182504
0.15	1.02591392230416
0.16	1.03435136078366
0.17	1.04281752546657
0.18	1.05130315778628
0.19	1.05979947251367
0.2	1.06829813808734
0.21	1.07679125727439
0.22	1.08527134824831
0.23	1.09373132615251
0.24	1.10216448520219
0.25	1.11056448136381
0.26	1.11892531563959
0.27	1.12724131797473
0.28	1.13550713179674
0.29	1.14371769918928
0.3	1.15186824669724
0.31	1.15995427175517
0.32	1.16797152972727
0.33	1.1759160215444
0.34	1.18378398192119
0.35	1.19157186813446
0.36	1.1992763493434
0.37	1.20689429643043
0.38	1.21442277234199
0.39	1.22185902290761
0.4	1.22920046811614
0.41	1.23644469382784
0.42	1.24358944390186
0.43	1.25063261271861
0.44	1.25757223807751
0.45	1.26440649445101
0.46	1.27113368657659
0.47	1.27775224336909
0.48	1.28426071213652
0.49	1.29065775308318
0.5	1.2969421340848
0.51	1.30311272572097
0.52	1.30916849655107
0.53	1.3151085086204
0.54	1.32093191318414
0.55	1.32663794663715
0.56	1.33222592663864
0.57	1.33769524842098
0.58	1.34304538127271
0.59	1.34827586518641
0.6	1.35338630766252
0.61	1.3583763806607
0.62	1.36324581769096
0.63	1.36799441103701
0.64	1.37262200910499
0.65	1.37712851389084
0.66	1.3815138785603
0.67	1.38577810513551
0.68	1.38992124228292
0.69	1.39394338319721
0.7	1.3978446635764
0.71	1.40162525968358
0.72	1.40528538649099
0.73	1.40882529590228
0.74	1.41224527504926
0.75	1.41554564465942
0.76	1.41872675749095
0.77	1.42178899683196
0.78	1.42473277506088
0.79	1.42755853226531
0.8	1.43026673491652
0.81	1.4328578745971
0.82	1.43533246677936
0.83	1.43769104965231
0.84	1.43993418299487
0.85	1.44206244709357
0.86	1.44407644170255
0.87	1.44597678504429
0.88	1.44776411284918
0.89	1.44943907743241
0.9	1.45100234680659
0.91	1.45245460382867
0.92	1.45379654537972
0.93	1.4550288815764
0.94	1.45615233501263
0.95	1.45716764003049
0.96	1.45807554201915
0.97	1.45887679674066
0.98	1.45957216968174
0.99	1.46016243543047
1	1.46064837707696
1.01	1.46103078563722
1.02	1.46131045949918
1.03	1.46148820389032
1.04	1.46156483036584
1.05	1.46154115631682
1.06	1.46141800449771
1.07	1.46119620257218
1.08	1.46087658267707
1.09	1.46045998100347
1.1	1.45994723739455
1.11	1.45933919495949
1.12	1.45863669970294
1.13	1.45784060016947
1.14	1.45695174710262
1.15	1.45597099311785
1.16	1.45489919238913
1.17	1.45373720034855
1.18	1.45248587339862
1.19	1.45114606863674
1.2	1.44971864359155
1.21	1.4482044559707
1.22	1.44660436341952
1.23	1.4449192232906
1.24	1.44314989242345
1.25	1.44129722693426
1.26	1.43936208201532
1.27	1.43734531174363
1.28	1.43524776889864
1.29	1.43307030478861
1.3	1.43081376908544
1.31	1.42847900966758
1.32	1.4260668724708
1.33	1.42357820134657
1.34	1.42101383792774
1.35	1.41837462150127
1.36	1.4156613888879
1.37	1.41287497432826
1.38	1.41001620937549
1.39	1.40708592279391
1.4	1.40408494046363
1.41	1.40101408529093
1.42	1.39787417712413
1.43	1.39466603267472
1.44	1.39139046544367
1.45	1.38804828565269
1.46	1.38464030018019
1.47	1.38116731250183
1.48	1.37763012263551
1.49	1.37402952709055
1.5	1.370366318821
1.51	1.36664128718278
1.52	1.36285521789466
1.53	1.35900889300283
1.54	1.35510309084893
1.55	1.35113858604141
1.56	1.34711614943009
1.57	1.34303654808374
1.58	1.33890054527063
1.59	1.33470890044187
1.6	1.33046236921742
1.61	1.32616170337462
1.62	1.32180765083927
1.63	1.3174009556789
1.64	1.31294235809842
1.65	1.30843259443771
1.66	1.30387239717139
1.67	1.29926249491038
1.68	1.29460361240537
1.69	1.28989647055191
1.7	1.28514178639726
1.71	1.28034027314864
1.72	1.2754926401831
1.73	1.27059959305859
1.74	1.26566183352645
1.75	1.2606800595451
1.76	1.2556549652948
1.77	1.25058724119358
1.78	1.24547757391407
1.79	1.24032664640133
1.8	1.23513513789151
1.81	1.22990372393132
1.82	1.22463307639824
1.83	1.2193238635214
1.84	1.21397674990309
1.85	1.20859239654082
1.86	1.20317146084994
1.87	1.19771459668664
1.88	1.19222245437144
1.89	1.18669568071303
1.9	1.18113491903236
1.91	1.17554080918713
1.92	1.16991398759638
1.93	1.16425508726538
1.94	1.15856473781062
1.95	1.15284356548491
1.96	1.14709219320262
1.97	1.14131124056492
1.98	1.13550132388501
1.99	1.12966305621344
2	1.12379704736329
2.01	1.11790390393532
2.02	1.11198422934299
2.03	1.10603862383744
2.04	1.10006768453226
2.05	1.09407200542808
2.06	1.08805217743702
2.07	1.08200878840696
2.08	1.07594242314546
2.09	1.0698536634436
2.1	1.06374308809948
2.11	1.05761127294143
2.12	1.05145879085098
2.13	1.04528621178557
2.14	1.03909410280085
2.15	1.03288302807278
2.16	1.02665354891932
2.17	1.02040622382185
2.18	1.01414160844622
2.19	1.00786025566347
2.2	1.00156271557023
2.21	0.995249535508705
2.22	0.988921260086401
2.23	0.982578431195413
2.24	0.976221588031425
2.25	0.969851267112328
2.26	0.963468002296504
2.27	0.957072324800756
2.28	0.9506647632179
2.29	0.944245843534027
2.3	0.937816089145421
2.31	0.931376020875169
2.32	0.924926156989443
2.33	0.918467013213475
2.34	0.911999102747241
2.35	0.90552293628085
2.36	0.899039022009665
2.37	0.892547865649147
2.38	0.88604997044946
2.39	0.879545837209832
2.4	0.873035964292704
2.41	0.866520847637658
2.42	0.86000098077518
2.43	0.853476854840217
2.44	0.846948958585633
2.45	0.840417778395485
2.46	0.833883798298223
2.47	0.827347499979789
2.48	0.820809362796654
2.49	0.814269863788824
2.5	0.807729477692821
2.51	0.801188676954685
2.52	0.794647931743026
2.53	0.788107709962127
2.54	0.781568477265178
2.55	0.775030697067618
2.56	0.768494830560676
2.57	0.761961336725085
2.58	0.75543067234506
2.59	0.748903292022557
2.6	0.742379648191846
2.61	0.735860191134431
2.62	0.729345368994419
2.63	0.722835627794308
2.64	0.716331411451285
2.65	0.709833161794088
2.66	0.703341318580452
2.67	0.696856319515255
2.68	0.690378600269324
2.69	0.683908594499084
2.7	0.677446733867006
2.71	0.670993448062984
2.72	0.664549164826695
2.73	0.658114309971001
2.74	0.651689307406495
2.75	0.645274579167258
2.76	0.638870545437903
2.77	0.632477624582034
2.78	0.62609623317215
2.79	0.619726786021173
2.8	0.613369696215637
2.81	0.607025375150687
2.82	0.600694232566985
2.83	0.594376676589678
2.84	0.588073113769503
2.85	0.581783949126232
2.86	0.575509586194549
2.87	0.569250427072545
2.88	0.563006872472985
2.89	0.556779321777505
2.9	0.550568173093963
2.91	0.544373823317084
2.92	0.538196668192658
2.93	0.532037102385458
2.94	0.525895519551161
2.95	0.519772312412485
2.96	0.513667872839819
2.97	0.507582591936619
2.98	0.501516860129865
2.99	0.495471067265923
3	0.489445602712095
3.01	0.483440855464278
3.02	0.477457214261075
3.03	0.471495067704773
3.04	0.46555480438965
3.05	0.45963681303803
3.06	0.453741482644653
3.07	0.447869202629811
3.08	0.442020363001886
3.09	0.436195354529877
3.1	0.430394568926534
3.11	0.424618399042881
3.12	0.418867239074765
3.13	0.413141484782317
3.14	0.407441533723161
3.15	0.401767785500254
3.16	0.39612064202538
3.17	0.390500507799355
3.18	0.384907790210041
3.19	0.37934289984942
3.2	0.373806250850999
3.21	0.368298261248972
3.22	0.362819353360617
3.23	0.357369954193546
3.24	0.351950495879529
3.25	0.346561416136745
3.26	0.341203158762446
3.27	0.335876174158152
3.28	0.330580919889679
3.29	0.325317861284412
3.3	0.32008747206848
3.31	0.314890235046594
3.32	0.309726642827572
3.33	0.304597198598729
3.34	0.299502416952583
3.35	0.294442824769445
3.36	0.289418962159862
3.37	0.284431383470945
3.38	0.27948065836099
3.39	0.27456737294698
3.4	0.26969213102986
3.41	0.264855555402658
3.42	0.260058289246825
3.43	0.25530099762237
3.44	0.250584369057517
3.45	0.24590911724387
3.46	0.241275982843061
3.47	0.236685735411019
3.48	0.232139175445877
3.49	0.227637136565442
3.5	0.22318048781979
3.51	0.218770136144205
3.52	0.214407028956867
3.53	0.210092156904844
3.54	0.205826556760592
3.55	0.201611314469528
3.56	0.19744756834709
3.57	0.193336512420831
3.58	0.18927939990984
3.59	0.185277546829314
3.6	0.181332335703
3.61	0.177445219359804
3.62	0.173617724783206
3.63	0.169851456972953
3.64	0.166148102767635
3.65	0.162509434564089
3.66	0.158937313854691
3.67	0.155433694486712
3.68	0.152000625528575
3.69	0.148640253606278
3.7	0.145354824549527
3.71	0.142146684161413
3.72	0.139018277898529
3.73	0.135972149220887
3.74	0.133010936344131
3.75	0.130137367102171
3.76	0.127354251608329
3.77	0.124664472390523
3.78	0.12207097167394
3.79	0.119576735497032
3.8	0.117184774377594
3.81	0.114898100299641
3.82	0.112719699872401
3.83	0.110652503623581
3.84	0.10869935153132
3.85	0.106862955072532
3.86	0.105145856265514
3.87	0.103550384404455
3.88	0.102078611410714
3.89	0.100732306944812
3.9	0.0995128946146186
3.91	0.0984214107582107
3.92	0.0974584673536069
3.93	0.0966242205943449
3.94	0.09591834655818
3.95	0.0953400251830872
3.96	0.0948879334573507
3.97	0.094560248347311
3.98	0.0943546595540483
3.99	0.0942683917433559
4	0.0942982354672569
4.01	0.0944405856250034
4.02	0.0946914860235571
4.03	0.0950466784113442
4.04	0.0955016542807258
4.05	0.0960517077605436
4.06	0.0966919880377438
4.07	0.0974175499352826
4.08	0.098223401510425
4.09	0.0991045477989349
4.1	0.100056030094811
4.11	0.101072960405588
4.12	0.102150550945864
4.13	0.103284138719589
4.14	0.104469205390905
4.15	0.105701392753942
4.16	0.1069765141871
4.17	0.108290562520819
4.18	0.109639714765646
4.19	0.111020334144345
4.2	0.112428969853806
4.21	0.113862354953632
4.22	0.115317402742957
4.23	0.116791201948243
4.24	0.118281011005137
4.25	0.119784251678471
4.26	0.121298502227799
4.27	0.122821490292101
4.28	0.124351085636501
4.29	0.125885292877184
4.3	0.127422244276782
4.31	0.128960192682458
4.32	0.130497504661691
4.33	0.132032653876302
4.34	0.133564214723248
4.35	0.135090856261069
4.36	0.136611336432759
4.37	0.138124496589628
4.38	0.139629256315582
4.39	0.141124608547557
4.4	0.14260961498479
4.41	0.144083401777405
4.42	0.145545155483491
4.43	0.146994119282541
4.44	0.148429589432716
4.45	0.149850911959005
4.46	0.151257479559333
4.47	0.152648728715811
4.48	0.154024136998597
4.49	0.15538322055033
4.5	0.156725531739374
4.51	0.158050656970831
4.52	0.159358214644775
4.53	0.160647853251637
4.54	0.161919249595379
4.55	0.163172107135561
4.56	0.164406154440022
4.57	0.165621143740377
4.58	0.166816849583072
4.59	0.167993067569295
4.6	0.169149613177312
4.61	0.170286320661556
4.62	0.171403042022787
4.63	0.172499646044523
4.64	0.173576017390798
4.65	0.174632055761148
4.66	0.175667675098537
4.67	0.17668280284671
4.68	0.177677379253308
4.69	0.178651356715739
4.7	0.1796046991666
4.71	0.180537381496138
4.72	0.181449389008994
4.73	0.182340716912964
4.74	0.183211369837591
4.75	0.184061361380527
4.76	0.184890713679757
4.77	0.185699457010061
4.78	0.186487629401899
4.79	0.187255276281416
4.8	0.188002450130045
4.81	0.188729210162466
4.82	0.189435622021765
4.83	0.19012175749052
4.84	0.190787694217017
4.85	0.191433515455434
4.86	0.192059309819163
4.87	0.192665171046497
4.88	0.193251197777853
4.89	0.193817493343782
4.9	0.194364165563189
4.91	0.194891326551046
4.92	0.19539909253509
4.93	0.195887583680885
4.94	0.196356923924901
4.95	0.196807240814862
4.96	0.197238665357257
4.97	0.197651331871336
4.98	0.198045377849368
4.99	0.198420943822721
5	0.198778173233463
5.01	0.199117212311184
5.02	0.199438209954729
5.03	0.19974131761852
5.04	0.200026689203356
5.05	0.200294480951282
5.06	0.200544851344405
5.07	0.20077796100744
5.08	0.200993972613761
5.09	0.201193050794763
5.1	0.201375362052434
5.11	0.201541074674861
5.12	0.201690358654681
5.13	0.201823385610082
5.14	0.201940328708581
5.15	0.202041362593053
5.16	0.202126663310195
5.17	0.202196408241204
5.18	0.202250776034531
5.19	0.202289946540665
5.2	0.202314100748864
5.21	0.202323420725685
5.22	0.20231808955531
5.23	0.202298291281497
5.24	0.202264210851226
5.25	0.202216034059775
5.26	0.202153947497388
5.27	0.202078138497252
5.28	0.201988795084917
5.29	0.201886105928982
5.3	0.201770260293064
5.31	0.201641447988923
5.32	0.201499859330824
5.33	0.201345685090975
5.34	0.201179116456068
5.35	0.201000344984881
5.36	0.200809562566837
5.37	0.200606961381617
5.38	0.200392733859667
5.39	0.200167072643656
5.4	0.199930170550802
5.41	0.199682220536094
5.42	0.199423415656305
5.43	0.199153949034904
5.44	0.198874013827676
5.45	0.198583803189182
5.46	0.198283510239951
5.47	0.19797332803441
5.48	0.197653449529564
5.49	0.197324067554315
5.5	0.196985374779583
5.51	0.196637563688974
5.52	0.196280826550224
5.53	0.195915355387221
5.54	0.195541341952699
5.55	0.195158977701568
5.56	0.194768453764821
5.57	0.194369960924089
5.58	0.193963689586773
5.59	0.19354982976178
5.6	0.193128571035823
5.61	0.192700102550307
5.62	0.192264612978779
5.63	0.191822290504926
5.64	0.191373322801138
5.65	0.190917897007605
5.66	0.190456199711966
5.67	0.189988416929487
5.68	0.189514734083759
5.69	0.18903533598792
5.7	0.18855040682642
5.71	0.188060130137256
5.72	0.187564688794749
5.73	0.187064264992828
5.74	0.186559040228752
5.75	0.186049195287436
5.76	0.18553491022616
5.77	0.18501636435983
5.78	0.184493736246674
5.79	0.183967203674473
5.8	0.183436943647221
5.81	0.182903132372256
5.82	0.182365945247881
5.83	0.181825556851411
5.84	0.181282140927704
5.85	0.180735870378146
5.86	0.18018691725006
5.87	0.179635452726528
5.88	0.179081647116738
5.89	0.178525669846695
5.9	0.177967689450343
5.91	0.177407873561156
5.92	0.176846388904112
5.93	0.176283401288077
5.94	0.175719075598613
5.95	0.175153575791114
5.96	0.174587064884397
5.97	0.174019704954652
5.98	0.173451657129751
5.99	0.172883081583886
6	0.172314137532644
6.01	0.171744983228338
6.02	0.171175775955739
6.03	0.170606672028072
6.04	0.170037826783378
6.05	0.169469394581139
6.06	0.168901528799242
6.07	0.168334381831127
6.08	0.167768105083324
6.09	0.167202848973178
6.1	0.166638762926732
6.11	0.166075995377067
6.12	0.165514693762578
6.13	0.164955004525642
6.14	0.164397073111398
6.15	0.163841043966679
6.16	0.163287060539064
6.17	0.162735265276208
6.18	0.162185799625085
6.19	0.161638804031457
6.2	0.161094417939389
6.21	0.160552779790766
6.22	0.160014027024972
6.23	0.159478296078436
6.24	0.15894572238426
6.25	0.158416440371849
6.26	0.157890583466414
6.27	0.157368284088398
6.28	0.15684967365299
6.29	0.15633488256926
6.3	0.155824040239346
6.31	0.155317275057429
6.32	0.154814714408542
6.33	0.154316484667066
6.34	0.153822711195231
6.35	0.153333518341056
6.36	0.152849029436322
6.37	0.152369366793984
6.38	0.151894651705466
6.39	0.151425004437418
6.4	0.150960544228354
6.41	0.150501389284558
6.42	0.15004765677599
6.43	0.149599462831295
6.44	0.149156922532804
6.45	0.148720149910733
6.46	0.148289257937059
6.47	0.147864358518815
6.48	0.147445562490822
6.49	0.147032979608022
6.5	0.146626718536987
6.51	0.146226886847144
6.52	0.145833591001195
6.53	0.145446936344988
6.54	0.145067027096815
6.55	0.144693966336053
6.56	0.144327855991128
6.57	0.14396879682698
6.58	0.143616888431724
6.59	0.143272229202723
6.6	0.142934916332105
6.61	0.142605045791538
6.62	0.142282712316344
6.63	0.14196800938913
6.64	0.141661029222629
6.65	0.141361862742015
6.66	0.141070599566635
6.67	0.140787327991133
6.68	0.14051213496592
6.69	0.140245106077365
6.7	0.13998632552705
6.71	0.139735876110989
6.72	0.139493839197967
6.73	0.139260294707733
6.74	0.139035321088657
6.75	0.138818995294974
6.76	0.1386113927638
6.77	0.138412587391804
6.78	0.13822265151157
6.79	0.138041655867833
6.8	0.1378696695935
6.81	0.137706760185513
6.82	0.137552993480725
6.83	0.137408433631695
6.84	0.137273143082491
6.85	0.137147182544667
6.86	0.137030610973201
6.87	0.136923485542903
6.88	0.136825861624714
6.89	0.136737792762596
6.9	0.136659330650643
6.91	0.136590525110641
6.92	0.13653142407008
6.93	0.136482073540726
6.94	0.136442517597718
6.95	0.13641279835937
6.96	0.136392955967603
6.97	0.136383028569249
6.98	0.136383052297945
6.99	0.136393061257021
7	0.136413087503335
7.01	0.136443161031897
7.02	0.136483309761598
7.03	0.136533559521925
7.04	0.136593934040806
7.05	0.136664454933468
7.06	0.136745141692565
7.07	0.136836011679397
7.08	0.136937080116342
7.09	0.13704836008066
7.1	0.137169862499289
7.11	0.137301596145233
7.12	0.137443567635022
7.13	0.137595781427566
7.14	0.137758239824334
7.15	0.137930942970871
7.16	0.138113888859611
7.17	0.138307073334018
7.18	0.138510490094101
7.19	0.13872413070317
7.2	0.138947984596104
7.21	0.139182039088545
7.22	0.139426279387772
7.23	0.13968068860461
7.24	0.139945247766593
7.25	0.140219935832393
7.26	0.140504729707441
7.27	0.140799604260671
7.28	0.141104532342348
7.29	0.141419484803111
7.3	0.141744430513913
7.31	0.142079336387082
7.32	0.142424167398299
7.33	0.142778886609566
7.34	0.143143455192902
7.35	0.143517832455143
7.36	0.143901975863278
7.37	0.144295841070636
7.38	0.144699381943851
7.39	0.14511255059034
7.4	0.145535297386493
7.41	0.14596757100635
7.42	0.146409318450818
7.43	0.146860485077336
7.44	0.147321014630015
7.45	0.147790849270017
7.46	0.148269929606395
7.47	0.148758194727088
7.48	0.149255582230226
7.49	0.149762028255578
7.5	0.150277467516131
7.51	0.150801833329874
7.52	0.151335057651462
7.53	0.151877071104056
7.54	0.152427803011081
7.55	0.152987181427908
7.56	0.153555133173545
7.57	0.154131583862053
7.58	0.154716457933976
7.59	0.155309678687449
7.6	0.155911168309214
7.61	0.156520847905275
7.62	0.157138637531369
7.63	0.157764456223186
7.64	0.158398222026188
7.65	0.159039852025075
7.66	0.159689262373118
7.67	0.16034636832085
7.68	0.161011084244527
7.69	0.16168332367424
7.7	0.162362999321461
7.71	0.163050023106307
7.72	0.163744306184349
7.73	0.164445758972937
7.74	0.165154291177097
7.75	0.165869811815049
7.76	0.166592229243175
7.77	0.167321451180562
7.78	0.168057384733138
7.79	0.168799936417252
7.8	0.169549012182926
7.81	0.170304517436421
7.82	0.171066357062657
7.83	0.171834435446866
7.84	0.172608656496018
7.85	0.173388923659677
7.86	0.17417513995043
7.87	0.174967207963885
7.88	0.175765029898272
7.89	0.176568507573544
7.9	0.177377542450098
7.91	0.17819203564707
7.92	0.179011887960191
7.93	0.179836999879322
7.94	0.180667271605523
7.95	0.181502603067703
7.96	0.182342893939038
7.97	0.183188043652847
7.98	0.184037951418236
7.99	0.184892516235339
8	0.185751636910191
8.01	0.186615212069346
8.02	0.187483140174051
8.03	0.188355319534277
8.04	0.189231648322221
8.05	0.190112024585734
8.06	0.19099634626133
8.07	0.191884511186891
8.08	0.192776417114207
8.09	0.193671961721193
8.1	0.194571042623864
8.11	0.195473557388008
8.12	0.196379403540722
8.13	0.197288478581671
8.14	0.198200679994046
8.15	0.199115905255536
8.16	0.200034051848777
8.17	0.200955017271878
8.18	0.201878699048559
8.19	0.202804994738308
8.2	0.203733801946112
8.21	0.204665018332237
8.22	0.205598541621708
8.23	0.206534269613705
8.24	0.20747210019072
8.25	0.208411931327696
8.26	0.209353661100919
8.27	0.210297187696758
8.28	0.211242409420411
8.29	0.212189224704334
8.3	0.213137532116753
8.31	0.214087230369884
8.32	0.215038218328146
8.33	0.215990395016186
8.34	0.2169436596269
8.35	0.217897911529303
8.36	0.218853050276224
8.37	0.219808975612045
8.38	0.220765587480325
8.39	0.221722786031173
8.4	0.222680471628746
8.41	0.223638544858623
8.42	0.224596906534959
8.43	0.225555457707749
8.44	0.226514099669872
8.45	0.22747273396417
8.46	0.228431262390386
8.47	0.229389587012077
8.48	0.230347610163449
8.49	0.231305234456097
8.5	0.232262362785742
8.51	0.233218898338859
8.52	0.234174744599267
8.53	0.235129805354687
8.54	0.236083984703152
8.55	0.237037187059481
8.56	0.237989317161603
8.57	0.238940280076854
8.58	0.239889981208317
8.59	0.240838326300914
8.6	0.241785221447615
8.61	0.242730573095521
8.62	0.24367428805192
8.63	0.244616273490306
8.64	0.24555643695626
8.65	0.24649468637346
8.66	0.24743093004942
8.67	0.248365076681348
8.68	0.249297035361914
8.69	0.250226715584914
8.7	0.251154027250964
8.71	0.252078880673095
8.72	0.253001186582279
8.73	0.253920856133032
8.74	0.254837800908766
8.75	0.255751932927294
8.76	0.256663164646165
8.77	0.25757140896794
8.78	0.258476579245559
8.79	0.259378589287472
8.8	0.260277353362858
8.81	0.261172786206713
8.82	0.262064803024963
8.83	0.262953319499478
8.84	0.263838251792998
8.85	0.26471951655412
8.86	0.26559703092212
8.87	0.26647071253181
8.88	0.267340479518263
8.89	0.268206250521577
8.9	0.269067944691484
8.91	0.269925481692034
8.92	0.270778781706079
8.93	0.27162776543984
8.94	0.272472354127312
8.95	0.273312469534671
8.96	0.274148033964648
8.97	0.27497897026079
8.98	0.275805201811692
8.99	0.276626652555208
9	0.277443246982535
9.01	0.27825491014228
9.02	0.279061567644511
9.03	0.279863145664669
9.04	0.280659570947491
9.05	0.281450770810815
9.06	0.282236673149436
9.07	0.283017206438703
9.08	0.283792299738324
9.09	0.284561882695862
9.1	0.285325885550364
9.11	0.286084239135779
9.12	0.286836874884422
9.13	0.287583724830369
9.14	0.288324721612691
9.15	0.289059798478781
9.16	0.289788889287507
9.17	0.290511928512317
9.18	0.291228851244341
9.19	0.291939593195359
9.2	0.292644090700812
9.21	0.293342280722602
9.22	0.294034100851941
9.23	0.294719489312142
9.24	0.295398384961273
9.25	0.29607072729481
9.26	0.296736456448183
9.27	0.297395513199331
9.28	0.298047838971076
9.29	0.298693375833618
9.3	0.299332066506727
9.31	0.299963854362085
9.32	0.300588683425444
9.33	0.301206498378769
9.34	0.301817244562289
9.35	0.302420867976542
9.36	0.303017315284269
9.37	0.303606533812305
9.38	0.30418847155342
9.39	0.30476307716804
9.4	0.305330299985938
9.41	0.30589009000786
9.42	0.306442397907103
9.43	0.306987175031016
9.44	0.307524373402352
9.45	0.3080539457208
9.46	0.30857584536413
9.47	0.309090026389556
9.48	0.309596443534818
9.49	0.310095052219414
9.5	0.310585808545582
9.51	0.311068669299296
9.52	0.311543591951216
9.53	0.312010534657612
9.54	0.312469456261028
9.55	0.312920316291201
9.56	0.313363074965624
9.57	0.313797693190234
9.58	0.314224132559891
9.59	0.314642355359012
9.6	0.315052324561903
9.61	0.315454003833127
9.62	0.315847357527945
9.63	0.316232350692426
9.64	0.316608949063738
9.65	0.316977119070248
9.66	0.317336827831613
9.67	0.317688043158807
9.68	0.318030733554049
9.69	0.318364868210734
9.7	0.318690417013284
9.71	0.319007350536857
9.72	0.319315640047156
9.73	0.319615257500088
9.74	0.319906175541336
9.75	0.3201883675059
9.76	0.320461807417704
9.77	0.320726469988855
9.78	0.320982330619194
9.79	0.321229365395555
9.8	0.321467551091008
9.81	0.321696865164134
9.82	0.321917285758152
9.83	0.32212879170007
9.84	0.322331362499657
9.85	0.322524978348524
9.86	0.322709620119048
9.87	0.322885269363279
9.88	0.323051908311725
9.89	0.323209519872202
9.9	0.323358087628575
9.91	0.323497595839413
9.92	0.323628029436626
9.93	0.323749374024073
9.94	0.323861615876116
9.95	0.323964741936026
9.96	0.324058739814536
9.97	0.324143597788125
9.98	0.324219304797431
9.99	0.324285850445493
10	0.324343224996055
10.01	0.324391419371697
10.02	0.324430425152032
10.03	0.324460234571799
10.04	0.324480840518944
10.05	0.324492236532584
10.06	0.324494416801027
10.07	0.324487376159697
10.08	0.324471110088995
10.09	0.324445614712103
10.1	0.324410886792902
10.11	0.324366923733589
10.12	0.324313723572475
10.13	0.324251284981646
10.14	0.32417960726455
10.15	0.324098690353626
10.16	0.324008534807886
10.17	0.323909141810316
10.18	0.323800513165504
10.19	0.323682651296962
10.2	0.323555559244485
10.21	0.323419240661714
10.22	0.323273699813175
10.23	0.323118941571881
10.24	0.322954971416261
10.25	0.322781795427623
10.26	0.322599420287234
10.27	0.32240785327345
10.28	0.322207102258878
10.29	0.321997175707443
10.3	0.321778082671412
10.31	0.321549832788429
10.32	0.321312436278509
10.33	0.32106590394097
10.34	0.320810247151368
10.35	0.32054547785839
10.36	0.320271608580716
10.37	0.319988652403822
10.38	0.319696622976885
10.39	0.319395534509419
10.4	0.319085401768155
10.41	0.3187662400737
10.42	0.318438065297211
10.43	0.318100893857171
10.44	0.317754742715912
10.45	0.31739962937634
10.46	0.317035571878471
10.47	0.316662588796043
10.48	0.316280699233047
10.49	0.315889922820267
10.5	0.315490279711794
10.51	0.315081790581521
10.52	0.314664476619564
10.53	0.314238359528816
10.54	0.313803461521248
10.55	0.313359805314387
10.56	0.312907414127718
10.57	0.312446311679005
10.58	0.311976522180714
10.59	0.311498070336307
10.6	0.311010981336549
10.61	0.310515280855877
10.62	0.310010995048651
10.63	0.309498150545425
10.64	0.308976774449232
10.65	0.308446894331849
10.66	0.307908538229999
10.67	0.307361734641597
10.68	0.30680651252199
10.69	0.306242901280096
10.7	0.305670930774666
10.71	0.30509063131044
10.72	0.304502033634298
10.73	0.303905168931486
10.74	0.30330006882172
10.75	0.302686765355358
10.76	0.302065291009545
10.77	0.301435678684351
10.78	0.300797961698901
10.79	0.300152173787506
10.8	0.299498349095774
10.81	0.298836522176749
10.82	0.298166727987014
10.83	0.297489001882799
10.84	0.296803379616113
10.85	0.296109897330835
10.86	0.295408591558824
10.87	0.294699499216045
10.88	0.29398265759866
10.89	0.29325810437915
10.9	0.292525877602419
10.91	0.291786015681923
10.92	0.291038557395769
10.93	0.290283541882854
10.94	0.289521008638981
10.95	0.288750997512996
10.96	0.287973548702917
10.97	0.287188702752085
10.98	0.286396500545311
10.99	0.285596983305037
11	0.284790192587499
11.01	0.283976170278898
11.02	0.283154958591601
11.03	0.282326600060313
11.04	0.281491137538313
11.05	0.280648614193643
11.06	0.279799073505368
11.07	0.278942559259796
11.08	0.278079115546754
11.09	0.277208786755864
11.1	0.276331617572815
11.11	0.275447652975691
11.12	0.274556938231284
11.13	0.273659518891432
11.14	0.272755440789397
11.15	0.27184475003623
11.16	0.270927493017177
11.17	0.27000371638811
11.18	0.269073467071963
11.19	0.268136792255207
11.2	0.267193739384342
11.21	0.266244356162415
11.22	0.265288690545571
11.23	0.264326790739614
11.24	0.263358705196619
11.25	0.26238448261155
11.26	0.261404171918935
11.27	0.260417822289541
11.28	0.259425483127108
11.29	0.258427204065101
11.3	0.257423034963504
11.31	0.25641302590565
11.32	0.255397227195078
11.33	0.254375689352441
11.34	0.253348463112452
11.35	0.252315599420858
11.36	0.251277149431473
11.37	0.250233164503243
11.38	0.249183696197364
11.39	0.248128796274437
11.4	0.247068516691682
11.41	0.246002909600194
11.42	0.244932027342251
11.43	0.243855922448677
11.44	0.242774647636259
11.45	0.241688255805218
11.46	0.240596800036743
11.47	0.23950033359058
11.48	0.238398909902684
11.49	0.237292582582937
11.5	0.236181405412931
11.51	0.23506543234382
11.52	0.233944717494235
11.53	0.232819315148289
11.54	0.231689279753636
11.55	0.230554665919628
11.56	0.229415528415533
11.57	0.22827192216885
11.58	0.227123902263703
11.59	0.225971523939333
11.6	0.224814842588663
11.61	0.223653913756978
11.62	0.222488793140692
11.63	0.221319536586218
11.64	0.220146200088947
11.65	0.218968839792329
11.66	0.217787511987075
11.67	0.21660227311047
11.68	0.215413179745808
11.69	0.214220288621951
11.7	0.213023656613027
11.71	0.211823340738242
11.72	0.210619398161864
11.73	0.209411886193314
11.74	0.208200862287437
11.75	0.206986384044919
11.76	0.205768509212858
11.77	0.204547295685521
11.78	0.203322801505256
11.79	0.202095084863603
11.8	0.20086420410258
11.81	0.19963021771618
11.82	0.198393184352055
11.83	0.197153162813431
11.84	0.195910212061222
11.85	0.194664391216408
11.86	0.193415759562608
11.87	0.192164376548952
11.88	0.190910301793172
11.89	0.189653595084988
11.9	0.188394316389774
11.91	0.187132525852517
11.92	0.185868283802076
11.93	0.184601650755787
11.94	0.183332687424376
11.95	0.182061454717249
11.96	0.180788013748129
11.97	0.179512425841089
11.98	0.178234752536987
11.99	0.176955055600311
12	0.175673397026475
12.01	0.17438983904958
12.02	0.173104444150631
12.03	0.171817275066292
12.04	0.170528394798158
12.05	0.169237866622568
12.06	0.167945754101028
12.07	0.166652121091225
12.08	0.165357031758687
12.09	0.16406055058913
12.1	0.162762742401492
12.11	0.161463672361719
12.12	0.160163405997352
12.13	0.158862009212908
12.14	0.157559548306136
12.15	0.156256089985198
12.16	0.154951701386791
12.17	0.153646450095261
12.18	0.152340404162877
12.19	0.151033632131084
12.2	0.149726203053021
12.21	0.148418186517285
12.22	0.147109652673052
12.23	0.145800672256421
12.24	0.144491316618466
12.25	0.143181657754654
12.26	0.141871768335906
12.27	0.140561721741565
12.28	0.139251592094
12.29	0.137941454295252
12.3	0.13663138406564
12.31	0.13532145798474
12.32	0.134011753534376
12.33	0.132702349144304
12.34	0.131393324240363
12.35	0.130084759295348
12.36	0.128776735882822
12.37	0.127469336734119
12.38	0.126162645798324
12.39	0.124856748306177
12.4	0.12355173083723
12.41	0.122247681391194
12.42	0.120944689463398
12.43	0.119642846124656
12.44	0.118342244105965
12.45	0.117042977888011
12.46	0.11574514379632
12.47	0.114448840101826
12.48	0.113154167127676
12.49	0.111861227362499
12.5	0.11057012558044
12.51	0.109280968968679
12.52	0.107993867262731
12.53	0.10670893289008
12.54	0.105426281122618
12.55	0.10414603023899
12.56	0.102868301696498
12.57	0.101593220314317
12.58	0.100320914467946
12.59	0.0990515162962826
12.6	0.0977851619215274
12.61	0.0965219916834343
12.62	0.0952621503883701
12.63	0.0940057875744009
12.64	0.092753057793584
12.65	0.0915041209123474
12.66	0.0902591424311763
12.67	0.0890182938254078
12.68	0.0877817529076394
12.69	0.086549704213897
12.7	0.0853223394146552
12.71	0.0840998577525999
12.72	0.0828824665085074
12.73	0.0816703814970465
12.74	0.0804638275944656
12.75	0.0792630392997053
12.76	0.0780682613311058
12.77	0.0768797492603181
12.78	0.0756977701856312
12.79	0.0745226034462829
12.8	0.0733545413800639
12.81	0.0721938901253725
12.82	0.0710409704695994
12.83	0.0698961187452274
12.84	0.0687596877750224
12.85	0.0676320478659973
12.86	0.0665135878535373
12.87	0.0654047161948087
12.88	0.0643058621096764
12.89	0.0632174767678539
12.9	0.0621400345184491
12.91	0.0610740341565843
12.92	0.0600200002216501
12.93	0.0589784843170309
12.94	0.0579500664419754
12.95	0.0569353563196092
12.96	0.0559349947053721
12.97	0.054949654654088
12.98	0.0539800427199431
12.99	0.0530269000593058
13	0.0520910033999027
13.01	0.051173165836019
13.02	0.0502742373986666
13.03	0.0493951053487615
13.04	0.0485366941300466
13.05	0.0476999649119403
13.06	0.0468859146499508
13.07	0.0460955745813846
13.08	0.0453300080735428
13.09	0.0445903077362143
13.1	0.0438775917173119
13.11	0.0431929990974816
13.12	0.0425376843168615
13.13	0.0419128105767796
13.14	0.0413195421832501
13.15	0.0407590358257355
13.16	0.0402324308218754
13.17	0.0397408383964865
13.18	0.0392853301155385
13.19	0.0388669256424172
13.2	0.0384865800388028
13.21	0.0381451708803188
13.22	0.0378434855056968
13.23	0.0375822087502654
13.24	0.0373619115351766
13.25	0.0371830406866782
13.26	0.037045910348505
13.27	0.0369506953026994
13.28	0.036897426465171
13.29	0.0368859887401626
13.3	0.0369161213336867
13.31	0.0369874205260963
13.32	0.0370993448085247
13.33	0.0372512221980567
13.34	0.0374422594682919
13.35	0.0376715529726435
13.36	0.0379381006881647
13.37	0.03824081510814
13.38	0.0385785365896786
13.39	0.038950046798871
13.4	0.0393540819282466
13.41	0.0397893453999326
13.42	0.0402545198290252
13.43	0.0407482780695297
13.44	0.0412692932225504
13.45	0.041816247536057
13.46	0.0423878401643821
13.47	0.0429827938006883
13.48	0.0435998602196774
13.49	0.0442378247911884
13.5	0.0448955100430822
13.51	0.0455717783608735
13.52	0.0462655339158077
13.53	0.0469757239159802
13.54	0.047701339268626
13.55	0.0484414147464313
13.56	0.0491950287296863
13.57	0.0499613026074591
13.58	0.0507393998965748
13.59	0.0515285251404788
13.6	0.0523279226394952
13.61	0.0531368750552004
13.62	0.0539547019283525
13.63	0.0547807581386779
13.64	0.0556144323391307
13.65	0.0564551453798884
13.66	0.0573023487443913
13.67	0.058155523008874
13.68	0.059014176337691
13.69	0.0598778430222162
13.7	0.0607460820701316
13.71	0.0616184758486783
13.72	0.0624946287857276
13.73	0.0633741661292572
13.74	0.0642567327665318
13.75	0.0651419921027381
13.76	0.0660296249989781
13.77	0.0669193287657233
13.78	0.0678108162135984
13.79	0.0687038147579417
13.8	0.0695980655737099
13.81	0.0704933228009042
13.82	0.0713893527967545
13.83	0.0722859334327419
13.84	0.0731828534341769
13.85	0.0740799117592843
13.86	0.0749769170174867
13.87	0.0758736869222194
13.88	0.0767700477778867
13.89	0.0776658339986374
13.9	0.0785608876562928
13.91	0.0794550580568981
13.92	0.0803482013426766
13.93	0.0812401801190167
13.94	0.082130863104489
13.95	0.0830201248014087
13.96	0.0839078451878203
13.97	0.0847939094280398
13.98	0.0856782075990517
13.99	0.0865606344364604
14	0.0874410890932224
14.01	0.0883194749141789
14.02	0.0891956992234234
14.03	0.0900696731248985
14.04	0.0909413113142495
14.05	0.0918105319017753
14.06	0.0926772562465587
14.07	0.0935414087984617
14.08	0.0944029169517377
14.09	0.0952617109044435
14.1	0.0961177235279904
14.11	0.0969708902424834
14.12	0.0978211489006599
14.13	0.098668439676446
14.14	0.0995127049617458
14.15	0.100353889267258
14.16	0.101191939129757
14.17	0.102026803023289
14.18	0.10285843127724
14.19	0.103686775996377
14.2	0.1045117909867
14.21	0.105333431684675
14.22	0.106151655090439
14.23	0.106966419704
14.24	0.107777685465495
14.25	0.108585413697847
14.26	0.109389567052341
14.27	0.110190109457791
14.28	0.110987006071047
14.29	0.11178022323099
14.3	0.11256972841419
14.31	0.113355490192786
14.32	0.114137478194966
14.33	0.114915663066602
14.34	0.115690016435259
14.35	0.116460510875565
14.36	0.11722711987619
14.37	0.117989817809317
14.38	0.118748579899608
14.39	0.119503382196499
14.4	0.120254201546928
14.41	0.121001015569219
14.42	0.121743802628037
14.43	0.122482541811225
14.44	0.123217212906516
14.45	0.123947796380492
14.46	0.12467427335734
14.47	0.125396625599301
14.48	0.126114835487374
14.49	0.126828886003569
14.5	0.127538760712941
14.51	0.128244443747294
14.52	0.128945919788732
14.53	0.129643174054738
14.54	0.130336192283133
14.55	0.131024960717769
14.56	0.131709466095526
14.57	0.132389695632306
14.58	0.133065637011047
14.59	0.133737278369895
14.6	0.134404608289902
14.61	0.135067615784201
14.62	0.135726290287297
14.63	0.13638062164445
14.64	0.13703060010188
14.65	0.137676216297053
14.66	0.138317461249463
14.67	0.138954326351683
14.68	0.139586803360474
14.69	0.140214884388798
14.7	0.140838561897594
14.71	0.14145782868786
14.72	0.142072677893626
14.73	0.142683102974248
14.74	0.143289097707281
14.75	0.143890656182206
14.76	0.144487772793282
14.77	0.145080442233862
14.78	0.145668659489404
14.79	0.146252419832158
14.8	0.146831718815331
14.81	0.147406552266922
14.82	0.147976916284916
14.83	0.148542807231806
14.84	0.149104221729463
14.85	0.149661156654052
14.86	0.15021360913134
14.87	0.150761576532045
14.88	0.151305056467145
14.89	0.151844046783571
14.9	0.15237854556
14.91	0.152908551102397
14.92	0.153434061940227
14.93	0.153955076822115
14.94	0.154471594712624
14.95	0.154983614787737
14.96	0.155491136431824
14.97	0.155994159233776
14.98	0.156492682983368
14.99	0.156986707668561
15	0.157476233471201
15.01	0.157961260764551
15.02	0.15844179010999
15.03	0.158917822253697
15.04	0.159389358123773
15.05	0.159856398827405
15.06	0.160318945648102
15.07	0.160777000042446
15.08	0.161230563637712
15.09	0.161679638229329
15.1	0.162124225777731
15.11	0.162564328406317
15.12	0.162999948398677
15.13	0.163431088196205
15.14	0.163857750395608
15.15	0.164279937746586
15.16	0.164697653149962
15.17	0.165110899654415
15.18	0.165519680455375
15.19	0.165923998891894
15.2	0.166323858445615
15.21	0.166719262737147
15.22	0.167110215525658
15.23	0.167496720705743
15.24	0.167878782305889
15.25	0.168256404486453
15.26	0.168629591537785
15.27	0.16899834787819
15.28	0.169362678052292
15.29	0.169722586729341
15.3	0.170078078701094
15.31	0.170429158880099
15.32	0.170775832298448
15.33	0.171118104105413
15.34	0.171455979566451
15.35	0.171789464061097
15.36	0.172118563081433
15.37	0.172443282230764
15.38	0.17276362722176
15.39	0.173079603875151
15.4	0.173391218118119
15.41	0.173698475982712
15.42	0.174001383604598
15.43	0.174299947221593
15.44	0.174594173171917
15.45	0.174884067893274
15.46	0.175169637921283
15.47	0.175450889888008
15.48	0.1757278305205
15.49	0.176000466640079
15.5	0.176268805160537
15.51	0.17653285308669
15.52	0.176792617513758
15.53	0.177048105625605
15.54	0.177299324693584
15.55	0.17754628207549
15.56	0.177788985214342
15.57	0.178027441636982
15.58	0.178261658953339
15.59	0.178491644854575
15.6	0.178717407112786
15.61	0.178938953579469
15.62	0.179156292184306
15.63	0.179369430934133
15.64	0.179578377912192
15.65	0.179783141276646
15.66	0.179983729259831
15.67	0.180180150166888
15.68	0.18037241237539
15.69	0.180560524333199
15.7	0.180744494558981
15.71	0.180924331639829
15.72	0.181100044231009
15.73	0.181271641055023
15.74	0.181439130900318
15.75	0.181602522620787
15.76	0.181761825134274
15.77	0.181917047422133
15.78	0.182068198528331
15.79	0.182215287558109
15.8	0.182358323677566
15.81	0.182497316112621
15.82	0.182632274147952
15.83	0.182763207126703
15.84	0.182890124448942
15.85	0.183013035571274
15.86	0.183131950006031
15.87	0.183246877320169
15.88	0.18335782713471
15.89	0.183464809124144
15.9	0.18356783301474
15.91	0.183666908585089
15.92	0.183762045664439
15.93	0.183853254132017
15.94	0.183940543916581
15.95	0.184023924995601
15.96	0.184103407394308
15.97	0.184179001185182
15.98	0.184250716487322
15.99	0.184318563465395
16	0.184382552329276
16.01	0.184442693333243
16.02	0.184498996775288
16.03	0.184551472996315
16.04	0.184600132379894
16.05	0.184644985350925
16.06	0.184686042375775
16.07	0.184723313961007
16.08	0.184756810652941
16.09	0.184786543037336
16.1	0.184812521738202
16.11	0.184834757417637
16.12	0.184853260775043
16.13	0.184868042546588
16.14	0.184879113504541
16.15	0.184886484456768
16.16	0.184890166246046
16.17	0.184890169749616
16.18	0.184886505878596
16.19	0.184879185577249
16.2	0.184868219822848
16.21	0.184853619624553
16.22	0.184835396023327
16.23	0.184813560091298
16.24	0.184788122931111
16.25	0.184759095675505
16.26	0.184726489486792
16.27	0.18469031555639
16.28	0.184650585104229
16.29	0.184607309378224
16.3	0.184560499654051
16.31	0.184510167234293
16.32	0.184456323448346
16.33	0.18439897965151
16.34	0.18433814722486
16.35	0.184273837574932
16.36	0.184206062132583
16.37	0.184134832353335
16.38	0.184060159716427
16.39	0.183982055724614
16.4	0.183900531903586
16.41	0.1838155998016
16.42	0.183727270989212
16.43	0.183635557058483
16.44	0.183540469623053
16.45	0.183442020317329
16.46	0.183340220796156
16.47	0.183235082734869
16.48	0.183126617828094
16.49	0.183014837790089
16.5	0.182899754354135
16.51	0.182781379271737
16.52	0.182659724313062
16.53	0.182534801265917
16.54	0.182406621935724
16.55	0.182275198144792
16.56	0.182140541732541
16.57	0.18200266455471
16.58	0.181861578483101
16.59	0.181717295405287
16.6	0.181569827224334
16.61	0.181419185858409
16.62	0.181265383240406
16.63	0.181108431317685
16.64	0.180948342051832
16.65	0.180785127418306
16.66	0.180618799405832
16.67	0.180449370016646
16.68	0.180276851265887
16.69	0.180101255181113
16.7	0.179922593802493
16.71	0.179740879182135
16.72	0.179556123383892
16.73	0.179368338483171
16.74	0.179177536566712
16.75	0.178983729731977
16.76	0.178786930087367
16.77	0.178587149751585
16.78	0.178384400853545
16.79	0.178178695532142
16.8	0.177970045935901
16.81	0.177758464222752
16.82	0.177543962559824
16.83	0.177326553123254
16.84	0.177106248097832
16.85	0.176883059676883
16.86	0.176657000061943
16.87	0.176428081462697
16.88	0.17619631609642
16.89	0.175961716188285
16.9	0.175724293970568
16.91	0.175484061682946
16.92	0.17524103157189
16.93	0.174995215890786
16.94	0.174746626899456
16.95	0.1744952768642
16.96	0.174241178057477
16.97	0.17398434275769
16.98	0.173724783249151
16.99	0.173462511821646
17	0.173197540770515
17.01	0.172929882396392
17.02	0.172659549004841
17.03	0.172386552906617
17.04	0.17211090641696
17.05	0.171832621855868
17.06	0.171551711547726
17.07	0.171268187821173
17.08	0.170982063009146
17.09	0.170693349448212
17.1	0.170402059479075
17.11	0.17010820544593
17.12	0.169811799696677
17.13	0.169512854582491
17.14	0.169211382457792
17.15	0.168907395680131
17.16	0.168600906610166
17.17	0.168291927611309
17.18	0.167980471049719
17.19	0.16766654929419
17.2	0.167350174716084
17.21	0.167031359689045
17.22	0.166710116589001
17.23	0.166386457794187
17.24	0.166060395684574
17.25	0.165731942642328
17.26	0.16540111105144
17.27	0.165067913297457
17.28	0.164732361767762
17.29	0.164394468851167
17.3	0.164054246938042
17.31	0.163711708419927
17.32	0.163366865689821
17.33	0.163019731141899
17.34	0.162670317171176
17.35	0.162318636174036
17.36	0.16196470054766
17.37	0.161608522690055
17.38	0.161250115000087
17.39	0.160889489877289
17.4	0.160526659721932
17.41	0.160161636934885
17.42	0.159794433917377
17.43	0.159425063071367
17.44	0.159053536799085
17.45	0.158679867503069
17.46	0.158304067586221
17.47	0.157926149451775
17.48	0.157546125503041
17.49	0.157164008143583
17.5	0.156779809777008
17.51	0.156393542807071
17.52	0.156005219637505
17.53	0.155614852672163
17.54	0.155222454314691
17.55	0.154828036968808
17.56	0.154431613038039
17.57	0.154033194925937
17.58	0.153632795035798
17.59	0.153230425770862
17.6	0.152826099533964
17.61	0.152419828728122
17.62	0.152011625755768
17.63	0.151601503019411
17.64	0.151189472921073
17.65	0.150775547862734
17.66	0.150359740246107
17.67	0.14994206247263
17.68	0.149522526943466
17.69	0.149101146059644
17.7	0.148677932221908
17.71	0.148252897830822
17.72	0.147826055286697
17.73	0.147397416989684
17.74	0.146966995339855
17.75	0.146534802736937
17.76	0.146100851580695
17.77	0.145665154270826
17.78	0.145227723206714
17.79	0.144788570788005
17.8	0.144347709414193
17.81	0.143905151484778
17.82	0.143460909399348
17.83	0.143014995557703
17.84	0.142567422359741
17.85	0.142118202205537
17.86	0.141667347495542
17.87	0.141214870630391
17.88	0.140760784011273
17.89	0.140305100039658
17.9	0.139847831117657
17.91	0.139388989647901
17.92	0.138928588033665
17.93	0.138466638679022
17.94	0.138003153988789
17.95	0.137538146368757
17.96	0.137071628225627
17.97	0.136603611967216
17.98	0.136134110002537
17.99	0.135663134741837
18	0.135190698596704
18.01	0.134716813980373
18.02	0.134241493307468
18.03	0.133764748994505
18.04	0.133286593459662
18.05	0.132807039123284
18.06	0.13232609840763
18.07	0.131843783737273
18.08	0.131360107539169
18.09	0.130875082242713
18.1	0.130388720280009
18.11	0.129901034085988
18.12	0.129412036098511
18.13	0.128921738758716
18.14	0.128430154510902
18.15	0.127937295802936
18.16	0.127443175086377
18.17	0.126947804816627
18.18	0.126451197453238
18.19	0.125953365459869
18.2	0.125454321304848
18.21	0.124954077461098
18.22	0.124452646406443
18.23	0.123950040624008
18.24	0.123446272602061
18.25	0.122941354834816
18.26	0.122435299822126
18.27	0.121928120070168
18.28	0.121419828091463
18.29	0.120910436405235
18.3	0.120399957537813
18.31	0.11988840402265
18.32	0.119375788400977
18.33	0.11886212322184
18.34	0.118347421042542
18.35	0.117831694429045
18.36	0.117314955956138
18.37	0.116797218208022
18.38	0.116278493778486
18.39	0.115758795271344
18.4	0.115238135300969
18.41	0.114716526492492
18.42	0.114193981482288
18.43	0.113670512918553
18.44	0.113146133461571
18.45	0.112620855784215
18.46	0.11209469257252
18.47	0.111567656526034
18.48	0.111039760358436
18.49	0.110511016798039
18.5	0.109981438588283
18.51	0.109451038488386
18.52	0.108919829273734
18.53	0.108387823736753
18.54	0.107855034687227
18.55	0.107321474953253
18.56	0.106787157381551
18.57	0.106252094838383
18.58	0.10571630021019
18.59	0.105179786404298
18.6	0.10464256634968
18.61	0.10410465299764
18.62	0.103566059322826
18.63	0.103026798323761
18.64	0.102486883023921
18.65	0.101946326472526
18.66	0.101405141745462
18.67	0.100863341946186
18.68	0.100320940206716
18.69	0.0997779496886628
18.7	0.0992343835842393
18.71	0.0986902551173009
18.72	0.0981455775445423
18.73	0.0976003641565424
18.74	0.0970546282789957
18.75	0.0965083832739462
18.76	0.09596164254111
18.77	0.0954144195189893
18.78	0.094866727686526
18.79	0.094318580564242
18.8	0.0937699917158717
18.81	0.0932209747497659
18.82	0.0926715433205274
18.83	0.0921217111305785
18.84	0.0915714919318317
18.85	0.0910208995274714
18.86	0.0904699477737442
18.87	0.089918650581799
18.88	0.0893670219196233
18.89	0.0888150758139903
18.9	0.0882628263526959
18.91	0.0877102876865373
18.92	0.0871574740316686
18.93	0.0866043996717721
18.94	0.0860510789607015
18.95	0.0854975263247138
18.96	0.0849437562651691
18.97	0.0843897833612515
18.98	0.0838356222727378
18.99	0.0832812877427871
19	0.0827267946011405
19.01	0.0821721577670456
19.02	0.081617392252614
19.03	0.0810625131661936
19.04	0.0805075357157706
19.05	0.0799524752126846
19.06	0.0793973470754505
19.07	0.0788421668336113
19.08	0.0782869501318042
19.09	0.0777317127341685
19.1	0.0771764705285848
19.11	0.0766212395313851
19.12	0.0760660358921272
19.13	0.0755108758986251
19.14	0.0749557759820295
19.15	0.0744007527223616
19.16	0.0738458228540691
19.17	0.073291003271924
19.18	0.0727363110372016
19.19	0.0721817633839041
19.2	0.0716273777255409
19.21	0.0710731716620277
19.22	0.0705191629869208
19.23	0.0699653696949283
19.24	0.0694118099897694
19.25	0.0688585022924346
19.26	0.0683054652496893
19.27	0.0677527177432272
19.28	0.0672002788985822
19.29	0.0666481680954232
19.3	0.0660964049773413
19.31	0.0655450094626927
19.32	0.064994001755747
19.33	0.0644434023582103
19.34	0.0638932320815974
19.35	0.0633435120597904
19.36	0.0627942637624303
19.37	0.0622455090088956
19.38	0.0616972699830014
19.39	0.0611495692479751
19.4	0.0606024297627641
19.41	0.0600558748987284
19.42	0.0595099284571338
19.43	0.0589646146876067
19.44	0.0584199583074393
19.45	0.0578759845218641
19.46	0.0573327190450987
19.47	0.0567901881228901
19.48	0.0562484185555671
19.49	0.0557074377227287
19.5	0.0551672736088036
19.51	0.0546279548303677
19.52	0.0540895106640358
19.53	0.0535519710766038
19.54	0.0530153667561267
19.55	0.0524797291449481
19.56	0.0519450904740615
19.57	0.0514114837995727
19.58	0.0508789430407059
19.59	0.0503475030201755
19.6	0.0498171995062818
19.61	0.0492880692570333
19.62	0.048760150067336
19.63	0.0482334808179913
19.64	0.0477081015271394
19.65	0.0471840534051088
19.66	0.0466613789113942
19.67	0.0461401218148842
19.68	0.0456203272580441
19.69	0.0451020418226951
19.7	0.0445853136012947
19.71	0.044070192270373
19.72	0.0435567291689654
19.73	0.0430449773806095
19.74	0.0425349918193166
19.75	0.04202682932119
19.76	0.0415205487398889
19.77	0.0410162110470901
19.78	0.0405138794385364
19.79	0.0400136194459974
19.8	0.0395154990535247
19.81	0.0390195888210476
19.82	0.0385259620140108
19.83	0.0380346947377051
19.84	0.0375458660816838
19.85	0.0370595582674363
19.86	0.0365758568055254
19.87	0.0360948506594019
19.88	0.0356166324165899
19.89	0.0351412984667997
19.9	0.0346689491898943
19.91	0.0341996891489891
19.92	0.0337336272926506
19.93	0.0332708771650021
19.94	0.032811557122697
19.95	0.0323557905589564
19.96	0.0319037061350102
19.97	0.0314554380169387
19.98	0.0310111261186422
19.99	0.0305709163496811
20	0.0301349608648426


==> TeX/Tikz/Data/Sim_P_good/v10.dat <==
0	2.01825109968068
0.01	2.00948421030059
0.02	2.00088700099625
0.03	1.99245231008601
0.04	1.98417321645177
0.05	1.9760430347502
0.06	1.96805531056855
0.07	1.96020381553408
0.08	1.95248254238542
0.09	1.94488570001445
0.1	1.93740770848658
0.11	1.93004319404761
0.12	1.92278698412444
0.13	1.91563410232714
0.14	1.90857976345925
0.15	1.9016193685429
0.16	1.89474849986501
0.17	1.88796291605063
0.18	1.88125854716872
0.19	1.87463148987585
0.2	1.86807800260248
0.21	1.86159450078641
0.22	1.85517755215751
0.23	1.84882387207769
0.24	1.8425303189394
0.25	1.83629388962606
0.26	1.83011171503717
0.27	1.82398105568077
0.28	1.8178992973355
0.29	1.81186394678445
0.3	1.80587262762238
0.31	1.79992307613807
0.32	1.79401313727304
0.33	1.78814076065778
0.34	1.78230399672636
0.35	1.77650099291031
0.36	1.77072998991204
0.37	1.76498931805856
0.38	1.75927739373541
0.39	1.75359271590112
0.4	1.74793386268207
0.41	1.74229948804766
0.42	1.7366883185655
0.43	1.73109915023628
0.44	1.72553084540793
0.45	1.71998232976841
0.46	1.71445258941671
0.47	1.70894066801127
0.48	1.70344566399518
0.49	1.69796672789723
0.5	1.69250305970828
0.51	1.68705390633174
0.52	1.68161855910755
0.53	1.67619635140858
0.54	1.67078665630845
0.55	1.66538888432006
0.56	1.66000248120341
0.57	1.65462692584215
0.58	1.64926172818747
0.59	1.64390642726854
0.6	1.63856058926831
0.61	1.63322380566375
0.62	1.62789569142935
0.63	1.62257588330298
0.64	1.6172640381129
0.65	1.61195983116501
0.66	1.60666295468927
0.67	1.6013731163442
0.68	1.59609003777841
0.69	1.59081345324832
0.7	1.58554310829073
0.71	1.58027875844956
0.72	1.57502016805549
0.73	1.56976710905767
0.74	1.56451935990643
0.75	1.55927670448597
0.76	1.55403893109615
0.77	1.54880583148234
0.78	1.54357719991236
0.79	1.5383528322996
0.8	1.53313252537134
0.81	1.52791607588128
0.82	1.52270327986548
0.83	1.51749393194058
0.84	1.5122878246436
0.85	1.50708474781218
0.86	1.5018844880045
0.87	1.49668682795792
0.88	1.49149154608545
0.89	1.48629841600911
0.9	1.4811072061293
0.91	1.47591767922938
0.92	1.4707295921144
0.93	1.46554269528332
0.94	1.46035673263358
0.95	1.45517144119741
0.96	1.44998655090886
0.97	1.44480178440067
0.98	1.43961685683021
0.99	1.43443147573364
1	1.42924534090726
1.01	1.42405814431546
1.02	1.41886957002424
1.03	1.41367929415951
1.04	1.40848698488939
1.05	1.40329230242961
1.06	1.39809489907121
1.07	1.39289441922973
1.08	1.38769049951512
1.09	1.38248276882142
1.1	1.3772708484356
1.11	1.37205435216464
1.12	1.36683288648008
1.13	1.36160605067931
1.14	1.35637343706277
1.15	1.35113463112636
1.16	1.34588921176822
1.17	1.34063675150923
1.18	1.33537681672645
1.19	1.33010896789871
1.2	1.32483275986378
1.21	1.31954774208628
1.22	1.31425345893568
1.23	1.30894944997374
1.24	1.30363525025067
1.25	1.2983103906094
1.26	1.29297439799723
1.27	1.28762679578429
1.28	1.28226710408825
1.29	1.27689484010451
1.3	1.27150951844137
1.31	1.26611065145966
1.32	1.26069774961613
1.33	1.25527032181016
1.34	1.24982787573317
1.35	1.24436991822028
1.36	1.23889595560367
1.37	1.23340549406716
1.38	1.22789804000152
1.39	1.2223731003601
1.4	1.21683018301425
1.41	1.2112687971082
1.42	1.20568845341292
1.43	1.20008866467854
1.44	1.19446894598509
1.45	1.18882881509099
1.46	1.1831677927791
1.47	1.17748540319999
1.48	1.17178117421193
1.49	1.16605463771762
1.5	1.16030532999703
1.51	1.15453279203634
1.52	1.14873656985259
1.53	1.14291621481384
1.54	1.13707128395461
1.55	1.13120134028644
1.56	1.12530595310325
1.57	1.11938469828146
1.58	1.11343715857465
1.59	1.10746292390257
1.6	1.10146159163444
1.61	1.09543276686633
1.62	1.08937606269259
1.63	1.08329110047123
1.64	1.07717751008302
1.65	1.07103493018457
1.66	1.06486300845489
1.67	1.05866140183576
1.68	1.05242977676575
1.69	1.04616780940775
1.7	1.03987518587021
1.71	1.03355160242193
1.72	1.02719676570056
1.73	1.02081039291465
1.74	1.01439221203947
1.75	1.00794196200657
1.76	1.00145939288711
1.77	0.99494426606911
1.78	0.988396354428627
1.79	0.981815442495011
1.8	0.975201326610311
1.81	0.968553815082946
1.82	0.961872728335795
1.83	0.955157899048813
1.84	0.948409172296346
1.85	0.941626405679282
1.86	0.934809469452238
1.87	0.927958246645935
1.88	0.921072633184983
1.89	0.914152538001286
1.9	0.907197883143261
1.91	0.900208603881138
1.92	0.893184648808576
1.93	0.886125979940875
1.94	0.879032572810035
1.95	0.871904416557002
1.96	0.864741514021378
1.97	0.857543881828977
1.98	0.850311550477522
1.99	0.843044564420929
2	0.835742982152522
2.01	0.828406876287648
2.02	0.82103633364613
2.03	0.813631455335031
2.04	0.806192356832287
2.05	0.798719168071712
2.06	0.791212033530004
2.07	0.783671112316385
2.08	0.776096578265517
2.09	0.768488620034491
2.1	0.760847441204616
2.11	0.753173260388876
2.12	0.745466311346007
2.13	0.737726843102123
2.14	0.729955120081007
2.15	0.722151422244215
2.16	0.714316045242265
2.17	0.706449300578278
2.18	0.698551515785568
2.19	0.690623034620834
2.2	0.68266421727471
2.21	0.674675440601678
2.22	0.666657098371442
2.23	0.658609601544159
2.24	0.650533378572097
2.25	0.642428875730607
2.26	0.634296557481534
2.27	0.626136906872577
2.28	0.617950425976453
2.29	0.609737636374149
2.3	0.60149907968701
2.31	0.593235318162956
2.32	0.58494693532274
2.33	0.576634536672771
2.34	0.568298750491924
2.35	0.559940228700495
2.36	0.551559647820578
2.37	0.543157710038181
2.38	0.534735144378797
2.39	0.526292708009518
2.4	0.517831187682543
2.41	0.509351401336886
2.42	0.500854199877257
2.43	0.492340469151705
2.44	0.483811132152581
2.45	0.475267151468748
2.46	0.466709532020953
2.47	0.45813932411688
2.48	0.449557626867648
2.49	0.440965592013819
2.5	0.432364428216102
2.51	0.423755405874475
2.52	0.41513986254923
2.53	0.406519209069129
2.54	0.397894936425424
2.55	0.389268623566566
2.56	0.380641946227339
2.57	0.372016686948585
2.58	0.363394746470149
2.59	0.35477815671113
2.6	0.34616909558893
2.61	0.337569903972998
2.62	0.328983105122149
2.63	0.320411427017487
2.64	0.311857828078214
2.65	0.303325526837422
2.66	0.294818036261995
2.67	0.286339203528044
2.68	0.27789325621448
2.69	0.269484856055846
2.7	0.261119161605392
2.71	0.252801901403464
2.72	0.244539459526807
2.73	0.236338975710396
2.74	0.228208462579212
2.75	0.220156942888224
2.76	0.212194610015879
2.77	0.204333015236184
2.78	0.196585285417308
2.79	0.188966374612402
2.8	0.181493352288344
2.81	0.174185729324634
2.82	0.167065819885014
2.83	0.160159132085117
2.84	0.153494772086211
2.85	0.147105833695513
2.86	0.141029727642239
2.87	0.135308380881673
2.88	0.129988207587246
2.89	0.125119724146555
2.9	0.120756659915945
2.91	0.116954419765831
2.92	0.113767804802107
2.93	0.111248013016809
2.94	0.109439123452304
2.95	0.108374481492842
2.96	0.108073572598289
2.97	0.108540001847407
2.98	0.10976102796191
2.99	0.111708763842861
3	0.114342773943494
3.01	0.11761352154966
3.02	0.121466035775742
3.03	0.125843268257747
3.04	0.130688810924956
3.05	0.1359488555148
3.06	0.141573432429885
3.07	0.147517053496142
3.08	0.153738911330261
3.09	0.160202778961242
3.1	0.166876726892304
3.11	0.173732744328264
3.12	0.180746323908397
3.13	0.187896047633919
3.14	0.195163195947525
3.15	0.202531391206546
3.16	0.209986279898429
3.17	0.217515253771941
3.18	0.22510720771529
3.19	0.232752331052502
3.2	0.240441928498429
3.21	0.248168267008206
3.22	0.255924444984396
3.23	0.26370428064241
3.24	0.2715022167104
3.25	0.279313239011514
3.26	0.28713280682298
3.27	0.294956793217702
3.28	0.302781433867036
3.29	0.310603283019324
3.3	0.318419175569877
3.31	0.326226194309106
3.32	0.334021641579139
3.33	0.341803014690699
3.34	0.349567984553219
3.35	0.357314377056558
3.36	0.365040156813854
3.37	0.372743412934805
3.38	0.380422346548884
3.39	0.388075259839968
3.4	0.395700546389237
3.41	0.403296682653016
3.42	0.410862220427227
3.43	0.418395780171449
3.44	0.425896045083362
3.45	0.433361755829728
3.46	0.440791705852818
3.47	0.44818473718231
3.48	0.455539736692018
3.49	0.462855632748781
3.5	0.470131392207822
3.51	0.477366017714659
3.52	0.484558545278749
3.53	0.491708042088477
3.54	0.498813604540762
3.55	0.505874356461889
3.56	0.512889447498948
3.57	0.519858051663767
3.58	0.52677936601327
3.59	0.533652609452159
3.6	0.540477021645351
3.61	0.547251862029036
3.62	0.553976408910525
3.63	0.560649958648038
3.64	0.567271824902654
3.65	0.573841337955398
3.66	0.58035784408323
3.67	0.586820704988347
3.68	0.59322929727579
3.69	0.599583011974854
3.7	0.60588125410026
3.71	0.612123442249454
3.72	0.618309008232783
3.73	0.624437396733536
3.74	0.630508064995253
3.75	0.636520482533829
3.76	0.64247413087228
3.77	0.64836850329614
3.78	0.654203104627767
3.79	0.659977451017823
3.8	0.66569106975259
3.81	0.671343499075586
3.82	0.676934288022466
3.83	0.682462996267914
3.84	0.68792919398358
3.85	0.693332461706141
3.86	0.698672390214583
3.87	0.703948580415974
3.88	0.709160643238984
3.89	0.714308199534473
3.9	0.719390879982627
3.91	0.724408325005993
3.92	0.729360184687962
3.93	0.734246118696242
3.94	0.739065796210835
3.95	0.7438188958562
3.96	0.748505105637161
3.97	0.753124122878297
3.98	0.75767565416644
3.99	0.762159415296057
4	0.766575131217183
4.01	0.770922535985735
4.02	0.775201372715938
4.03	0.77941139353465
4.04	0.783552359537426
4.05	0.78762404074612
4.06	0.79162621606787
4.07	0.795558673255295
4.08	0.799421208867794
4.09	0.8032136282338
4.1	0.806935745413859
4.11	0.810587383164432
4.12	0.81416837290232
4.13	0.817678554669606
4.14	0.821117777099035
4.15	0.824485897379743
4.16	0.827782781223242
4.17	0.831008302829637
4.18	0.834162344853954
4.19	0.837244798372555
4.2	0.840255562849569
4.21	0.843194546103299
4.22	0.846061664272521
4.23	0.848856841782697
4.24	0.85158001131198
4.25	0.854231113757059
4.26	0.85681009819871
4.27	0.859316921867133
4.28	0.861751550106945
4.29	0.864113956341866
4.3	0.86640412203904
4.31	0.868622036672998
4.32	0.870767697689203
4.33	0.872841110467196
4.34	0.874842288283305
4.35	0.876771252272906
4.36	0.878628031392222
4.37	0.880412662379648
4.38	0.882125189716606
4.39	0.883765665587878
4.4	0.885334149841462
4.41	0.886830709947907
4.42	0.888255420959132
4.43	0.889608365466725
4.44	0.890889633559724
4.45	0.892099322781851
4.46	0.893237538088231
4.47	0.894304391801583
4.48	0.895300003567848
4.49	0.89622450031131
4.5	0.897078016189187
4.51	0.897860692545657
4.52	0.898572677865383
4.53	0.899214127726505
4.54	0.899785204753092
4.55	0.900286078567087
4.56	0.900716925739725
4.57	0.901077929742436
4.58	0.901369280897248
4.59	0.901591176326672
4.6	0.9017438199031
4.61	0.901827422197707
4.62	0.901842200428863
4.63	0.901788378410064
4.64	0.901666186497402
4.65	0.901475861536562
4.66	0.901217646809348
4.67	0.900891791979791
4.68	0.900498553039782
4.69	0.900038192254301
4.7	0.899510978106189
4.71	0.898917185240541
4.72	0.898257094408674
4.73	0.897530992411686
4.74	0.896739172043654
4.75	0.895881932034437
4.76	0.894959576992127
4.77	0.893972417345122
4.78	0.892920769283871
4.79	0.891804954702282
4.8	0.890625301138793
4.81	0.889382141717144
4.82	0.888075815086831
4.83	0.886706665363292
4.84	0.885275042067794
4.85	0.883781300067048
4.86	0.882225799512602
4.87	0.880608905779944
4.88	0.878930989407408
4.89	0.877192426034856
4.9	0.875393596342135
4.91	0.873534885987366
4.92	0.871616685545034
4.93	0.869639390443914
4.94	0.867603400904854
4.95	0.865509121878406
4.96	0.863356962982335
4.97	0.861147338439004
4.98	0.858880667012679
4.99	0.856557371946747
5	0.854177880900837
5.01	0.851742625887917
5.02	0.849252043211338
5.03	0.846706573401848
5.04	0.8441066611546
5.05	0.84145275526617
5.06	0.838745308571585
5.07	0.835984777881398
5.08	0.833171623918808
5.09	0.830306311256856
5.1	0.827389308255716
5.11	0.824421087000065
5.12	0.821402123236596
5.13	0.818332896311675
5.14	0.815213889109126
5.15	0.812045587988239
5.16	0.808828482721923
5.17	0.805563066435116
5.18	0.802249835543404
5.19	0.798889289691912
5.2	0.795481931694459
5.21	0.792028267473014
5.22	0.788528805997489
5.23	0.784984059225839
5.24	0.781394542044568
5.25	0.777760772209593
5.26	0.77408327028755
5.27	0.770362559597505
5.28	0.76659916615316
5.29	0.762793618605552
5.3	0.758946448186244
5.31	0.755058188651094
5.32	0.751129376224594
5.33	0.747160549544804
5.34	0.743152249608958
5.35	0.739105019719712
5.36	0.735019405432125
5.37	0.730895954501369
5.38	0.726735216831224
5.39	0.722537744423404
5.4	0.718304091327723
5.41	0.714034813593191
5.42	0.709730469220016
5.43	0.705391618112635
5.44	0.701018822033772
5.45	0.696612644559566
5.46	0.692173651035866
5.47	0.687702408535707
5.48	0.683199485818047
5.49	0.678665453287799
5.5	0.674100882957262
5.51	0.669506348408979
5.52	0.664882424760107
5.53	0.66022968862838
5.54	0.655548718099726
5.55	0.65084009269763
5.56	0.646104393354328
5.57	0.641342202383917
5.58	0.636554103457482
5.59	0.631740681580341
5.6	0.626902523071511
5.61	0.622040215545515
5.62	0.617154347896634
5.63	0.612245510285755
5.64	0.607314294129924
5.65	0.602361292094782
5.66	0.597387098089974
5.67	0.592392307267782
5.68	0.587377516025054
5.69	0.582343322008688
5.7	0.57729032412484
5.71	0.57221912255203
5.72	0.567130318758434
5.73	0.562024515523526
5.74	0.556902316964374
5.75	0.551764328566818
5.76	0.546611157221858
5.77	0.541443411267503
5.78	0.536261700536465
5.79	0.531066636410003
5.8	0.525858831878317
5.81	0.520638901607879
5.82	0.515407462016144
5.83	0.510165131354081
5.84	0.504912529797051
5.85	0.499650279544528
5.86	0.494379004929259
5.87	0.48909933253647
5.88	0.483811891333766
5.89	0.478517312812459
5.9	0.473216231141078
5.91	0.467909283331871
5.92	0.462597109421215
5.93	0.457280352664874
5.94	0.451959659749147
5.95	0.446635681019034
5.96	0.441309070724592
5.97	0.435980487286846
5.98	0.430650593584609
5.99	0.425320057263773
6	0.419989551070721
6.01	0.414659753211652
6.02	0.409331347739752
6.03	0.404005024972337
6.04	0.398681481940249
6.05	0.393361422871967
6.06	0.388045559715179
6.07	0.382734612698659
6.08	0.377429310937743
6.09	0.372130393086743
6.1	0.366838608042169
6.11	0.361554715700773
6.12	0.356279487776913
6.13	0.351013708684061
6.14	0.345758176485763
6.15	0.340513703921738
6.16	0.335281119515448
6.17	0.330061268769876
6.18	0.324855015458976
6.19	0.319663243022827
6.2	0.314486856075309
6.21	0.309326782033793
6.22	0.304183972881281
6.23	0.299059407072225
6.24	0.293954091594247
6.25	0.288869064199054
6.26	0.283805395816827
6.27	0.278764193169626
6.28	0.273746601600462
6.29	0.268753808135998
6.3	0.263787044802119
6.31	0.258847592212865
6.32	0.253936783454581
6.33	0.249056008288262
6.34	0.244206717694331
6.35	0.239390428784889
6.36	0.234608730109337
6.37	0.229863287379462
6.38	0.225155849640042
6.39	0.220488255910046
6.4	0.215862442317886
6.41	0.211280449751083
6.42	0.20674443203638
6.43	0.202256664659826
6.44	0.19781955402752
6.45	0.193435647255766
6.46	0.189107642463624
6.47	0.184838399520487
6.48	0.180630951175317
6.49	0.176488514461409
6.5	0.172414502229974
6.51	0.168412534615949
6.52	0.164486450179264
6.53	0.160640316393001
6.54	0.156878439065789
6.55	0.153205370188953
6.56	0.149625913590557
6.57	0.146145127659379
6.58	0.142768324277347
6.59	0.139501062973846
6.6	0.136349139200037
6.61	0.133318565528542
6.62	0.13041554453053
6.63	0.127646432090428
6.64	0.125017690011868
6.65	0.122535826974113
6.66	0.120207327240564
6.67	0.118038567018856
6.68	0.116035719033516
6.69	0.114204646685201
6.7	0.112550790100084
6.71	0.111079047354959
6.72	0.109793655104008
6.73	0.108698073617536
6.74	0.107794881744708
6.75	0.107085687418207
6.76	0.106571058946157
6.77	0.106250481461123
6.78	0.106122341561943
6.79	0.10618394150679
6.8	0.106431542470066
6.81	0.106860434565604
6.82	0.107465029763559
6.83	0.108238972651326
6.84	0.109175263306376
6.85	0.110266386386228
6.86	0.111504440850804
6.87	0.112881265417878
6.88	0.114388555786236
6.89	0.116017970711166
6.9	0.117761225067124
6.91	0.119610168992069
6.92	0.121556853019249
6.93	0.123593579736926
6.94	0.12571294297104
6.95	0.127907855775254
6.96	0.130171568660978
6.97	0.132497679537695
6.98	0.134880136788974
6.99	0.137313236810036
7	0.139791617199527
7.01	0.142310246649883
7.02	0.144864412428813
7.03	0.14744970619897
7.04	0.150062008788577
7.05	0.152697474405604
7.06	0.155352514683966
7.07	0.158023782860784
7.08	0.160708158309575
7.09	0.163402731592498
7.1	0.166104790145482
7.11	0.168811804669979
7.12	0.17152141627402
7.13	0.174231424381245
7.14	0.176939775407983
7.15	0.179644552195092
7.16	0.18234396417137
7.17	0.185036338218576
7.18	0.187720110203601
7.19	0.190393817140805
7.2	0.19305608994623
7.21	0.195705646745237
7.22	0.198341286695646
7.23	0.20096188428974
7.24	0.203566384099743
7.25	0.206153795933338
7.26	0.208723190367638
7.27	0.211273694631863
7.28	0.213804488811147
7.29	0.216314802345679
7.3	0.218803910801305
7.31	0.221271132889537
7.32	0.223715827716741
7.33	0.226137392243545
7.34	0.228535258937496
7.35	0.230908893602979
7.36	0.233257793373961
7.37	0.235581484856263
7.38	0.237879522407184
7.39	0.240151486541244
7.4	0.242396982451958
7.41	0.244615638640177
7.42	0.246807105640482
7.43	0.248971054837838
7.44	0.251107177367236
7.45	0.253215183089875
7.46	0.255294799639765
7.47	0.25734577153535
7.48	0.259367859350986
7.49	0.261360838943787
7.5	0.26332450073145
7.51	0.265258649017329
7.52	0.267163101359049
7.53	0.269037687977472
7.54	0.270882251202974
7.55	0.27269664495628
7.56	0.274480734261294
7.57	0.276234394787656
7.58	0.277957512420697
7.59	0.2796499828571
7.6	0.281311711224164
7.61	0.282942611721121
7.62	0.284542607280964
7.63	0.286111629251322
7.64	0.287649617093031
7.65	0.289156518095252
7.66	0.290632287105985
7.67	0.292076886276848
7.68	0.29349028482131
7.69	0.29487245878537
7.7	0.296223390829867
7.71	0.297543070023729
7.72	0.298831491647346
7.73	0.300088657005466
7.74	0.301314573249025
7.75	0.302509253205283
7.76	0.303672715215766
7.77	0.30480498298153
7.78	0.305906085415279
7.79	0.306976056499915
7.8	0.308014935153138
7.81	0.309022765097688
7.82	0.309999594736933
7.83	0.310945477035466
7.84	0.31186046940438
7.85	0.312744633591013
7.86	0.313598035572817
7.87	0.314420745455187
7.88	0.31521283737297
7.89	0.315974389395461
7.9	0.316705483434709
7.91	0.317406205156878
7.92	0.318076643896597
7.93	0.318716892574025
7.94	0.319327047614553
7.95	0.319907208870994
7.96	0.320457479548065
7.97	0.320977966129131
7.98	0.321468778305009
7.99	0.321930028904779
8	0.322361833828462
8.01	0.322764311981496
8.02	0.323137585210875
8.03	0.323481778242947
8.04	0.323797018622697
8.05	0.324083436654471
8.06	0.324341165344142
8.07	0.324570340342529
8.08	0.324771099890072
8.09	0.324943584762742
8.1	0.32508793821904
8.11	0.325204305948091
8.12	0.325292836018798
8.13	0.325353678829937
8.14	0.325386987061235
8.15	0.325392915625332
8.16	0.325371621620602
8.17	0.325323264284817
8.18	0.325248004949583
8.19	0.325146006995565
8.2	0.325017435808402
8.21	0.324862458735347
8.22	0.324681245042604
8.23	0.32447396587322
8.24	0.32424079420574
8.25	0.323981904813346
8.26	0.323697474223599
8.27	0.323387680678809
8.28	0.323052704096846
8.29	0.322692726032539
8.3	0.322307929639571
8.31	0.321898499632823
8.32	0.321464622251252
8.33	0.321006485221176
8.34	0.32052427772005
8.35	0.320018190340628
8.36	0.319488415055601
8.37	0.318935145182605
8.38	0.318358575349645
8.39	0.317758901460917
8.4	0.317136320662998
8.41	0.316491031311423
8.42	0.315823232937633
8.43	0.315133126216249
8.44	0.314420912932726
8.45	0.31368679595136
8.46	0.312930979183609
8.47	0.312153667556753
8.48	0.3113550669829
8.49	0.310535384328292
8.5	0.309694827382939
8.51	0.308833604830588
8.52	0.307951926218944
8.53	0.307050001930303
8.54	0.306128043152351
8.55	0.305186261849405
8.56	0.304224870733837
8.57	0.303244083237888
8.58	0.302244113485705
8.59	0.301225176265709
8.6	0.300187487003261
8.61	0.299131261733593
8.62	0.298056717075039
8.63	0.296964070202576
8.64	0.295853538821614
8.65	0.294725341142113
8.66	0.293579695852966
8.67	0.292416822096683
8.68	0.291236939444349
8.69	0.290040267870898
8.7	0.288827027730647
8.71	0.287597439733147
8.72	0.286351724919305
8.73	0.285090104637843
8.74	0.283812800521988
8.75	0.282520034466517
8.76	0.281212028605085
8.77	0.279889005287845
8.78	0.278551187059386
8.79	0.277198796636989
8.8	0.275832056889156
8.81	0.274451190814502
8.82	0.273056421520949
8.83	0.271647972205212
8.84	0.270226066132663
8.85	0.268790926617496
8.86	0.267342777003224
8.87	0.265881840643529
8.88	0.264408340883463
8.89	0.262922501040976
8.9	0.261424544388837
8.91	0.259914694136887
8.92	0.258393173414671
8.93	0.256860205254455
8.94	0.255316012574635
8.95	0.253760818163506
8.96	0.252194844663462
8.97	0.25061831455561
8.98	0.249031450144755
8.99	0.247434473544869
9	0.245827606664978
9.01	0.24421107119548
9.02	0.242585088594943
9.03	0.240949880077377
9.04	0.239305666599979
9.05	0.237652668851374
9.06	0.23599110724039
9.07	0.234321201885341
9.08	0.232643172603839
9.09	0.230957238903207
9.1	0.229263619971438
9.11	0.227562534668745
9.12	0.225854201519757
9.13	0.224138838706298
9.14	0.222416664060887
9.15	0.220687895060876
9.16	0.218952748823293
9.17	0.217211442100436
9.18	0.21546419127621
9.19	0.21371121236326
9.2	0.211952721000906
9.21	0.210188932453955
9.22	0.208420061612386
9.23	0.206646322991919
9.24	0.20486793073563
9.25	0.20308509861648
9.26	0.201298040040939
9.27	0.199506968053698
9.28	0.197712095343513
9.29	0.195913634250236
9.3	0.194111796773138
9.31	0.192306794580482
9.32	0.190498839020518
9.33	0.18868814113391
9.34	0.186874911667656
9.35	0.185059361090634
9.36	0.183241699610783
9.37	0.181422137194071
9.38	0.179600883585316
9.39	0.17777814833094
9.4	0.175954140803797
9.41	0.174129070230175
9.42	0.172303145719086
9.43	0.170476576293975
9.44	0.168649570927013
9.45	0.166822338576059
9.46	0.164995088224548
9.47	0.163168028924355
9.48	0.16134136984194
9.49	0.159515320307859
9.5	0.157690089869933
9.51	0.155865888350255
9.52	0.154042925906285
9.53	0.152221413096304
9.54	0.150401560949473
9.55	0.148583581040838
9.56	0.146767685571566
9.57	0.14495408745476
9.58	0.143143000407245
9.59	0.141334639047702
9.6	0.139529219001567
9.61	0.137726957013178
9.62	0.135928071065674
9.63	0.134132780509114
9.64	0.132341306197476
9.65	0.130553870635077
9.66	0.128770698133131
9.67	0.126992014977125
9.68	0.125218049605803
9.69	0.123449032802564
9.7	0.121685197900202
9.71	0.119926780999903
9.72	0.118174021205578
9.73	0.116427160874605
9.74	0.114686445886207
9.75	0.112952125928729
9.76	0.111224454807218
9.77	0.109503690772774
9.78	0.107790096875279
9.79	0.106083941341198
9.8	0.104385497978295
9.81	0.102695046609211
9.82	0.101012873535997
9.83	0.0993392720378215
9.84	0.0976745429042198
9.85	0.0960189950063886
9.86	0.0943729459091763
9.87	0.0927367225265541
9.88	0.0911106618234868
9.89	0.089495111567246
9.9	0.0878904311313116
9.91	0.086296992355095
9.92	0.0847151804627593
9.93	0.0831453950444289
9.94	0.0815880511030271
9.95	0.0800435801698542
9.96	0.0785124314918231
9.97	0.0769950732928977
9.98	0.0754919941118524
9.99	0.0740037042177814
10	0.0725307371038965
10.01	0.0710736510590364
10.02	0.0696330308147876
10.03	0.0682094892642908
10.04	0.0668036692463969
10.05	0.0654162453860127
10.06	0.064047925977892
10.07	0.0626994548967932
10.08	0.0613716135118207
10.09	0.0600652225766037
10.1	0.0587811440597038
10.11	0.0575202828713328
10.12	0.0562835884326773
10.13	0.0550720560233338
10.14	0.0538867278300709
10.15	0.0527286936068981
10.16	0.0515990908422502
10.17	0.0504991043144267
10.18	0.0494299649021872
10.19	0.0483929475037922
10.2	0.0473893679068601
10.21	0.0464205784441328
10.22	0.0454879622682264
10.23	0.0445929260848295
10.24	0.0437368911996247
10.25	0.0429212827628667
10.26	0.0421475171388671
10.27	0.0414169873871195
10.28	0.0407310469185716
10.29	0.0400909914832287
10.3	0.0394980397520764
10.31	0.0389533128717338
10.32	0.0384578134870141
10.33	0.0380124048356186
10.34	0.0376177906090987
10.35	0.0372744963335803
10.36	0.0369828530408879
10.37	0.036742983969502
10.38	0.0365547949489296
10.39	0.0364179689842321
10.4	0.0363319653757163
10.41	0.0362960234967875
10.42	0.0363091711273763
10.43	0.0363702370198327
10.44	0.0364778671802942
10.45	0.036630544193518
10.46	0.0368266088168027
10.47	0.0370642830211313
10.48	0.0373416936659657
10.49	0.0376568960487663
10.5	0.0380078966632858
10.51	0.0383926746174988
10.52	0.0388092012924098
10.53	0.0392554579529965
10.54	0.0397294511457731
10.55	0.0402292258253083
10.56	0.0407528762421528
10.57	0.0412985546947145
10.58	0.0418644782982181
10.59	0.0424489339575824
10.6	0.0430502817481606
10.61	0.0436669569146988
10.62	0.0442974706944271
10.63	0.0449404101598763
10.64	0.0455944372613306
10.65	0.0462582872316251
10.66	0.0469307664962128
10.67	0.0476107502130296
10.68	0.0482971795479216
10.69	0.0489890587748189
10.7	0.0496854522741628
10.71	0.0503854814892886
10.72	0.0510883218888196
10.73	0.0517931999724351
10.74	0.052499390349
10.75	0.0532062129081978
10.76	0.0539130301014297
10.77	0.0546192443419843
10.78	0.0553242955310091
10.79	0.0560276587125273
10.8	0.0567288418579235
10.81	0.0574273837786924
10.82	0.0581228521646591
10.83	0.058814841743661
10.84	0.0595029725581842
10.85	0.0601868883535821
10.86	0.0608662550724934
10.87	0.0615407594496674
10.88	0.062210107701582
10.89	0.0628740243050983
10.9	0.0635322508596807
10.91	0.064184545027697
10.92	0.0648306795477919
10.93	0.0654704413163448
10.94	0.066103630532279
10.95	0.0667300599008959
10.96	0.0673495538926326
10.97	0.0679619480526266
10.98	0.0685670883576835
10.99	0.0691648306171491
11	0.06975503991447
11.01	0.0703375900865245
11.02	0.0709123632379921
11.03	0.0714792492882372
11.04	0.072038145548273
11.05	0.072588956325636
11.06	0.0731315925552646
11.07	0.0736659714542637
11.08	0.0741920161990908
11.09	0.0747096556233278
11.1	0.0752188239347533
11.11	0.0757194604501178
11.12	0.0762115093465675
11.13	0.0766949194284456
11.14	0.077169643908334
11.15	0.0776356402014479
11.16	0.078092869732308
11.17	0.0785412977530623
11.18	0.0789808931723152
11.19	0.079411628394123
11.2	0.0798334791661593
11.21	0.0802464244365396
11.22	0.0806504462188069
11.23	0.0810455294643508
11.24	0.0814316619419317
11.25	0.0818088341237157
11.26	0.0821770390774717
11.27	0.0825362723644993
11.28	0.0828865319428854
11.29	0.0832278180758561
11.3	0.0835601332447101
11.31	0.0838834820662061
11.32	0.0841978712141293
11.33	0.084503309344574
11.34	0.0847998070249557
11.35	0.0850873766664298
11.36	0.0853660324593672
11.37	0.0856357903120084
11.38	0.0858966677917781
11.39	0.086148684069332
11.4	0.0863918598650258
11.41	0.0866262173977623
11.42	0.0868517803361089
11.43	0.0870685737513314
11.44	0.087276624072503
11.45	0.0874759590434431
11.46	0.0876666076813438
11.47	0.0878486002371311
11.48	0.0880219681572231
11.49	0.0881867440469205
11.5	0.0883429616350953
11.51	0.0884906557401462
11.52	0.0886298622373122
11.53	0.0887606180270394
11.54	0.0888829610045043
11.55	0.0889969300302234
11.56	0.0891025649016013
11.57	0.0891999063254401
11.58	0.0892889958913606
11.59	0.0893698760460878
11.6	0.0894425900684815
11.61	0.089507182045403
11.62	0.0895636968483029
11.63	0.089612180110437
11.64	0.0896526782048608
11.65	0.0896852382229124
11.66	0.0897099079534614
11.67	0.0897267358625532
11.68	0.0897357710737434
11.69	0.0897370633489005
11.7	0.0897306630694507
11.71	0.0897166212182153
11.72	0.089694989361604
11.73	0.0896658196322645
11.74	0.0896291647122115
11.75	0.0895850778162613
11.76	0.0895336126759419
11.77	0.0894748235236365
11.78	0.089408765077294
11.79	0.0893354925252136
11.8	0.0892550615113898
11.81	0.0891675281210074
11.82	0.0890729488663285
11.83	0.0889713806728499
11.84	0.0888628808656699
11.85	0.0887475071562562
11.86	0.0886253176293429
11.87	0.0884963707301488
11.88	0.0883607252518386
11.89	0.0882184403231605
11.9	0.088069575396398
11.91	0.0879141902354499
11.92	0.0877523449041727
11.93	0.0875840997549316
11.94	0.0874095154173192
11.95	0.0872286527871153
11.96	0.0870415730153423
11.97	0.086848337497637
11.98	0.0866490078636855
11.99	0.0864436459668705
12	0.0862323138741011
12.01	0.0860150738557915
12.02	0.0857919883760028
12.03	0.0855631200827375
12.04	0.0853285317983842
12.05	0.0850882865103318
12.06	0.0848424473616719
12.07	0.084591077642146
12.08	0.0843342407791429
12.09	0.0840720003288447
12.1	0.0838044199675412
12.11	0.0835315634830845
12.12	0.0832534947664069
12.13	0.0829702778032405
12.14	0.0826819766659355
12.15	0.0823886555053472
12.16	0.0820903785429667
12.17	0.0817872100630672
12.18	0.0814792144049858
12.19	0.0811664559555781
12.2	0.0808489991417273
12.21	0.0805269084229942
12.22	0.0802002482843868
12.23	0.0798690832292315
12.24	0.0795334777721456
12.25	0.0791934964321559
12.26	0.0788492037258722
12.27	0.0785006641608601
12.28	0.0781479422289673
12.29	0.0777911023999562
12.3	0.0774302091150899
12.31	0.0770653267808616
12.32	0.0766965197629034
12.33	0.0763238523798723
12.34	0.0759473888975727
12.35	0.0755671935231019
12.36	0.0751833303991044
12.37	0.0747958635982039
12.38	0.0744048571174335
12.39	0.0740103748728739
12.4	0.0736124806943094
12.41	0.073211238320089
12.42	0.072806711391985
12.43	0.0723989634502318
12.44	0.0719880579286865
12.45	0.0715740581500001
12.46	0.0711570273210295
12.47	0.0707370285282485
12.48	0.0703141247333438
12.49	0.0698883787688792
12.5	0.0694598533340909
12.51	0.0690286109908024
12.52	0.0685947141594298
12.53	0.0681582251151557
12.54	0.0677192059841396
12.55	0.0672777187399468
12.56	0.0668338252000091
12.57	0.066387587022275
12.58	0.0659390657019546
12.59	0.0654883225683684
12.6	0.0650354187820179
12.61	0.0645804153316577
12.62	0.0641233730316209
12.63	0.0636643525191989
12.64	0.0632034142522199
12.65	0.0627406185067462
12.66	0.0622760253749019
12.67	0.0618096947628769
12.68	0.0613416863890904
12.69	0.0608720597824877
12.7	0.0604008742810124
12.71	0.0599281890302429
12.72	0.0594540629822291
12.73	0.0589785548944404
12.74	0.0585017233289511
12.75	0.058023626651824
12.76	0.0575443230326265
12.77	0.0570638704442041
12.78	0.0565823266626234
12.79	0.056099749267374
12.8	0.0556161956417238
12.81	0.0551317229733812
12.82	0.0546463882553469
12.83	0.0541602482870189
12.84	0.0536733596755757
12.85	0.0531857788375939
12.86	0.0526975620009921
12.87	0.0522087652072163
12.88	0.0517194443137635
12.89	0.051229654997011
12.9	0.0507394527553407
12.91	0.0502488929126892
12.92	0.0497580306223822
12.93	0.0492669208713798
12.94	0.0487756184849174
12.95	0.0482841781315567
12.96	0.047792654328677
12.97	0.0473011014484148
12.98	0.0468095737241028
12.99	0.0463181252571879
13	0.0458268100247174
13.01	0.0453356818873417
13.02	0.0448447945979352
13.03	0.0443542018108645
13.04	0.0438639570918439
13.05	0.0433741139285518
13.06	0.0428847257419531
13.07	0.0423958458983878
13.08	0.041907527722501
13.09	0.0414198245110327
13.1	0.0409327895475199
13.11	0.04044647611798
13.12	0.0399609375276328
13.13	0.0394762271187168
13.14	0.0389923982894594
13.15	0.0385095045142912
13.16	0.0380275993653952
13.17	0.0375467365356075
13.18	0.0370669698628514
13.19	0.0365883533561281
13.2	0.0361109412231936
13.21	0.0356347879000406
13.22	0.035159948082291
13.23	0.0346864767586123
13.24	0.034214429246334
13.25	0.0337438612293589
13.26	0.0332748287985755
13.27	0.0328073884948853
13.28	0.0323415973550846
13.29	0.0318775129607342
13.3	0.0314151934902669
13.31	0.0309546977745342
13.32	0.0304960853560254
13.33	0.030039416552026
13.34	0.0295847525219732
13.35	0.0291321553393043
13.36	0.0286816880681039
13.37	0.0282334148448788
13.38	0.0277874009658153
13.39	0.0273437129798814
13.4	0.0269024187881798
13.41	0.0264635877499624
13.42	0.0260272907957511
13.43	0.02559360054803
13.44	0.0251625914499969
13.45	0.0247343399028807
13.46	0.0243089244123625
13.47	0.0238864257446359
13.48	0.0234669270926847
13.49	0.0230505142533337
13.5	0.0226372758156534
13.51	0.022227303361301
13.52	0.0218206916773098
13.53	0.0214175389819201
13.54	0.0210179471638453
13.55	0.0206220220354726
13.56	0.0202298736002444
13.57	0.0198416163344577
13.58	0.0194573694835319
13.59	0.019077257372499
13.6	0.0187014097304284
13.61	0.0183299620278489
13.62	0.0179630558262041
13.63	0.0176008391375371
13.64	0.0172434667922983
13.65	0.0168911008122213
13.66	0.0165439107845533
13.67	0.0162020742328027
13.68	0.0158657769780596
13.69	0.0155352134835273
13.7	0.0152105871734877
13.71	0.0148921107159234
13.72	0.0145800062563101
13.73	0.0142745055878391
13.74	0.0139758502408898
13.75	0.0136842914722852
13.76	0.013400090132343
13.77	0.0131235163852357
13.78	0.0128548492559727
13.79	0.0125943759755498
13.8	0.0123423910944966
13.81	0.0120991953349006
13.82	0.0118650941518121
13.83	0.0116403959777043
13.84	0.0114254101280066
13.85	0.0112204443527609
13.86	0.0110258020290385
13.87	0.010841779000765
13.88	0.0106686600880905
13.89	0.0105067153053166
13.9	0.0103561958464193
13.91	0.0102173299168279
13.92	0.0100903185104529
13.93	0.00997533124846043
13.94	0.00987250241030818
13.95	0.00978192729629505
13.96	0.00970365906167094
13.97	0.00963770615530936
13.98	0.00958403047999409
13.99	0.0095425463666829
14	0.00951312042346208
14.01	0.00949557228269898
14.02	0.00948967623130212
14.03	0.00949516366913557
14.04	0.00951172630709524
14.05	0.0095390199864668
14.06	0.00957666898133129
14.07	0.00962427063425393
14.08	0.0096814001735385
14.09	0.00974761556673076
14.1	0.00982246227857661
14.11	0.00990547782026659
14.12	0.00999619599871241
14.13	0.0100941507977754
14.14	0.0101988798459248
14.15	0.0103099274456296
14.16	0.0104268471585317
14.17	0.0105492039550776
14.18	0.010676575949603
14.19	0.0108085557498133
14.2	0.0109447514561507
14.21	0.0110847873489122
14.22	0.0112283043023491
14.23	0.011374959964276
14.24	0.0115244287383307
14.25	0.0116764016027184
14.26	0.0118305857969036
14.27	0.011986704403748
14.28	0.0121444958517245
14.29	0.012303713358168
14.3	0.0124641243314135
14.31	0.012625509747087
14.32	0.0127876635107904
14.33	0.0129503918174963
14.34	0.013113512515713
14.35	0.0132768544828798
14.36	0.0134402570168538
14.37	0.0136035692472679
14.38	0.0137666495693029
14.39	0.0139293651016818
14.4	0.0140915911700842
14.41	0.0142532108163216
14.42	0.0144141143335534
14.43	0.0145741988270744
14.44	0.0147333678003412
14.45	0.0148915307653712
14.46	0.0150486028766266
14.47	0.0152045045875649
14.48	0.0153591613285313
14.49	0.0155125032052227
14.5	0.0156644647164011
14.51	0.0158149844898837
14.52	0.0159640050357214
14.53	0.0161114725154228
14.54	0.016257336526486
14.55	0.0164015499008833
14.56	0.0165440685170381
14.57	0.0166848511238801
14.58	0.0168238591767419
14.59	0.0169610566838535
14.6	0.0170964100629151
14.61	0.0172298880070097
14.62	0.017361461359329
14.63	0.0174911029957994
14.64	0.0176187877154667
14.65	0.0177444921377592
14.66	0.0178681946063482
14.67	0.0179898750991113
14.68	0.0181095151436813
14.69	0.0182270977382853
14.7	0.0183426072775734
14.71	0.0184560294828673
14.72	0.0185673513367492
14.73	0.0186765610216162
14.74	0.0187836478618871
14.75	0.0188886022695952
14.76	0.0189914156933556
14.77	0.019092080570076
14.78	0.0191905902796807
14.79	0.0192869391022993
14.8	0.0193811221779049
14.81	0.0194731354682591
14.82	0.0195629757209084
14.83	0.019650640435258
14.84	0.0197361278303395
14.85	0.0198194368145159
14.86	0.0199005669565804
14.87	0.0199795184585634
14.88	0.0200562921298254
14.89	0.0201308893625407
14.9	0.0202033121084481
14.91	0.0202735628566808
14.92	0.0203416446127972
14.93	0.0204075608787649
14.94	0.0204713156339717
14.95	0.0205329133170452
14.96	0.0205923588086885
14.97	0.0206496574151297
14.98	0.020704814852476
14.99	0.0207578372316848
15	0.0208087310442965
15.01	0.0208575031486518
15.02	0.0209041607568662
15.03	0.0209487114222647
15.04	0.0209911630273406
15.05	0.0210315237723091
15.06	0.0210698021640037
15.07	0.021106007005318
15.08	0.0211401473849802
15.09	0.021172232667831
15.1	0.0212022724854045
15.11	0.0212302767268511
15.12	0.0212562555302524
15.13	0.0212802192742786
15.14	0.0213021785699899
15.15	0.0213221442531226
15.16	0.0213401273765752
15.17	0.0213561392030465
15.18	0.0213701911981371
15.19	0.0213822950234726
15.2	0.0213924625301626
15.21	0.0214007057524531
15.22	0.0214070369015744
15.23	0.0214114683597753
15.24	0.0214140126745405
15.25	0.0214146825530058
15.26	0.0214134908564809
15.27	0.0214104505952093
15.28	0.0214055749232182
15.29	0.0213988771333241
15.3	0.0213903706523412
15.31	0.0213800690362963
15.32	0.0213679859658572
15.33	0.0213541352419118
15.34	0.0213385307811891
15.35	0.0213211866119815
15.36	0.0213021168700689
15.37	0.021281335794672
15.38	0.0212588577244995
15.39	0.0212346970939345
15.4	0.0212088684292665
15.41	0.0211813863450446
15.42	0.0211522655404904
15.43	0.0211215207960285
15.44	0.0210891669698425
15.45	0.0210552189945138
15.46	0.0210196918738128
15.47	0.0209826006794408
15.48	0.0209439605479471
15.49	0.0209037866775937
15.5	0.0208620943254394
15.51	0.020818898804316
15.52	0.0207742154800089
15.53	0.0207280597683771
15.54	0.0206804471326205
15.55	0.0206313930805503
15.56	0.0205809131619278
15.57	0.0205290229658461
15.58	0.0204757381181785
15.59	0.0204210742790416
15.6	0.0203650471403562
15.61	0.0203076724233999
15.62	0.0202489658764469
15.63	0.0201889432724061
15.64	0.0201276204065887
15.65	0.0200650130943634
15.66	0.0200011371690597
15.67	0.0199360084796777
15.68	0.0198696428888522
15.69	0.0198020562707287
15.7	0.0197332645088646
15.71	0.0196632834942828
15.72	0.0195921291234338
15.73	0.0195198172962596
15.74	0.0194463639142723
15.75	0.0193717848786989
15.76	0.0192960960886107
15.77	0.0192193134390941
15.78	0.019141452819527
15.79	0.0190625301117482
15.8	0.0189825611884031
15.81	0.0189015619112185
15.82	0.0188195481293625
15.83	0.0187365356778078
15.84	0.0186525403757484
15.85	0.0185675780249975
15.86	0.0184816644085012
15.87	0.0183948152887776
15.88	0.018307046406468
15.89	0.0182183734788819
15.9	0.0181288121985495
15.91	0.0180383782318577
15.92	0.01794708721766
15.93	0.0178549547659472
15.94	0.017761996456526
15.95	0.017668227837754
15.96	0.0175736644252512
15.97	0.0174783217007013
15.98	0.0173822151106328
15.99	0.017285360065242
16	0.0171877719372493
16.01	0.0170894660607949
16.02	0.0169904577303089
16.03	0.0168907621994815
16.04	0.0167903946802103
16.05	0.0166893703415774
16.06	0.0165877043088845
16.07	0.0164854116626999
16.08	0.0163825074379154
16.09	0.0162790066228444
16.1	0.0161749241583609
16.11	0.0160702749370721
16.12	0.015965073802472
16.13	0.0158593355481722
16.14	0.0157530749171432
16.15	0.0156463066009961
16.16	0.0155390452392649
16.17	0.0154313054187755
16.18	0.0153231016729685
16.19	0.0152144484813138
16.2	0.0151053602687652
16.21	0.0149958514051447
16.22	0.014885936204731
16.23	0.0147756289256969
16.24	0.014664943769722
16.25	0.0145538948815708
16.26	0.0144424963487025
16.27	0.0143307622009678
16.28	0.0142187064102875
16.29	0.0141063428904013
16.3	0.0139936854966243
16.31	0.0138807480256968
16.32	0.0137675442156135
16.33	0.013654087745541
16.34	0.0135403922357353
16.35	0.013426471247556
16.36	0.0133123382834755
16.37	0.0131980067871826
16.38	0.0130834901436615
16.39	0.0129688016794153
16.4	0.0128539546626827
16.41	0.012738962303695
16.42	0.0126238377550337
16.43	0.0125085941120389
16.44	0.0123932444132049
16.45	0.0122778016407688
16.46	0.0121622787212368
16.47	0.0120466885260567
16.48	0.0119310438723256
16.49	0.011815357523576
16.5	0.0116996421906462
16.51	0.0115839105326069
16.52	0.0114681751578342
16.53	0.0113524486250501
16.54	0.011236743444593
16.55	0.0111210720796743
16.56	0.0110054469477941
16.57	0.0108898804222327
16.58	0.0107743848336746
16.59	0.0106589724719167
16.6	0.0105436555877277
16.61	0.0104284463948204
16.62	0.0103133570719546
16.63	0.010198399765193
16.64	0.0100835865902854
16.65	0.009968929635239
16.66	0.00985444096302312
16.67	0.009740132614488
16.68	0.00962601661140059
16.69	0.00951210495977528
16.7	0.00939840965330457
16.71	0.00928494267709805
16.72	0.0091717160115871
16.73	0.00905874163672374
16.74	0.00894603153641251
16.75	0.00883359770322115
16.76	0.00872145214339842
16.77	0.00860960688219778
16.78	0.00849807396952337
16.79	0.00838686548593514
16.8	0.00827599354904223
16.81	0.00816547032026542
16.82	0.00805530801205623
16.83	0.00794551889554028
16.84	0.00783611530866242
16.85	0.00772710966483038
16.86	0.00761851446210894
16.87	0.00751034229300668
16.88	0.00740260585486395
16.89	0.00729531796092204
16.9	0.00718849155208403
16.91	0.00708213970943504
16.92	0.00697627566756672
16.93	0.0068709128287562
16.94	0.00676606477805731
16.95	0.00666174529937081
16.96	0.00655796839254684
16.97	0.00645474829160413
16.98	0.00635209948411968
16.99	0.00625003673188226
17	0.00614857509288063
17.01	0.00604772994471662
17.02	0.00594751700952972
17.03	0.00584795238053151
17.04	0.00574905255023852
17.05	0.0056508344405128
17.06	0.00555331543451731
17.07	0.00545651341066976
17.08	0.00536044677873556
17.09	0.00526513451813648
17.1	0.00517059621860302
17.11	0.00507685212324906
17.12	0.00498392317419278
17.13	0.00489183106078032
17.14	0.00480059827050826
17.15	0.0047102481426751
17.16	0.00462080492482225
17.17	0.00453229383193157
17.18	0.0044447411083581
17.19	0.00435817409241611
17.2	0.00427262128343486
17.21	0.00418811241109181
17.22	0.00410467850669716
17.23	0.00402235197599354
17.24	0.00394116667294372
17.25	0.00386115797373125
17.26	0.00378236285016833
17.27	0.00370481994134124
17.28	0.00362856962215434
17.29	0.00355365406716083
17.3	0.00348011730767525
17.31	0.00340800528000817
17.32	0.00333736586185809
17.33	0.003268248894095
17.34	0.0032007061840296
17.35	0.00313479148645943
17.36	0.00307056045769656
17.37	0.00300807057797671
17.38	0.00294738103675847
17.39	0.00288855257539257
17.4	0.00283164728158997
17.41	0.00277672832986005
17.42	0.0027238596627031
17.43	0.00267310560793897
17.44	0.00262453042830329
17.45	0.0025781978014197
17.46	0.0025341702296614
17.47	0.00249250838228181
17.48	0.00245327037500646
17.49	0.00241651099560481
17.5	0.00238228088777539
17.51	0.00235062570923981
17.52	0.00232158528378444
17.53	0.00229519277014851
17.54	0.00227147387300466
17.55	0.00225044612289716
17.56	0.00223211825181263
17.57	0.00221648968978631
17.58	0.00220355020475045
17.59	0.00219327970299278
17.6	0.00218564820214566
17.61	0.00218061598114081
17.62	0.00217813390452367
17.63	0.00217814391121218
17.64	0.00218057965113965
17.65	0.00218536724768235
17.66	0.00219242615931761
17.67	0.00220167011264627
17.68	0.00221300807653804
17.69	0.00222634524976063
17.7	0.00224158403544474
17.71	0.00225862497964515
17.72	0.00227736765520581
17.73	0.00229771147619361
17.74	0.0023195564327492
17.75	0.00234280374019359
17.76	0.00236735639984764
17.77	0.00239311967224635
17.78	0.00242000146575587
17.79	0.00244791264581972
17.8	0.00247676727086474
17.81	0.00250648276215179
17.82	0.0025369800153873
17.83	0.00256818346118083
17.84	0.00260002108209964
17.85	0.00263242439334352
17.86	0.00266532839295566
17.87	0.00269867148819216
17.88	0.00273239540249186
17.89	0.00276644506803689
17.9	0.00280076850766927
17.91	0.00283531670947444
17.92	0.00287004349698334
17.93	0.0029049053970817
17.94	0.00293986150775695
17.95	0.00297487336708879
17.96	0.00300990482457243
17.97	0.0030449219161574
17.98	0.00307989274284175
17.99	0.00311478735440611
18	0.00314957763763962
18.01	0.00318423720991633
18.02	0.00321874131782542
18.03	0.00325306674125919
18.04	0.00328719170242715
18.05	0.00332109578008711
18.06	0.00335475982872911
18.07	0.0033881659024119
18.08	0.003421297183315
18.09	0.00345413791449226
18.1	0.00348667333692859
18.11	0.00351888963041766
18.12	0.00355077385826377
18.13	0.00358231391535146
18.14	0.00361349847979429
18.15	0.00364431696730977
18.16	0.00367475948882932
18.17	0.00370481681071016
18.18	0.00373448031746535
18.19	0.00376374197697615
18.2	0.00379259430785185
18.21	0.00382103034895559
18.22	0.00384904363076191
18.23	0.00387662814868035
18.24	0.00390377833793842
18.25	0.00393048905010987
18.26	0.00395675553106106
18.27	0.00398257340041427
18.28	0.00400793863202659
18.29	0.0040328475359205
18.3	0.0040572967412302
18.31	0.00408128318006571
18.32	0.00410480407259451
18.33	0.0041278569127275
18.34	0.00415043945492312
18.35	0.00417254970157107
18.36	0.0041941858912349
18.37	0.00421534648746299
18.38	0.00423603016834878
18.39	0.00425623581665684
18.4	0.00427596251041173
18.41	0.00429520951415762
18.42	0.00431397627060055
18.43	0.00433226239269489
18.44	0.0043500676562821
18.45	0.00436739199296965
18.46	0.00438423548346436
18.47	0.00440059835124294
18.48	0.0044164809566006
18.49	0.00443188379087435
18.5	0.00444680747114869
18.51	0.00446125273498926
18.52	0.00447522043566364
18.53	0.00448871153747167
18.54	0.00450172711132427
18.55	0.00451426833050532
18.56	0.00452633646673386
18.57	0.00453793288628524
18.58	0.00454905904636342
18.59	0.00455971649160057
18.6	0.00456990685077005
18.61	0.00457963183357614
18.62	0.00458889322763574
18.63	0.00459769289554332
18.64	0.00460603277211429
18.65	0.0046139148616857
18.66	0.00462134123554849
18.67	0.00462831402958948
18.68	0.00463483544177503
18.69	0.00464090773002893
18.7	0.00464653320993349
18.71	0.0046517142527921
18.72	0.00465645328344948
18.73	0.00466075277847111
18.74	0.00466461526422081
18.75	0.0046680433150546
18.76	0.00467103955165405
18.77	0.0046736066392436
18.78	0.00467574728607395
18.79	0.00467746424181353
18.8	0.00467876029602551
18.81	0.00467963827673916
18.82	0.00468010104901449
18.83	0.00468015151358206
18.84	0.00467979260554799
18.85	0.00467902729305808
18.86	0.0046778585760901
18.87	0.00467628948520393
18.88	0.0046743230804558
18.89	0.00467196245018414
18.9	0.00466921070989911
18.91	0.00466607100129406
18.92	0.00466254649112506
18.93	0.00465864037019082
18.94	0.00465435585244476
18.95	0.00464969617388868
18.96	0.00464466459176003
18.97	0.00463926438355085
18.98	0.0046334988461646
18.99	0.00462737129502002
19	0.00462088506320951
19.01	0.00461404350069373
19.02	0.00460684997346381
19.03	0.00459930786280126
19.04	0.00459142056451847
19.05	0.0045831914881153
19.06	0.00457462405615654
19.07	0.00456572170353517
19.08	0.00455648787670803
19.09	0.00454692603311372
19.1	0.00453703964043542
19.11	0.00452683217592966
19.12	0.0045163071258836
19.13	0.00450546798488999
19.14	0.00449431825527888
19.15	0.00448286144654008
19.16	0.00447110107466388
19.17	0.00445904066165487
19.18	0.00444668373489214
19.19	0.00443403382663754
19.2	0.00442109447346495
19.21	0.00440786921574082
19.22	0.00439436159705745
19.23	0.00438057516379634
19.24	0.00436651346461846
19.25	0.00435218004990632
19.26	0.00433757847138454
19.27	0.0043227122815336
19.28	0.00430758503326168
19.29	0.00429220027932432
19.3	0.00427656157197629
19.31	0.00426067246247512
19.32	0.00424453650070821
19.33	0.00422815723471945
19.34	0.00421153821031537
19.35	0.00419468297069647
19.36	0.0041775950560358
19.37	0.00416027800307922
19.38	0.00414273534478892
19.39	0.00412497060996969
19.4	0.00410698732288117
19.41	0.00408878900291202
19.42	0.00407037916419844
19.43	0.00405176131532167
19.44	0.00403293895891634
19.45	0.00401391559140188
19.46	0.00399469470260494
19.47	0.00397527977546387
19.48	0.00395567428576338
19.49	0.00393588170173916
19.5	0.00391590548386424
19.51	0.00389574908451328
19.52	0.00387541594770594
19.53	0.00385490950881183
19.54	0.00383423319427447
19.55	0.00381339042138161
19.56	0.003792384597952
19.57	0.00377121912213605
19.58	0.00374989738213946
19.59	0.00372842275599191
19.6	0.00370679861130631
19.61	0.00368502830506955
19.62	0.00366311518339587
19.63	0.00364106258133846
19.64	0.00361887382265795
19.65	0.00359655221963181
19.66	0.00357410107285371
19.67	0.00355152367104205
19.68	0.00352882329084865
19.69	0.0035060031967069
19.7	0.00348306664062725
19.71	0.00346001686205343
19.72	0.00343685708769655
19.73	0.00341359053135845
19.74	0.00339022039385265
19.75	0.00336674986278308
19.76	0.00334318211245798
19.77	0.00331952030374467
19.78	0.00329576758398119
19.79	0.0032719270868176
19.8	0.00324800193212022
19.81	0.0032239952259278
19.82	0.00319991006025886
19.83	0.00317574951311153
19.84	0.00315151664835721
19.85	0.00312721451565638
19.86	0.00310284615040643
19.87	0.00307841457370863
19.88	0.00305392279227854
19.89	0.00302937379842656
19.9	0.00300477057003884
19.91	0.002980116070544
19.92	0.00295541324889182
19.93	0.0029306650395742
19.94	0.00290587436257891
19.95	0.00288104412346098
19.96	0.00285617721333116
19.97	0.00283127650889832
19.98	0.00280634487251475
19.99	0.00278138515221918
20	0.00275640018182212


==> TeX/Tikz/Data/Sim_P_good/v3.dat <==
0	1.44623306075006
0.01	1.44401527791979
0.02	1.44168567036175
0.03	1.43924543530243
0.04	1.43669577354272
0.05	1.43403788915672
0.06	1.43127298919931
0.07	1.4284022834221
0.08	1.42542698399758
0.09	1.42234830525096
0.1	1.41916746339961
0.11	1.41588567629974
0.12	1.41250416320001
0.13	1.40902414450193
0.14	1.40544684152679
0.15	1.40177347628873
0.16	1.39800527127409
0.17	1.39414344922646
0.18	1.39018923293744
0.19	1.38614384504295
0.2	1.38200850782483
0.21	1.3777844430175
0.22	1.37347287161978
0.23	1.36907501371139
0.24	1.36459208827421
0.25	1.36002531301818
0.26	1.35537590421142
0.27	1.35064507651487
0.28	1.34583404282099
0.29	1.34094401409652
0.3	1.33597619922927
0.31	1.33093180487869
0.32	1.32581203533024
0.33	1.3206180923534
0.34	1.31535117506323
0.35	1.31001247978544
0.36	1.30460319992485
0.37	1.29912452583713
0.38	1.29357764470382
0.39	1.28796374041054
0.4	1.28228399342818
0.41	1.2765395806973
0.42	1.27073167551532
0.43	1.26486144742673
0.44	1.25893006211611
0.45	1.25293868130394
0.46	1.24688846264516
0.47	1.24078055963038
0.48	1.2346161214898
0.49	1.22839629309963
0.5	1.22212221489116
0.51	1.21579502276223
0.52	1.20941584799124
0.53	1.20298581715353
0.54	1.19650605204024
0.55	1.18997766957938
0.56	1.18340178175936
0.57	1.17677949555471
0.58	1.17011191285411
0.59	1.16340013039064
0.6	1.15664523967419
0.61	1.14984832692612
0.62	1.14301047301603
0.63	1.13613275340062
0.64	1.12921623806474
0.65	1.12226199146449
0.66	1.11527107247234
0.67	1.10824453432442
0.68	1.1011834245697
0.69	1.09408878502132
0.7	1.08696165170987
0.71	1.07980305483865
0.72	1.07261401874098
0.73	1.06539556183941
0.74	1.05814869660695
0.75	1.05087442953028
0.76	1.04357376107486
0.77	1.03624768565204
0.78	1.02889719158812
0.79	1.02152326109533
0.8	1.01412687024483
0.81	1.00670898894157
0.82	0.999270580901224
0.83	0.991812603628981
0.84	0.984336008400386
0.85	0.976841740244127
0.86	0.969330737926827
0.87	0.961803933939839
0.88	0.954262254488056
0.89	0.946706619480766
0.9	0.939137942524553
0.91	0.931557130918283
0.92	0.923965085650179
0.93	0.916362701397025
0.94	0.908750866525518
0.95	0.901130463095806
0.96	0.893502366867231
0.97	0.885867447306332
0.98	0.878226567597128
0.99	0.870580584653735
1	0.862930349135354
1.01	0.855276705463688
1.02	0.847620491842823
1.03	0.83996254028165
1.04	0.832303676618872
1.05	0.824644720550664
1.06	0.816986485661058
1.07	0.80932977945512
1.08	0.801675403395003
1.09	0.794024152938959
1.1	0.786376817583389
1.11	0.778734180908041
1.12	0.77109702062445
1.13	0.763466108627725
1.14	0.755842211051798
1.15	0.748226088328272
1.16	0.740618495248973
1.17	0.733020181032375
1.18	0.725431889394012
1.19	0.717854358621073
1.2	0.710288321651315
1.21	0.702734506156485
1.22	0.69519363463046
1.23	0.687666424482264
1.24	0.680153588134231
1.25	0.672655833125496
1.26	0.665173862221092
1.27	0.657708373526899
1.28	0.650260060610727
1.29	0.642829612629819
1.3	0.635417714465112
1.31	0.628025046862563
1.32	0.620652286581919
1.33	0.613300106553303
1.34	0.605969176042021
1.35	0.598660160822033
1.36	0.591373723358527
1.37	0.584110523000118
1.38	0.576871216181166
1.39	0.569656456634797
1.4	0.562466895617205
1.41	0.555303182143874
1.42	0.548165963238405
1.43	0.541055884194668
1.44	0.533973588853031
1.45	0.526919719891524
1.46	0.519894919132775
1.47	0.512899827867677
1.48	0.505935087196775
1.49	0.499001338390431
1.5	0.492099223268905
1.51	0.485229384603554
1.52	0.478392466540435
1.53	0.471589115047687
1.54	0.464819978388134
1.55	0.458085707618689
1.56	0.451386957118176
1.57	0.444724385145351
1.58	0.438098654428988
1.59	0.431510432791984
1.6	0.424960393811621
1.61	0.418449217518188
1.62	0.411977591134318
1.63	0.405546209857561
1.64	0.399155777688782
1.65	0.392807008309191
1.66	0.386500626008891
1.67	0.380237366670022
1.68	0.374017978807669
1.69	0.367843224671896
1.7	0.36171388141433
1.71	0.355630742322898
1.72	0.349594618128372
1.73	0.343606338386487
1.74	0.337666752939425
1.75	0.331776733460498
1.76	0.325937175085803
1.77	0.320148998136547
1.78	0.314413149935585
1.79	0.308730606721447
1.8	0.303102375662779
1.81	0.297529496975647
1.82	0.292013046145486
1.83	0.286554136254674
1.84	0.281153920415613
1.85	0.275813594307926
1.86	0.270534398816713
1.87	0.265317622766816
1.88	0.260164605745643
1.89	0.255076741004146
1.9	0.250055478422092
1.91	0.245102327519629
1.92	0.240218860492263
1.93	0.23540671524068
1.94	0.230667598360224
1.95	0.226003288047209
1.96	0.221415636870532
1.97	0.216906574347126
1.98	0.212478109248718
1.99	0.208132331555
2	0.203871413954786
2.01	0.199697612782101
2.02	0.195613268258673
2.03	0.191620803898129
2.04	0.18772272491104
2.05	0.183921615434151
2.06	0.180220134392788
2.07	0.176621009793312
2.08	0.173127031234208
2.09	0.169741040421235
2.1	0.166465919475983
2.11	0.16330457684011
2.12	0.16025993060157
2.13	0.15733488910633
2.14	0.154532328771339
2.15	0.151855069083216
2.16	0.149305844852978
2.17	0.146887275899863
2.18	0.144601834455035
2.19	0.142451810705515
2.2	0.140439277034726
2.21	0.13856605165153
2.22	0.136833662425852
2.23	0.13524331185579
2.24	0.133795844168149
2.25	0.132491715591371
2.26	0.131330968828466
2.27	0.130313212692199
2.28	0.129437607743523
2.29	0.128702858600009
2.3	0.1281072133614
2.31	0.127648470346597
2.32	0.127323992066001
2.33	0.127130726083017
2.34	0.127065232166552
2.35	0.127123714919052
2.36	0.12730206089491
2.37	0.127595879110936
2.38	0.128000543797211
2.39	0.128511238242014
2.4	0.129122998642432
2.41	0.1298307569739
2.42	0.130629382025689
2.43	0.13151371790365
2.44	0.132478619464404
2.45	0.133518984306747
2.46	0.134629781097778
2.47	0.135806074147233
2.48	0.13704304425979
2.49	0.138336005989908
2.5	0.13968042149683
2.51	0.141071911250043
2.52	0.14250626186951
2.53	0.143979431403211
2.54	0.145487552349492
2.55	0.147026932726351
2.56	0.148594055476606
2.57	0.150185576479175
2.58	0.15179832141452
2.59	0.153429281708118
2.6	0.155075609751119
2.61	0.156734613572838
2.62	0.158403751116398
2.63	0.160080624246858
2.64	0.161762972601134
2.65	0.163448667370773
2.66	0.165135705092538
2.67	0.166822201507463
2.68	0.168506385536697
2.69	0.170186593411739
2.7	0.171861262987628
2.71	0.17352892825991
2.72	0.175188214099839
2.73	0.176837831216895
2.74	0.178476571353402
2.75	0.180103302712432
2.76	0.181716965617428
2.77	0.18331656839971
2.78	0.184901183508339
2.79	0.186469943835513
2.8	0.188022039249761
2.81	0.189556713328497
2.82	0.191073260281149
2.83	0.192571022053808
2.84	0.194049385606306
2.85	0.195507780352663
2.86	0.196945675756008
2.87	0.198362579069295
2.88	0.199758033213384
2.89	0.201131614784423
2.9	0.202482932182738
2.91	0.203811623855841
2.92	0.205117356648514
2.93	0.206399824253283
2.94	0.207658745754976
2.95	0.208893864263379
2.96	0.210104945628413
2.97	0.211291777232518
2.98	0.212454166855298
2.99	0.213591941605783
3	0.214704946917928
3.01	0.215793045605295
3.02	0.216856116971074
3.03	0.217894055969901
3.04	0.218906772418109
3.05	0.219894190249324
3.06	0.220856246812482
3.07	0.221792892209547
3.08	0.222704088670427
3.09	0.223589809962674
3.1	0.224450040833819
3.11	0.22528477648423
3.12	0.226094022068622
3.13	0.22687779222439
3.14	0.227636110625113
3.15	0.22836900955767
3.16	0.229076529521506
3.17	0.229758718848689
3.18	0.2304156333435
3.19	0.231047335940366
3.2	0.231653896379024
3.21	0.232235390895899
3.22	0.232791901930712
3.23	0.233323517847441
3.24	0.233830332668765
3.25	0.234312445823221
3.26	0.234769961904336
3.27	0.235202990441034
3.28	0.235611645678685
3.29	0.23599604637018
3.3	0.236356315576479
3.31	0.236692580476092
3.32	0.237004972182998
3.33	0.237293625572544
3.34	0.237558679114878
3.35	0.237800274715511
3.36	0.238018557562624
3.37	0.238213675980764
3.38	0.238385781290576
3.39	0.23853502767427
3.4	0.238661572046513
3.41	0.238765573930479
3.42	0.238847195338765
3.43	0.238906600658958
3.44	0.238943956543603
3.45	0.238959431804345
3.46	0.238953197310052
3.47	0.238925425888725
3.48	0.238876292232988
3.49	0.238805972809021
3.5	0.238714645768733
3.51	0.238602490865066
3.52	0.238469689370233
3.53	0.238316423996802
3.54	0.238142878821464
3.55	0.237949239211372
3.56	0.237735691752947
3.57	0.237502424183017
3.58	0.237249625322215
3.59	0.236977485010511
3.6	0.236686194044811
3.61	0.236375944118512
3.62	0.23604692776295
3.63	0.235699338290647
3.64	0.235333369740294
3.65	0.234949216823398
3.66	0.234547074872518
3.67	0.234127139791035
3.68	0.233689608004398
3.69	0.233234676412777
3.7	0.232762542345084
3.71	0.2322734035143
3.72	0.231767457974063
3.73	0.231244904076476
3.74	0.230705940431074
3.75	0.230150765864932
3.76	0.229579579383861
3.77	0.228992580134645
3.78	0.228389967368304
3.79	0.22777194040434
3.8	0.227138698595915
3.81	0.226490441295974
3.82	0.225827367824229
3.83	0.225149677435019
3.84	0.224457569286001
3.85	0.223751242407642
3.86	0.223030895673505
3.87	0.222296727771286
3.88	0.221548937174586
3.89	0.22078772211542
3.9	0.220013280557389
3.91	0.219225810169565
3.92	0.218425508301002
3.93	0.217612571955916
3.94	0.216787197769466
3.95	0.215949581984161
3.96	0.215099920426846
3.97	0.214238408486275
3.98	0.213365241091244
3.99	0.212480612689275
4	0.211584717225838
4.01	0.210677748124098
4.02	0.209759898265176
4.03	0.208831359968908
4.04	0.20789232497511
4.05	0.206942984425298
4.06	0.20598352884491
4.07	0.205014148125966
4.08	0.204035031510194
4.09	0.203046367572593
4.1	0.202048344205441
4.11	0.201041148602721
4.12	0.200024967244973
4.13	0.198999985884562
4.14	0.197966389531349
4.15	0.196924362438758
4.16	0.195874088090249
4.17	0.194815749186168
4.18	0.193749527630982
4.19	0.192675604520895
4.2	0.19159416013183
4.21	0.190505373907781
4.22	0.189409424449529
4.23	0.188306489503711
4.24	0.187196745952247
4.25	0.186080369802114
4.26	0.184957536175469
4.27	0.183828419300114
4.28	0.182693192500299
4.29	0.181552028187865
4.3	0.180405097853716
4.31	0.179252572059625
4.32	0.178094620430375
4.33	0.176931411646217
4.34	0.175763113435657
4.35	0.174589892568569
4.36	0.173411914849632
4.37	0.172229345112077
4.38	0.171042347211767
4.39	0.16985108402159
4.4	0.168655717426169
4.41	0.167456408316895
4.42	0.166253316587276
4.43	0.165046601128604
4.44	0.16383641982594
4.45	0.162622929554427
4.46	0.161406286175911
4.47	0.160186644535894
4.48	0.158964158460805
4.49	0.157738980755599
4.5	0.156511263201686
4.51	0.15528115655518
4.52	0.154048810545494
4.53	0.152814373874262
4.54	0.151577994214601
4.55	0.15033981821072
4.56	0.149099991477871
4.57	0.147858658602658
4.58	0.146615963143697
4.59	0.14537204763264
4.6	0.14412705357557
4.61	0.142881121454769
4.62	0.141634390730862
4.63	0.140386999845363
4.64	0.139139086223602
4.65	0.137890786278073
4.66	0.136642235412181
4.67	0.135393568024428
4.68	0.13414491751303
4.69	0.132896416280971
4.7	0.131648195741528
4.71	0.130400386324266
4.72	0.129153117481512
4.73	0.127906517695333
4.74	0.126660714485032
4.75	0.12541583441517
4.76	0.124172003104151
4.77	0.122929345233361
4.78	0.121687984556906
4.79	0.120448043911965
4.8	0.119209645229768
4.81	0.117972909547238
4.82	0.116737957019322
4.83	0.115504906932024
4.84	0.114273877716196
4.85	0.113044986962085
4.86	0.111818351434708
4.87	0.110594087090051
4.88	0.109372309092162
4.89	0.108153131831161
4.9	0.106936668942218
4.91	0.10572303332554
4.92	0.104512337167416
4.93	0.103304691962381
4.94	0.102100208536537
4.95	0.100898997072117
4.96	0.0997011671333192
4.97	0.0985068276935165
4.98	0.0973160871638827
4.99	0.0961290534235295
5	0.0949458338512294
5.01	0.0937665353588101
5.02	0.0925912644263177
5.03	0.0914201271390408
5.04	0.0902532292265071
5.05	0.0890906761035615
5.06	0.087932572913643
5.07	0.0867790245743939
5.08	0.0856301358257307
5.09	0.0844860112805287
5.1	0.0833467554780663
5.11	0.0822124729404038
5.12	0.0810832682318624
5.13	0.079959246021801
5.14	0.0788405111508807
5.15	0.0777271687010368
5.16	0.0766193240693828
5.17	0.0755170830462851
5.18	0.0744205518978703
5.19	0.0733298374532343
5.2	0.0722450471966442
5.21	0.0711662893650432
5.22	0.0700936730511864
5.23	0.0690273083127504
5.24	0.067967306287793
5.25	0.0669137793169433
5.26	0.0658668410727409
5.27	0.0648266066965554
5.28	0.0637931929435441
5.29	0.0627667183361271
5.3	0.0617473033264856
5.31	0.0607350704686091
5.32	0.0597301446004363
5.33	0.0587326530366639
5.34	0.0577427257728045
5.35	0.0567604957011004
5.36	0.0557860988389059
5.37	0.0548196745701581
5.38	0.0538613659005604
5.39	0.0529113197270929
5.4	0.0519696871224467
5.41	0.0510366236349498
5.42	0.0501122896045074
5.43	0.0491968504950172
5.44	0.0482904772436368
5.45	0.0473933466271633
5.46	0.0465056416456405
5.47	0.045627551923145
5.48	0.0447592741254428
5.49	0.0439010123939627
5.5	0.0430529787951683
5.51	0.0422153937840047
5.52	0.0413884866796038
5.53	0.0405724961508327
5.54	0.0397676707085622
5.55	0.0389742692007419
5.56	0.0381925613053393
5.57	0.0374228280151685
5.58	0.0366653621072558
5.59	0.0359204685880129
5.6	0.035188465103753
5.61	0.0344696823042682
5.62	0.0337644641451175
5.63	0.0330731681120208
5.64	0.0323961653483283
5.65	0.031733840663985
5.66	0.031086592401779
5.67	0.0304548321339906
5.68	0.0298389841600851
5.69	0.0292394847737583
5.7	0.0286567812658754
5.71	0.0280913306285574
5.72	0.0275435979255398
5.73	0.0270140542947685
5.74	0.0265031745517934
5.75	0.0260114343668575
5.76	0.0255393069952691
5.77	0.0250872595497457
5.78	0.0246557488153075
5.79	0.0242452166219546
5.8	0.0238560848077568
5.81	0.0234887498246869
5.82	0.0231435770609555
5.83	0.0228208949760109
5.84	0.0225209891660229
5.85	0.0222440964978607
5.86	0.0219903994658208
5.87	0.0217600209365934
5.88	0.0215530194521391
5.89	0.0213693852562897
5.9	0.0212090371980648
5.91	0.0210718206426809
5.92	0.0209575064910438
5.93	0.0208657913710564
5.94	0.0207962990220567
5.95	0.0207485828492464
5.96	0.0207221295814374
5.97	0.0207163639255105
5.98	0.0207306540771599
5.99	0.0207643179220849
6	0.0208166297454977
6.01	0.0208868272616077
6.02	0.0209741187777116
6.03	0.0210776903188312
6.04	0.0211967125568545
6.05	0.0213303474109626
6.06	0.0214777542116802
6.07	0.0216380953476689
6.08	0.0218105413403261
6.09	0.021994275315524
6.1	0.0221884968632714
6.11	0.0223924252941187
6.12	0.0226053023158801
6.13	0.0228263941651746
6.14	0.0230549932362201
6.15	0.0232904192541689
6.16	0.0235320200426768
6.17	0.0237791719357467
6.18	0.0240312798827197
6.19	0.0242877772928318
6.2	0.0245481256625941
6.21	0.0248118140254858
6.22	0.0250783582594662
6.23	0.0253473002839136
6.24	0.0256182071733847
6.25	0.0258906702121008
6.26	0.0261643039093578
6.27	0.0264387449929892
6.28	0.0267136513950245
6.29	0.0269887012412128
6.3	0.0272635918537632
6.31	0.0275380387747419
6.32	0.0278117748159142
6.33	0.0280845491392901
6.34	0.0283561263715859
6.35	0.0286262857546745
6.36	0.028894820333338
6.37	0.0291615361809775
6.38	0.0294262516633066
6.39	0.0296887967397248
6.4	0.0299490123016261
6.41	0.0302067495467374
6.42	0.0304618693882735
6.43	0.0307142418976845
6.44	0.0309637457795262
6.45	0.0312102678770796
6.46	0.0314537027071946
6.47	0.0316939520228922
6.48	0.0319309244022518
6.49	0.0321645348621351
6.5	0.0323947044953465
6.51	0.0326213601298796
6.52	0.0328444340089062
6.53	0.0330638634903222
6.54	0.0332795907645663
6.55	0.0334915625896779
6.56	0.0336997300424322
6.57	0.0339040482845985
6.58	0.0341044763433341
6.59	0.0343009769047934
6.6	0.034493516120172
6.61	0.0346820634233008
6.62	0.0348665913591205
6.63	0.0350470754222828
6.64	0.0352234939052563
6.65	0.0353958277553093
6.66	0.0355640604398023
6.67	0.0357281778192502
6.68	0.0358881680276701
6.69	0.0360440213597112
6.7	0.0361957301641997
6.71	0.0363432887435989
6.72	0.0364866932590939
6.73	0.0366259416408989
6.74	0.0367610335034549
6.75	0.0368919700652478
6.76	0.0370187540729099
6.77	0.0371413897293768
6.78	0.0372598826258383
6.79	0.0373742396772243
6.8	0.0374844690610596
6.81	0.0375905801594207
6.82	0.0376925835038858
6.83	0.0377904907231986
6.84	0.0378843144935819
6.85	0.0379740684914632
6.86	0.0380597673485375
6.87	0.0381414266089699
6.88	0.038219062688665
6.89	0.0382926928364354
6.9	0.0383623350970036
6.91	0.0384280082757128
6.92	0.0384897319048266
6.93	0.0385475262113907
6.94	0.0386014120864899
6.95	0.0386514110558992
6.96	0.0386975452519855
6.97	0.0387398373868457
6.98	0.0387783107265802
6.99	0.0388129890666549
7	0.0388438967082884
7.01	0.0388710584358134
7.02	0.038894499494963
7.03	0.0389142455720216
7.04	0.038930322773816
7.05	0.0389427576084843
7.06	0.0389515769669988
7.07	0.0389568081053853
7.08	0.0389584786276355
7.09	0.0389566164692373
7.1	0.0389512498813325
7.11	0.0389424074154449
7.12	0.038930117908759
7.13	0.0389144104699326
7.14	0.0388953144653963
7.15	0.0388728595061452
7.16	0.0388470754349792
7.17	0.0388179923141686
7.18	0.0387856404135552
7.19	0.0387500501990301
7.2	0.0387112523213967
7.21	0.0386692776056038
7.22	0.038624157040311
7.23	0.0385759217677943
7.24	0.0385246030741739
7.25	0.038470232379926
7.26	0.0384128412307123
7.27	0.0383524612884705
7.28	0.0382891243227802
7.29	0.0382228622024807
7.3	0.0381537068875507
7.31	0.038081690421206
7.32	0.0380068449222326
7.33	0.0379292025775601
7.34	0.0378487956350047
7.35	0.0377656563962582
7.36	0.0376798172100428
7.37	0.0375913104654802
7.38	0.0375001685856174
7.39	0.03740642402115
7.4	0.0373101092443007
7.41	0.0372112567428788
7.42	0.0371098990144745
7.43	0.0370060685608282
7.44	0.0368997978823411
7.45	0.0367911194727229
7.46	0.0366800658137882
7.47	0.0365666693703858
7.48	0.0364509625854474
7.49	0.0363329778751867
7.5	0.0362127476243915
7.51	0.0360903041818636
7.52	0.0359656798559527
7.53	0.0358389069102225
7.54	0.0357100175592054
7.55	0.03557904396428
7.56	0.0354460182296482
7.57	0.0353109723984113
7.58	0.0351739384487446
7.59	0.0350349482901724
7.6	0.0348940337599258
7.61	0.0347512266194098
7.62	0.0346065585507413
7.63	0.0344600611533868
7.64	0.0343117659408798
7.65	0.0341617043376193
7.66	0.0340099076757568
7.67	0.0338564071921586
7.68	0.0337012340254453
7.69	0.0335444192131086
7.7	0.0333859936887075
7.71	0.0332259882791286
7.72	0.0330644337019287
7.73	0.0329013605627424
7.74	0.0327367993527565
7.75	0.0325707804462666
7.76	0.0324033340982755
7.77	0.0322344904421859
7.78	0.0320642794875445
7.79	0.0318927311178393
7.8	0.0317198750883859
7.81	0.0315457410242511
7.82	0.0313703584182535
7.83	0.031193756629015
7.84	0.0310159648790819
7.85	0.0308370122530874
7.86	0.0306569276959989
7.87	0.0304757400113999
7.88	0.0302934778598341
7.89	0.0301101697572112
7.9	0.029925844073268
7.91	0.0297405290300824
7.92	0.0295542527006336
7.93	0.0293670430074369
7.94	0.0291789277212143
7.95	0.0289899344596275
7.96	0.0288000906860568
7.97	0.028609423708447
7.98	0.0284179606781898
7.99	0.0282257285890662
8	0.0280327542762463
8.01	0.0278390644153285
8.02	0.0276446855214417
8.03	0.0274496439483976
8.04	0.0272539658878906
8.05	0.0270576773687495
8.06	0.0268608042562497
8.07	0.0266633722514653
8.08	0.0264654068906859
8.09	0.0262669335448736
8.1	0.0260679774191801
8.11	0.0258685635525165
8.12	0.0256687168171734
8.13	0.0254684619184953
8.14	0.0252678233946093
8.15	0.0250668256162074
8.16	0.0248654927863892
8.17	0.0246638489405449
8.18	0.0244619179463154
8.19	0.0242597235035938
8.2	0.0240572891445885
8.21	0.0238546382339459
8.22	0.0236517939689305
8.23	0.0234487793796736
8.24	0.0232456173294654
8.25	0.0230423305151267
8.26	0.0228389414674407
8.27	0.0226354725516388
8.28	0.0224319459679692
8.29	0.0222283837523232
8.3	0.0220248077769321
8.31	0.0218212397511386
8.32	0.021617701222238
8.33	0.0214142135763991
8.34	0.0212107980396547
8.35	0.0210074756789882
8.36	0.0208042674034767
8.37	0.0206011939655446
8.38	0.0203982759622865
8.39	0.0201955338368923
8.4	0.0199929878801593
8.41	0.0197906582321027
8.42	0.0195885648836671
8.43	0.0193867276785444
8.44	0.0191851663150956
8.45	0.0189839003483898
8.46	0.0187829491923577
8.47	0.0185823321220702
8.48	0.0183820682761416
8.49	0.0181821766592646
8.5	0.0179826761448911
8.51	0.0177835854780516
8.52	0.017584923278326
8.53	0.0173867080429834
8.54	0.0171889581502737
8.55	0.0169916918629063
8.56	0.0167949273317065
8.57	0.0165986825994664
8.58	0.016402975604997
8.59	0.0162078241873925
8.6	0.0160132460905238
8.61	0.0158192589677604
8.62	0.015625880386945
8.63	0.015433127835632
8.64	0.0152410187265953
8.65	0.0150495704036372
8.66	0.0148588001476965
8.67	0.0146687251832893
8.68	0.0144793626852866
8.69	0.014290729786062
8.7	0.0141028435830223
8.71	0.0139157211465412
8.72	0.0137293795283321
8.73	0.0135438357702721
8.74	0.0133591069137117
8.75	0.0131752100093002
8.76	0.0129921621273506
8.77	0.0128099803687885
8.78	0.0126286818767075
8.79	0.0124482838485791
8.8	0.0122688035491509
8.81	0.0120902583240775
8.82	0.01191266561433
8.83	0.011736042971431
8.84	0.011560408073566
8.85	0.0113857787426271
8.86	0.0112121729622441
8.87	0.0110396088968665
8.88	0.0108681049119577
8.89	0.0106976795953717
8.9	0.0105283517799838
8.91	0.0103601405676491
8.92	0.0101930653545702
8.93	0.010027145858156
8.94	0.00986240214545681
8.95	0.00969885466326983
8.96	0.00953652427000468
8.97	0.0093754322694059
8.98	0.00921560044623381
8.99	0.00905705110400232
9	0.00889980710487265
9.01	0.00874389191181017
9.02	0.00858932963309859
9.03	0.00843614506930972
9.04	0.00828436376282237
9.05	0.00813401204996937
9.06	0.00798511711588641
9.07	0.0078377070521221
9.08	0.00769181091704245
9.09	0.00754745879904912
9.1	0.0074046818825834
9.11	0.00726351251687361
9.12	0.00712398428729499
9.13	0.00698613208922111
9.14	0.00684999220407831
9.15	0.00671560237733263
9.16	0.00658300189796385
9.17	0.00645223167889814
9.18	0.00632333433771299
9.19	0.00619635427678657
9.2	0.00607133776184651
9.21	0.00594833299769905
9.22	0.00582739019959504
9.23	0.00570856165853735
9.24	0.00559190179836772
9.25	0.00547746722226996
9.26	0.00536531674585782
9.27	0.0052555114136467
9.28	0.00514811449531472
9.29	0.00504319145766532
9.3	0.00494080990783585
9.31	0.00484103950286231
9.32	0.00474395182034745
9.33	0.00464962018472708
9.34	0.00455811944344716
9.35	0.00446952568737262
9.36	0.00438391590996463
9.37	0.00430136760022644
9.38	0.00422195826525966
9.39	0.00414576487933474
9.4	0.00407286325821285
9.41	0.00400332735914979
9.42	0.00393722850988215
9.43	0.00387463457252555
9.44	0.00381560905182337
9.45	0.00376021016060675
9.46	0.00370848985897872
9.47	0.00366049288731123
9.48	0.00361625581624144
9.49	0.00357580613929761
9.5	0.00353916143549023
9.51	0.00350632862944322
9.52	0.00347730337573354
9.53	0.00345206959171761
9.54	0.00343059915906177
9.55	0.00341285180904508
9.56	0.00339877520044395
9.57	0.00338830519165621
9.58	0.0033813663015708
9.59	0.00337787234678892
9.6	0.00337772723621033
9.61	0.00338082589909823
9.62	0.00338705531877231
9.63	0.0033962956417911
9.64	0.00340842133199484
9.65	0.00342330233943564
9.66	0.00344080525646545
9.67	0.00346079443637954
9.68	0.00348313305387018
9.69	0.00350768409074806
9.7	0.00353431123483598
9.71	0.00356287968401138
9.72	0.00359325685128179
9.73	0.00362531297022858
9.74	0.00365892160274976
9.75	0.0036939600535815
9.76	0.00373030969742242
9.77	0.00376785622596022
9.78	0.00380648982249664
9.79	0.00384610527246752
9.8	0.00388660201780315
9.81	0.00392788416323243
9.82	0.00396986044177527
9.83	0.00401244414649516
9.84	0.0040555530347013
9.85	0.00409910921028579
9.86	0.00414303898914262
9.87	0.00418727275203661
9.88	0.004231744788657
9.89	0.00427639313596404
9.9	0.00432115941363025
9.91	0.00436598865862704
9.92	0.00441082916090133
9.93	0.00445563230149378
9.94	0.00450035239425759
9.95	0.00454494653211579
9.96	0.00458937443845467
9.97	0.00463359832409192
9.98	0.00467758275027745
9.99	0.00472129449771254
10	0.00476470244179401
10.01	0.00480777743408714
10.02	0.00485049218986847
10.03	0.00489282118166501
10.04	0.0049347405386412
10.05	0.00497622795161628
10.06	0.00501726258346056
10.07	0.00505782498474917
10.08	0.00509789701429496
10.09	0.00513746176443347
10.1	0.00517650349076277
10.11	0.00521500754611494
10.12	0.00525296031851005
10.13	0.00529034917289617
10.14	0.00532716239640138
10.15	0.00536338914699883
10.16	0.00539901940519165
10.17	0.00543404392873861
10.18	0.00546845421009155
10.19	0.00550224243643708
10.2	0.00553540145214757
10.21	0.0055679247235114
10.22	0.00559980630558591
10.23	0.00563104081103491
10.24	0.00566162338082981
10.25	0.0056915496566981
10.26	0.00572081575517057
10.27	0.00574941824321122
10.28	0.0057773541151924
10.29	0.00580462077126838
10.3	0.00583121599697483
10.31	0.00585713794397942
10.32	0.00588238511195084
10.33	0.0059069563314324
10.34	0.00593085074768372
10.35	0.00595406780540259
10.36	0.00597660723431448
10.37	0.00599846903552431
10.38	0.00601965346861275
10.39	0.00604016103942738
10.4	0.00605999248852877
10.41	0.00607914878022888
10.42	0.00609763109221365
10.43	0.00611544080569204
10.44	0.00613257949606158
10.45	0.00614904892403823
10.46	0.00616485102722623
10.47	0.00617998791212758
10.48	0.00619446184649964
10.49	0.00620827525215081
10.5	0.00622143069802287
10.51	0.00623393089363166
10.52	0.00624577868281235
10.53	0.00625697703774675
10.54	0.00626752905329208
10.55	0.00627743794153125
10.56	0.00628670702658532
10.57	0.00629533973969169
10.58	0.00630333961442289
10.59	0.00631071028218657
10.6	0.00631745546788175
10.61	0.00632357898574658
10.62	0.00632908473538337
10.63	0.00633397669795412
10.64	0.00633825893250969
10.65	0.00634193557251002
10.66	0.00634501082243245
10.67	0.00634748895456136
10.68	0.00634937430586716
10.69	0.00635067127503276
10.7	0.00635138431957823
10.71	0.00635151795309452
10.72	0.00635107674260027
10.73	0.00635006530595175
10.74	0.00634848830941286
10.75	0.00634635046524337
10.76	0.00634365652942221
10.77	0.00634041129943352
10.78	0.00633661961212134
10.79	0.00633228634164045
10.8	0.00632741639744275
10.81	0.00632201472237508
10.82	0.00631608629080186
10.83	0.00630963610680835
10.84	0.00630266920245488
10.85	0.0062951906360954
10.86	0.00628720549074148
10.87	0.00627871887247788
10.88	0.00626973590893232
10.89	0.00626026174778525
10.9	0.00625030155533737
10.91	0.00623986051510665
10.92	0.00622894382646652
10.93	0.00621755670333923
10.94	0.00620570437291838
10.95	0.00619339207442035
10.96	0.00618062505787705
10.97	0.00616740858298939
10.98	0.00615374791794345
10.99	0.00613964833835299
11	0.00612511512615596
11.01	0.00611015356856738
11.02	0.00609476895707027
11.03	0.00607896658642705
11.04	0.00606275175370759
11.05	0.00604612975735299
11.06	0.00602910589626176
11.07	0.00601168546891525
11.08	0.00599387377248251
11.09	0.00597567610199763
11.1	0.00595709774953676
11.11	0.00593814400341444
11.12	0.00591882014739159
11.13	0.00589913145993957
11.14	0.00587908321347449
11.15	0.00585868067365576
11.16	0.00583792909866641
11.17	0.00581683373853701
11.18	0.00579539983447148
11.19	0.00577363261819374
11.2	0.00575153731132406
11.21	0.00572911912473995
11.22	0.00570638325799135
11.23	0.00568333489869555
11.24	0.00565997922197264
11.25	0.00563632138988757
11.26	0.00561236655089112
11.27	0.00558811983931063
11.28	0.00556358637480527
11.29	0.0055387712618877
11.3	0.0055136795894048
11.31	0.00548831643008318
11.32	0.00546268684004747
11.33	0.00543679585836617
11.34	0.00541064850661907
11.35	0.00538424978845208
11.36	0.00535760468916626
11.37	0.00533071817530774
11.38	0.00530359519427374
11.39	0.00527624067391154
11.4	0.00524865952216458
11.41	0.00522085662669073
11.42	0.00519283685451772
11.43	0.00516460505168652
11.44	0.00513616604293081
11.45	0.00510752463134538
11.46	0.00507868559806665
11.47	0.00504965370198156
11.48	0.0050204336794159
11.49	0.0049910302438614
11.5	0.00496144808569213
11.51	0.00493169187189999
11.52	0.00490176624583376
11.53	0.00487167582695185
11.54	0.00484142521058463
11.55	0.00481101896770048
11.56	0.00478046164467927
11.57	0.00474975776310809
11.58	0.00471891181956896
11.59	0.00468792828544813
11.6	0.00465681160674233
11.61	0.0046255662038812
11.62	0.00459419647156399
11.63	0.00456270677859363
11.64	0.00453110146771067
11.65	0.00449938485547316
11.66	0.0044675612320993
11.67	0.0044356348613476
11.68	0.00440360998039889
11.69	0.00437149079973713
11.7	0.00433928150306105
11.71	0.00430698624717633
11.72	0.0042746091619175
11.73	0.00424215435006665
11.74	0.00420962588728563
11.75	0.00417702782206277
11.76	0.0041443641756549
11.77	0.00411163894204744
11.78	0.00407885608792337
11.79	0.00404601955263276
11.8	0.00401313324818438
11.81	0.00398020105923545
11.82	0.00394722684310038
11.83	0.00391421442975271
11.84	0.00388116762185926
11.85	0.00384809019480495
11.86	0.00381498589673718
11.87	0.00378185844861648
11.88	0.00374871154427676
11.89	0.00371554885050278
11.9	0.00368237400711167
11.91	0.00364919062704249
11.92	0.00361600229646807
11.93	0.00358281257490425
11.94	0.0035496249953475
11.95	0.00351644306440764
11.96	0.00348327026246048
11.97	0.00345011004382065
11.98	0.00341696583691127
11.99	0.00338384104446204
12	0.00335073904371393
12.01	0.00331766318663495
12.02	0.00328461680016387
12.03	0.00325160318645233
12.04	0.00321862562313625
12.05	0.00318568736361745
12.06	0.00315279163736486
12.07	0.00311994165023105
12.08	0.00308714058478844
12.09	0.00305439160069127
12.1	0.00302169783504023
12.11	0.00298906240279188
12.12	0.00295648839716935
12.13	0.00292397889010833
12.14	0.00289153693271969
12.15	0.00285916555578396
12.16	0.00282686777026701
12.17	0.00279464656786422
12.18	0.0027625049215731
12.19	0.0027304457863
12.2	0.00269847209949191
12.21	0.00266658678180866
12.22	0.0026347927378241
12.23	0.00260309285676962
12.24	0.0025714900133129
12.25	0.00253998706837864
12.26	0.00250858687001297
12.27	0.00247729225429434
12.28	0.00244610604628912
12.29	0.00241503106106438
12.3	0.00238407010474717
12.31	0.00235322597564436
12.32	0.00232250146542441
12.33	0.00229189936035824
12.34	0.00226142244263298
12.35	0.00223107349172957
12.36	0.00220085528588332
12.37	0.00217077060362119
12.38	0.00214082222538223
12.39	0.00211101293523195
12.4	0.00208134552266965
12.41	0.00205182278453764
12.42	0.0020224475270384
12.43	0.00199322256786469
12.44	0.00196415073845169
12.45	0.00193523488635902
12.46	0.00190647787778681
12.47	0.00187788260023875
12.48	0.0018494519653381
12.49	0.0018211889118081
12.5	0.00179309640862512
12.51	0.00176517745835641
12.52	0.00173743510069331
12.53	0.0017098724161913
12.54	0.00168249253023063
12.55	0.00165529861720857
12.56	0.00162829390497896
12.57	0.0016014816795525
12.58	0.00157486529007156
12.59	0.00154844815407747
12.6	0.00152223376308331
12.61	0.00149622568846909
12.62	0.0014704275877193
12.63	0.00144484321101224
12.64	0.0014194764081852
12.65	0.00139433113608417
12.66	0.00136941146632308
12.67	0.00134472159345589
12.68	0.00132026584358562
12.69	0.00129604868341199
12.7	0.00127207472973336
12.71	0.00124834875940372
12.72	0.00122487571975132
12.73	0.00120166073945048
12.74	0.00117870913982301
12.75	0.00115602644658439
12.76	0.00113361840196816
12.77	0.00111149097721024
12.78	0.00108965038532388
12.79	0.0010681030941043
12.8	0.00104685583926817
12.81	0.00102591563759495
12.82	0.00100528979995928
12.83	0.000984985944027639
12.84	0.000965012006480553
12.85	0.000945376254426276
12.86	0.000926087295755748
12.87	0.000907154088085795
12.88	0.000888585945841167
12.89	0.000870392545073375
12.9	0.000852583925385922
12.91	0.000835170488463843
12.92	0.000818162992410248
12.93	0.000801572541283457
12.94	0.000785410568879753
12.95	0.000769688816017235
12.96	0.000754419300314229
12.97	0.000739614277615967
12.98	0.000725286194086318
12.99	0.000711447628112221
13	0.00069811122126227
13.01	0.00068528959758317
13.02	0.000672995270874564
13.03	0.000661240539749595
13.04	0.000650037370673477
13.05	0.000639397269584422
13.06	0.000629331143269576
13.07	0.000619849152063691
13.08	0.000610960556217972
13.09	0.00060267355866882
13.1	0.000594995147707192
13.11	0.000587930943350155
13.12	0.0005814850517644
13.13	0.000575659932105456
13.14	0.000570456280431659
13.15	0.000565872934753019
13.16	0.000561906805223603
13.17	0.000558552832461437
13.18	0.000555803976352249
13.19	0.000553651236302775
13.2	0.000552083703185615
13.21	0.000551088641558514
13.22	0.000550651600048773
13.23	0.000550756546518948
13.24	0.000551386023911694
13.25	0.000552521322210548
13.26	0.000554142661481424
13.27	0.00055622938102723
13.28	0.000558760129878444
13.29	0.000561713054117305
13.3	0.000565065977281346
13.31	0.000568796570568991
13.32	0.000572882510241517
13.33	0.000577301620605673
13.34	0.000582032001243085
13.35	0.000587052138054324
13.36	0.000592340998098794
13.37	0.000597878108631668
13.38	0.000603643621197114
13.39	0.000609618361700365
13.4	0.000615783867691262
13.41	0.000622122414289157
13.42	0.000628617029765937
13.43	0.000635251502515051
13.44	0.000642010380322589
13.45	0.000648878963330521
13.46	0.000655843291748401
13.47	0.000662890129277618
13.48	0.000670006943234388
13.49	0.000677181882025304
13.5	0.000684403750771715
13.51	0.000691661985615318
13.52	0.000698946627222875
13.53	0.000706248293886978
13.54	0.000713558154565288
13.55	0.000720867902194436
13.56	0.000728169727392671
13.57	0.000735456292849532
13.58	0.000742720708417768
13.59	0.000749956507134669
13.6	0.000757157622118043
13.61	0.000764318364447458
13.62	0.000771433402100048
13.63	0.00077849773980111
13.64	0.000785506699992179
13.65	0.000792455904674545
13.66	0.000799341258328513
13.67	0.000806158931738492
13.68	0.000812905346675802
13.69	0.000819577161543906
13.7	0.000826171257804233
13.71	0.000832684727206467
13.72	0.000839114859794029
13.73	0.000845459132619701
13.74	0.000851715199114845
13.75	0.000857880879176213
13.76	0.000863954149751894
13.77	0.000869933136091827
13.78	0.000875816103480416
13.79	0.000881601449491378
13.8	0.000887287696697109
13.81	0.000892873485880192
13.82	0.00089835756954777
13.83	0.000903738805945254
13.84	0.000909016153404285
13.85	0.000914188664973067
13.86	0.000919255483442131
13.87	0.000924215836635003
13.88	0.000929069032956617
13.89	0.00093381445728173
13.9	0.000938451566959949
13.91	0.000942979888178489
13.92	0.0009473990124596
13.93	0.000951708593381332
13.94	0.000955908343493107
13.95	0.00095999803139134
13.96	0.000963977478971239
13.97	0.000967846558821808
13.98	0.000971605191788792
13.99	0.000975253344621061
14	0.000978791027806161
14.01	0.000982218293487138
14.02	0.000985535233488213
14.03	0.00098874197746485
14.04	0.000991838691139107
14.05	0.000994825574621188
14.06	0.000997702860834821
14.07	0.00100047081400302
14.08	0.00100312972823058
14.09	0.00100567992614391
14.1	0.00100812175759377
14.11	0.00101045559844145
14.12	0.00101268184938051
14.13	0.00101480093482848
14.14	0.0010168133018861
14.15	0.00101871941930149
14.16	0.00102051977652433
14.17	0.0010222148827896
14.18	0.00102380526623879
14.19	0.00102529147307929
14.2	0.00102667406679037
14.21	0.00102795362735817
14.22	0.00102913075055683
14.23	0.00103020604721763
14.24	0.00103118014259284
14.25	0.00103205367570105
14.26	0.00103282729870311
14.27	0.00103350167632452
14.28	0.00103407748529095
14.29	0.00103455541377317
14.3	0.00103493616087182
14.31	0.00103522043612123
14.32	0.0010354089589994
14.33	0.00103550245846904
14.34	0.00103550167252127
14.35	0.00103540734776988
14.36	0.00103522023900096
14.37	0.00103494110881786
14.38	0.00103457072721287
14.39	0.00103410987123479
14.4	0.00103355932460211
14.41	0.00103291987737671
14.42	0.0010321923256194
14.43	0.00103137747106873
14.44	0.00103047612083892
14.45	0.00102948908710545
14.46	0.00102841718682345
14.47	0.00102726124144502
14.48	0.00102602207663766
14.49	0.00102470052202641
14.5	0.00102329741094309
14.51	0.00102181358017306
14.52	0.00102024986970709
14.53	0.00101860712252019
14.54	0.00101688618434046
14.55	0.00101508790343118
14.56	0.00101321313037181
14.57	0.00101126271786035
14.58	0.00100923752050683
14.59	0.00100713839463735
14.6	0.00100496619810884
14.61	0.00100272179011793
14.62	0.00100040603103524
14.63	0.000998019782202783
14.64	0.000995563905811815
14.65	0.000993039264686795
14.66	0.000990446722156976
14.67	0.000987787141888488
14.68	0.000985061387736719
14.69	0.000982270323600051
14.7	0.000979414813263851
14.71	0.00097649572027816
14.72	0.000973513907804945
14.73	0.000970470238496533
14.74	0.000967365574356332
14.75	0.00096420077662131
14.76	0.000960976705631257
14.77	0.000957694220715683
14.78	0.000954354180065454
14.79	0.000950957440637556
14.8	0.000947504858021496
14.81	0.000943997286353611
14.82	0.000940435578194503
14.83	0.000936820584428465
14.84	0.000933153154167293
14.85	0.000929434134657093
14.86	0.000925664371171383
14.87	0.00092184470692463
14.88	0.000917975982982338
14.89	0.000914059038169907
14.9	0.000910094708988327
14.91	0.000906083829528613
14.92	0.000902027231388223
14.93	0.000897925743600819
14.94	0.000893780192543255
14.95	0.000889591401875709
14.96	0.000885360192453259
14.97	0.000881087382270135
14.98	0.000876773786376901
14.99	0.000872420216813285
15	0.000868027482550954
15.01	0.00086359638941933
15.02	0.00085912774005291
15.03	0.000854622333819201
15.04	0.00085008096677049
15.05	0.00084550443157446
15.06	0.000840893517476998
15.07	0.00083624901022121
15.08	0.000831571692022993
15.09	0.000826862341495185
15.1	0.000822121733625078
15.11	0.00081735063969577
15.12	0.000812549827268777
15.13	0.000807720060116325
15.14	0.000802862098196327
15.15	0.000797976697596674
15.16	0.000793064610503938
15.17	0.000788126585161113
15.18	0.00078316336583023
15.19	0.000778175692752974
15.2	0.000773164302127346
15.21	0.000768129926061857
15.22	0.000763073292550333
15.23	0.000757995125445637
15.24	0.00075289614441488
15.25	0.00074777706493399
15.26	0.000742638598243989
15.27	0.000737481451339179
15.28	0.000732306326925375
15.29	0.000727113923426046
15.3	0.000721904934934197
15.31	0.000716680051209288
15.32	0.000711439957655243
15.33	0.000706185335304534
15.34	0.000700916860797503
15.35	0.000695635206381884
15.36	0.000690341039884622
15.37	0.000685035024714994
15.38	0.000679717819843423
15.39	0.000674390079807919
15.4	0.000669052454690051
15.41	0.000663705590122124
15.42	0.00065835012728111
15.43	0.000652986702884992
15.44	0.000647615949192529
15.45	0.000642238494005398
15.46	0.000636854960665836
15.47	0.000631465968069577
15.48	0.000626072130663364
15.49	0.000620674058457698
15.5	0.000615272357028223
15.51	0.00060986762753304
15.52	0.000604460466728245
15.53	0.000599051466968955
15.54	0.000593641216235028
15.55	0.000588230298150099
15.56	0.000582819291994178
15.57	0.000577408772726695
15.58	0.000571999311015731
15.59	0.000566591473256644
15.6	0.000561185821598705
15.61	0.00055578291398573
15.62	0.000550383304171327
15.63	0.000544987541769655
15.64	0.000539596172279326
15.65	0.000534209737128496
15.66	0.000528828773715494
15.67	0.000523453815451125
15.68	0.000518085391807918
15.69	0.000512724028366237
15.7	0.000507370246873292
15.71	0.000502024565292772
15.72	0.000496687497863365
15.73	0.000491359555166313
15.74	0.000486041244188424
15.75	0.000480733068384631
15.76	0.000475435527765683
15.77	0.000470149118956797
15.78	0.000464874335297491
15.79	0.000459611666910691
15.8	0.000454361600803266
15.81	0.000449124620957177
15.82	0.00044390120842729
15.83	0.000438691841447539
15.84	0.000433496995544119
15.85	0.000428317143647327
15.86	0.000423152756218332
15.87	0.000418004301372353
15.88	0.000412872245018326
15.89	0.000407757051003095
15.9	0.000402659181255834
15.91	0.000397579095949427
15.92	0.000392517253668719
15.93	0.000387474111582674
15.94	0.000382450125633631
15.95	0.000377445750724759
15.96	0.000372461440932548
15.97	0.000367497649719701
15.98	0.000362554830163706
15.99	0.000357633435199029
16	0.000352733917867758
16.01	0.000347856731591477
16.02	0.000343002330451238
16.03	0.000338171169487059
16.04	0.000333363705013979
16.05	0.000328580394954645
16.06	0.000323821699191064
16.07	0.000319088079937531
16.08	0.000314380002132869
16.09	0.000309697933857101
16.1	0.0003050423467717
16.11	0.000300413716584699
16.12	0.000295812523542601
16.13	0.000291239252952503
16.14	0.000286694395733147
16.15	0.000282178448998875
16.16	0.00027769191667822
16.17	0.000273235310167839
16.18	0.000268809149026335
16.19	0.000264413961707188
16.2	0.0002600502863364
16.21	0.0002557186715338
16.22	0.000251419677284206
16.23	0.000247153875858714
16.24	0.000242921852787821
16.25	0.000238724207892007
16.26	0.000234561556372749
16.27	0.000230434529959046
16.28	0.000226343778125797
16.29	0.000222289969371429
16.3	0.000218273792566998
16.31	0.000214295958379786
16.32	0.000210357200762102
16.33	0.000206458278525118
16.34	0.000202599976970694
16.35	0.000198783109613789
16.36	0.000195008519972738
16.37	0.000191277083422884
16.38	0.000187589709140767
16.39	0.000183947342074846
16.4	0.000180350965013352
16.41	0.00017680160066368
16.42	0.000173300313787269
16.43	0.00016984821334437
16.44	0.000166446454619147
16.45	0.000163096241351478
16.46	0.000159798827801737
16.47	0.000156555520671987
16.48	0.00015336768098237
16.49	0.000150236725671348
16.5	0.000147164129008008
16.51	0.000144151423658099
16.52	0.000141200201362243
16.53	0.000138312113140222
16.54	0.000135488868876307
16.55	0.000132732236237033
16.56	0.000130044038737514
16.57	0.000127426152879067
16.58	0.000124880504137627
16.59	0.000122409061741974
16.6	0.000120013832041668
16.61	0.00011769685026773
16.62	0.000115460170702205
16.63	0.000113305854925756
16.64	0.000111235958218546
16.65	0.000109252513966279
16.66	0.000107357516058076
16.67	0.000105552899389434
16.68	0.000103840518468005
16.69	0.000102222124470168
16.7	0.000100699340969652
16.71	9.92736386427049e-05
16.72	9.79463096249668e-05
16.73	9.67184419094512e-05
16.74	9.55908946073741e-05
16.75	9.4564274542716e-05
16.76	9.36389152524097e-05
16.77	9.28148587361726e-05
16.78	9.20918409336355e-05
16.79	9.14692814500297e-05
16.8	9.09462778537818e-05
16.81	9.05216051336616e-05
16.82	9.01937201961603e-05
16.83	8.99607716026589e-05
16.84	8.98206140563239e-05
16.85	8.97708274607503e-05
16.86	8.98087398499099e-05
16.87	8.99314534111345e-05
16.88	9.01358731593279e-05
16.89	9.04187369747527e-05
16.9	9.07766466057355e-05
16.91	9.12060987054825e-05
16.92	9.17035150914957e-05
16.93	9.2265271826589e-05
16.94	9.28877265172394e-05
16.95	9.35672434034065e-05
16.96	9.43002160882091e-05
16.97	9.50830876467615e-05
16.98	9.59123680816446e-05
16.99	9.67846491572347e-05
17	9.7696616725981e-05
17.01	9.86450605451929e-05
17.02	9.96268819659065e-05
17.03	0.000100639099584398
17.04	0.00010167885292087
17.05	0.000102743404732537
17.06	0.000103830141763743
17.07	0.000104936574390827
17.08	0.000106060335214812
17.09	0.000107199176914504
17.1	0.000108350969398462
17.11	0.00010951369642836
17.12	0.000110685451873542
17.13	0.000111864435690423
17.14	0.000113048949674371
17.15	0.000114237393144465
17.16	0.000115428258512521
17.17	0.000116620126943001
17.18	0.000117811663975659
17.19	0.0001190016152642
17.2	0.00012018880246473
17.21	0.000121372119168117
17.22	0.000122550527039367
17.23	0.000123723052095342
17.24	0.000124888781139736
17.25	0.000126046858324795
17.26	0.000127196481995529
17.27	0.00012833690152538
17.28	0.00012946741448432
17.29	0.000130587363802963
17.3	0.000131696135246318
17.31	0.000132793154914067
17.32	0.000133877886948678
17.33	0.000134949831331821
17.34	0.000136008521868722
17.35	0.000137053524219211
17.36	0.000138084434127172
17.37	0.000139100875684828
17.38	0.000140102499735081
17.39	0.000141088982393932
17.4	0.000142060023622726
17.41	0.000143015345872019
17.42	0.00014395469291493
17.43	0.000144877828604131
17.44	0.000145784535796638
17.45	0.000146674615356399
17.46	0.000147547885115933
17.47	0.000148404179051056
17.48	0.000149243346358368
17.49	0.000150065250672179
17.5	0.000150869769333118
17.51	0.00015165679263953
17.52	0.000152426223193443
17.53	0.000153177975273492
17.54	0.000153911974246637
17.55	0.000154628155991099
17.56	0.000155326466386057
17.57	0.000156006860799131
17.58	0.000156669303627161
17.59	0.000157313767865091
17.6	0.000157940234654825
17.61	0.000158548692933036
17.62	0.000159139139013833
17.63	0.00015971157627788
17.64	0.000160266014792683
17.65	0.000160802471055163
17.66	0.000161320967627371
17.67	0.000161821532902361
17.68	0.000162304200817743
17.69	0.000162769010583609
17.7	0.000163216006475998
17.71	0.000163645237585425
17.72	0.000164056757583767
17.73	0.000164450624549382
17.74	0.000164826900746344
17.75	0.000165185652452364
17.76	0.000165526949766981
17.77	0.000165850866434625
17.78	0.000166157479707597
17.79	0.000166446870170247
17.8	0.000166719121600369
17.81	0.000166974320815455
17.82	0.000167212557560598
17.83	0.000167433924345551
17.84	0.000167638516374976
17.85	0.000167826431373288
17.86	0.000167997769498101
17.87	0.000168152633231084
17.88	0.000168291127280838
17.89	0.000168413358476723
17.9	0.000168519435668757
17.91	0.000168609469631476
17.92	0.000168683573004685
17.93	0.000168741860178116
17.94	0.000168784447231309
17.95	0.000168811451826983
17.96	0.000168822993189349
17.97	0.000168819191970547
17.98	0.000168800170216187
17.99	0.00016876605128971
18	0.000168716959832965
18.01	0.00016865302165447
18.02	0.000168574363694783
18.03	0.000168481113993155
18.04	0.000168373401591362
18.05	0.000168251356497454
18.06	0.000168115109642173
18.07	0.000167964792818081
18.08	0.000167800538613822
18.09	0.000167622480412897
18.1	0.000167430752308591
18.11	0.000167225489063261
18.12	0.000167006826093801
18.13	0.00016677489938812
18.14	0.000166529845511309
18.15	0.000166271801511759
18.16	0.000166000904957111
18.17	0.00016571729381838
18.18	0.000165421106486484
18.19	0.000165112481722464
18.2	0.000164791558612299
18.21	0.000164458476572265
18.22	0.000164113375268684
18.23	0.000163756394613914
18.24	0.000163387674729508
18.25	0.000163007355935284
18.26	0.000162615578693696
18.27	0.000162212483591226
18.28	0.000161798211324811
18.29	0.000161372902656532
18.3	0.000160936698412048
18.31	0.000160489739421572
18.32	0.00016003216653011
18.33	0.00015956412056094
18.34	0.000159085742284513
18.35	0.000158597172410379
18.36	0.000158098551554194
18.37	0.000157590020221713
18.38	0.000157071718794606
18.39	0.000156543787496268
18.4	0.000156006366383073
18.41	0.000155459595324286
18.42	0.000154903613979601
18.43	0.000154338561782936
18.44	0.000153764577925172
18.45	0.000153181801341527
18.46	0.000152590370688007
18.47	0.000151990424319862
18.48	0.000151382100299625
18.49	0.000150765536348387
18.5	0.00015014086985869
18.51	0.000149508237871493
18.52	0.000148867777047003
18.53	0.000148219623665931
18.54	0.000147563913627912
18.55	0.000146900782404599
18.56	0.000146230365052426
18.57	0.000145552796195874
18.58	0.00014486821001381
18.59	0.000144176740219642
18.6	0.000143478520053709
18.61	0.000142773682287386
18.62	0.00014206235919114
18.63	0.000141344682523913
18.64	0.000140620783550622
18.65	0.000139890792992311
18.66	0.000139154841046696
18.67	0.000138413057363178
18.68	0.000137665571043365
18.69	0.000136912510623075
18.7	0.00013615400406711
18.71	0.000135390178762947
18.72	0.000134621161508555
18.73	0.000133847078507794
18.74	0.000133068055364726
18.75	0.000132284217066265
18.76	0.000131495687985407
18.77	0.000130702591865603
18.78	0.000129905051831226
18.79	0.00012910319035265
18.8	0.000128297129265306
18.81	0.000127486989752736
18.82	0.000126672892341581
18.83	0.000125854956897879
18.84	0.000125033302619062
18.85	0.000124208048028472
18.86	0.000123379310977819
18.87	0.000122547208630996
18.88	0.000121711857468089
18.89	0.000120873373284936
18.9	0.000120031871170355
18.91	0.000119187465525666
18.92	0.000118340270049806
18.93	0.000117490397732457
18.94	0.000116637960854781
18.95	0.00011578307099226
18.96	0.000114925839005268
18.97	0.000114066375032207
18.98	0.000113204788507086
18.99	0.000112341188126748
19	0.000111475681878872
19.01	0.000110608377025791
19.02	0.000109739380105727
19.03	0.000108868796925471
19.04	0.000107996732573604
19.05	0.000107123291406841
19.06	0.000106248577059684
19.07	0.000105372692435314
19.08	0.00010449573971185
19.09	0.000103617820339461
19.1	0.000102739035047783
19.11	0.00010185948383456
19.12	0.000100979265981613
19.13	0.00010009848004413
19.14	9.92172238590076e-05
19.15	9.83355945420195e-05
19.16	9.74536884981876e-05
19.17	9.65716014177847e-05
19.18	9.56894282755309e-05
19.19	9.48072633530839e-05
19.2	9.39252002099865e-05
19.21	9.30433317245427e-05
19.22	9.21617500651297e-05
19.23	9.1280546722136e-05
19.24	9.03998124894589e-05
19.25	8.95196374864673e-05
19.26	8.86401111583029e-05
19.27	8.77613222769681e-05
19.28	8.68833589569116e-05
19.29	8.60063086560764e-05
19.3	8.51302581820496e-05
19.31	8.42552937015281e-05
19.32	8.33815007568414e-05
19.33	8.25089642562501e-05
19.34	8.16377684991616e-05
19.35	8.07679971797926e-05
19.36	7.98997334007706e-05
19.37	7.9033059674597e-05
19.38	7.81680579479312e-05
19.39	7.73048096078524e-05
19.4	7.6443395482997e-05
19.41	7.5583895885509e-05
19.42	7.47263905950688e-05
19.43	7.38709588903945e-05
19.44	7.30176795597642e-05
19.45	7.21666309213243e-05
19.46	7.13178908351092e-05
19.47	7.04715367221604e-05
19.48	6.96276455887891e-05
19.49	6.87862940436117e-05
19.5	6.79475583156679e-05
19.51	6.71115142816199e-05
19.52	6.62782374836085e-05
19.53	6.54478031640429e-05
19.54	6.46202862793943e-05
19.55	6.37957615374171e-05
19.56	6.29743034204661e-05
19.57	6.2155986220551e-05
19.58	6.13408840641028e-05
19.59	6.05290709556853e-05
19.6	5.9720620805829e-05
19.61	5.89156074710802e-05
19.62	5.81141047963038e-05
19.63	5.73161866526487e-05
19.64	5.65219269853352e-05
19.65	5.57313998569451e-05
19.66	5.49446795004428e-05
19.67	5.4161840367624e-05
19.68	5.33829571862795e-05
19.69	5.26081050190595e-05
19.7	5.18373593226096e-05
19.71	5.10707960139614e-05
19.72	5.03084915398139e-05
19.73	4.95505229480746e-05
19.74	4.87969679650549e-05
19.75	4.80479050774583e-05
19.76	4.73034136178084e-05
19.77	4.65635738559906e-05
19.78	4.58284670956757e-05
19.79	4.50981757762713e-05
19.8	4.43727835817888e-05
19.81	4.3652375555427e-05
19.82	4.29370382181462e-05
19.83	4.22268597020531e-05
19.84	4.15219298824139e-05
19.85	4.08223405209575e-05
19.86	4.01281854231581e-05
19.87	3.94395605928196e-05
19.88	3.87565644060761e-05
19.89	3.80792977917918e-05
19.9	3.74078644197167e-05
19.91	3.67423708997322e-05
19.92	3.60829269966504e-05
19.93	3.54296458550738e-05
19.94	3.47826442201267e-05
19.95	3.41420427042666e-05
19.96	3.35079660307799e-05
19.97	3.28805433083042e-05
19.98	3.225990831397e-05
19.99	3.16461997915301e-05
20	3.1039561745581e-05


==> TeX/Tikz/Data/Sim_P_good/v5.dat <==
0	0.946064362930402
0.01	0.936978018956375
0.02	0.927589741444233
0.03	0.917914667112454
0.04	0.907967726500388
0.05	0.897763652575803
0.06	0.887316989660743
0.07	0.876642102698986
0.08	0.865753186890249
0.09	0.854664277718152
0.1	0.843389261400759
0.11	0.831941885794278
0.12	0.820335771782109
0.13	0.808584425182967
0.14	0.796701249212963
0.15	0.7846995575375
0.16	0.772592587949237
0.17	0.76039351670829
0.18	0.748115473579867
0.19	0.735771557602657
0.2	0.723374853618093
0.21	0.710938449585791
0.22	0.698475454703718
0.23	0.685999018342279
0.24	0.673522349789222
0.25	0.661058738786121
0.26	0.648621576816564
0.27	0.636224379080082
0.28	0.623880807053226
0.29	0.611604691498876
0.3	0.599410055735496
0.31	0.587311138918296
0.32	0.575322419012479
0.33	0.563458635053669
0.34	0.551734808190697
0.35	0.54016626089017
0.36	0.528768633550026
0.37	0.517557897620723
0.38	0.506550364169189
0.39	0.495762686644999
0.4	0.485211856425685
0.41	0.47491518953628
0.42	0.464890302768825
0.43	0.455155077285683
0.44	0.445727607696463
0.45	0.436626134576531
0.46	0.427868958474596
0.47	0.419474333669693
0.48	0.411460340316758
0.49	0.403844734194973
0.5	0.396644774066221
0.51	0.389877027670403
0.52	0.383557158617056
0.53	0.377699697837835
0.54	0.372317804768476
0.55	0.367423024923772
0.56	0.363025051876747
0.57	0.359131502695218
0.58	0.35574771646509
0.59	0.352876585500465
0.6	0.350518428113209
0.61	0.348670910365466
0.62	0.34732902211868
0.63	0.346485110068888
0.64	0.346128967540173
0.65	0.346247977861143
0.66	0.34682730544609
0.67	0.34785012648509
0.68	0.349297889592915
0.69	0.351150595967354
0.7	0.353387088564237
0.71	0.355985340429113
0.72	0.358922733494329
0.73	0.36217632068254
0.74	0.365723065874626
0.75	0.369540058039738
0.76	0.373604697456604
0.77	0.37789485338632
0.78	0.38238899373427
0.79	0.387066288143435
0.8	0.391906686600953
0.81	0.396890976040513
0.82	0.402000817621922
0.83	0.407218767406699
0.84	0.412528283065664
0.85	0.417913719087173
0.86	0.423360312734787
0.87	0.428854162755092
0.88	0.434382202580062
0.89	0.439932169516874
0.9	0.445492571181329
0.91	0.451052650214447
0.92	0.456602348128357
0.93	0.46213226895828
0.94	0.467633643251602
0.95	0.473098292801505
0.96	0.478518596429167
0.97	0.483887457033303
0.98	0.489198270056219
0.99	0.494444893459597
1	0.499621619258795
1.01	0.50472314662974
1.02	0.509744556575738
1.03	0.51468128812151
1.04	0.519529115986981
1.05	0.52428412968304
1.06	0.528942713964538
1.07	0.533501530571607
1.08	0.537957501188335
1.09	0.54230779154739
1.1	0.546549796610003
1.11	0.550681126752424
1.12	0.554699594892351
1.13	0.558603204491637
1.14	0.562390138374722
1.15	0.566058748305453
1.16	0.569607545268378
1.17	0.573035190403875
1.18	0.576340486549791
1.19	0.579522370345455
1.2	0.582579904856971
1.21	0.585512272685655
1.22	0.588318769524202
1.23	0.59099879812781
1.24	0.593551862669937
1.25	0.595977563454627
1.26	0.598275591959524
1.27	0.600445726185616
1.28	0.60248782629168
1.29	0.604401830492999
1.3	0.606187751205588
1.31	0.60784567141865
1.32	0.609375741279111
1.33	0.610778174873752
1.34	0.612053247195074
1.35	0.613201291278551
1.36	0.614222695499595
1.37	0.615117901019631
1.38	0.615887399371375
1.39	0.616531730174292
1.4	0.617051478971752
1.41	0.617447275182272
1.42	0.617719790157546
1.43	0.617869735340774
1.44	0.617897860519142
1.45	0.617804952164773
1.46	0.617591831859048
1.47	0.617259354795355
1.48	0.616808408355943
1.49	0.616239910758663
1.5	0.615554809769884
1.51	0.614754081480028
1.52	0.613838729138488
1.53	0.612809782044984
1.54	0.611668294494549
1.55	0.610415344773643
1.56	0.609052034205021
1.57	0.607579486239268
1.58	0.605998845590933
1.59	0.604311277417569
1.6	0.602517966539923
1.61	0.600620116701854
1.62	0.598618949868569
1.63	0.596515705561943
1.64	0.594311640231855
1.65	0.59200802666252
1.66	0.589606153412956
1.67	0.58710732429084
1.68	0.58451285785909
1.69	0.581824086974628
1.7	0.579042358358919
1.71	0.576169032199874
1.72	0.57320548178496
1.73	0.570153093165343
1.74	0.567013264851007
1.75	0.563787407536953
1.76	0.560476943860618
1.77	0.557083308190821
1.78	0.553607946448547
1.79	0.550052315960136
1.8	0.546417885343439
1.81	0.54270613442765
1.82	0.538918554207708
1.83	0.535056646834176
1.84	0.531121925639792
1.85	0.52711591520386
1.86	0.523040151455942
1.87	0.518896181820417
1.88	0.514685565403627
1.89	0.510409873225546
1.9	0.506070688498087
1.91	0.501669606952396
1.92	0.497208237217648
1.93	0.492688201254191
1.94	0.488111134844069
1.95	0.48347868814224
1.96	0.478792526292172
1.97	0.474054330109738
1.98	0.469265796839737
1.99	0.464428640989717
2	0.459544595246195
2.01	0.454615411478787
2.02	0.449642861838259
2.03	0.444628739954964
2.04	0.439574862244737
2.05	0.434483069329844
2.06	0.429355227583229
2.07	0.42419323080497
2.08	0.41899900204056
2.09	0.413774495551374
2.1	0.408521698948514
2.11	0.403242635502017
2.12	0.397939366638373
2.13	0.392613994640142
2.14	0.387268665562494
2.15	0.381905572382429
2.16	0.37652695839747
2.17	0.371135120891591
2.18	0.365732415087143
2.19	0.36032125840245
2.2	0.354904135035593
2.21	0.34948360089563
2.22	0.344062288903007
2.23	0.338642914681208
2.24	0.333228282661617
2.25	0.327821292623051
2.26	0.322424946686317
2.27	0.317042356782301
2.28	0.311676752609289
2.29	0.306331490091269
2.3	0.301010060343485
2.31	0.295716099144286
2.32	0.290453396902859
2.33	0.285225909100297
2.34	0.280037767166198
2.35	0.274893289733812
2.36	0.269796994193289
2.37	0.26475360843376
2.38	0.259768082630369
2.39	0.254845600890995
2.4	0.249991592528574
2.41	0.245211742668221
2.42	0.240512001833121
2.43	0.235898594079693
2.44	0.231378023171141
2.45	0.226957076190698
2.46	0.222642823903861
2.47	0.218442617086494
2.48	0.214364077948207
2.49	0.210415085705098
2.5	0.206603755302493
2.51	0.202938408268154
2.52	0.199427534703583
2.53	0.196079745510521
2.54	0.192903714117182
2.55	0.189908107228382
2.56	0.187101504486075
2.57	0.184492307395869
2.58	0.18208863844526
2.59	0.179898231991882
2.6	0.177928319201739
2.61	0.176185510019052
2.62	0.174675675788068
2.63	0.173403836651756
2.64	0.172374058149857
2.65	0.171589361466374
2.66	0.17105165149194
2.67	0.170761666257753
2.68	0.170718950389946
2.69	0.17092185408995
2.7	0.17136755786184
2.71	0.172052121897064
2.72	0.17297055780946
2.73	0.174116919395304
2.74	0.175484408353617
2.75	0.177065490485198
2.76	0.178852017798713
2.77	0.180835352159406
2.78	0.183006486564008
2.79	0.185356160742568
2.8	0.187874968499772
2.81	0.190553454944161
2.82	0.19338220245741
2.83	0.196351904884464
2.84	0.199453429954405
2.85	0.202677870359305
2.86	0.206016584225061
2.87	0.209461225913169
2.88	0.213003768208704
2.89	0.216636516994774
2.9	0.22035211950293
2.91	0.224143567178157
2.92	0.228004194119648
2.93	0.231927671965116
2.94	0.235908001985951
2.95	0.23993950505952
2.96	0.244016810087046
2.97	0.248134841335258
2.98	0.252288805097194
2.99	0.256474175994826
3	0.260686683181913
3.01	0.264922296650965
3.02	0.269177213801454
3.03	0.273447846387534
3.04	0.277730807931276
3.05	0.282022901661149
3.06	0.286321109014008
3.07	0.290622578722079
3.08	0.294924616492807
3.09	0.299224675279263
3.1	0.303520346130816
3.11	0.307809349607902
3.12	0.312089527740587
3.13	0.316358836507702
3.14	0.320615338811422
3.15	0.324857197921259
3.16	0.329082671360986
3.17	0.333290105212184
3.18	0.337477928808488
3.19	0.341644649795524
3.2	0.345788849532317
3.21	0.349909178811145
3.22	0.354004353873853
3.23	0.358073152704017
3.24	0.362114411575311
3.25	0.366127021837896
3.26	0.370109926925585
3.27	0.374062119567879
3.28	0.377982639191892
3.29	0.381870569500371
3.3	0.385725036212843
3.31	0.389545204958053
3.32	0.393330279306453
3.33	0.397079498932677
3.34	0.400792137898315
3.35	0.404467503046321
3.36	0.408104932498891
3.37	0.411703794251257
3.38	0.415263484854534
3.39	0.418783428181111
3.4	0.422263074266718
3.41	0.425701898223657
3.42	0.429099399220126
3.43	0.43245509952097
3.44	0.435768543585501
3.45	0.439039297218427
3.46	0.442266946770141
3.47	0.445451098382951
3.48	0.448591377280133
3.49	0.451687427094787
3.5	0.454738909235857
3.51	0.457745502288776
3.52	0.460706901448357
3.53	0.463622817981857
3.54	0.466492978720147
3.55	0.469317125575132
3.56	0.472095015081758
3.57	0.474826417962917
3.58	0.477511118715846
3.59	0.480148915218581
3.6	0.482739618355218
3.61	0.485283051658796
3.62	0.487779050970618
3.63	0.490227464115121
3.64	0.492628150589171
3.65	0.494980981265016
3.66	0.497285838105978
3.67	0.499542613894182
3.68	0.501751211969523
3.69	0.50391154597926
3.7	0.506023539637561
3.71	0.508087126494431
3.72	0.510102249713477
3.73	0.512068861857983
3.74	0.513986924684819
3.75	0.515856408945749
3.76	0.517677294195706
3.77	0.519449568607613
3.78	0.521173228793473
3.79	0.522848279631245
3.8	0.52447473409734
3.81	0.52605261310428
3.82	0.527581945343374
3.83	0.529062767132047
3.84	0.530495122265618
3.85	0.531879061873298
3.86	0.533214644278142
3.87	0.534501934860815
3.88	0.535741005926937
3.89	0.536931936577799
3.9	0.538074812584371
3.91	0.539169726264333
3.92	0.540216776362042
3.93	0.541216067931295
3.94	0.542167712220706
3.95	0.543071826561634
3.96	0.54392853425848
3.97	0.5447379644813
3.98	0.545500252160578
3.99	0.546215537884106
4	0.546883967795831
4.01	0.547505693496615
4.02	0.548080871946827
4.03	0.548609665370645
4.04	0.549092241162058
4.05	0.54952877179244
4.06	0.549919434719676
4.07	0.550264412298733
4.08	0.550563891693667
4.09	0.550818064790971
4.1	0.551027128114229
4.11	0.551191282740028
4.12	0.551310734215068
4.13	0.551385692474447
4.14	0.551416371761064
4.15	0.551402990546098
4.16	0.551345771450547
4.17	0.551244941167764
4.18	0.551100730386982
4.19	0.550913373717774
4.2	0.550683109615444
4.21	0.5504101803073
4.22	0.550094831719791
4.23	0.549737313406477
4.24	0.54933787847683
4.25	0.548896783525815
4.26	0.548414288564243
4.27	0.547890656949881
4.28	0.547326155319304
4.29	0.546721053520445
4.3	0.546075624545856
4.31	0.545390144466663
4.32	0.54466489236717
4.33	0.543900150280135
4.34	0.543096203122687
4.35	0.542253338632869
4.36	0.541371847306804
4.37	0.54045202233647
4.38	0.539494159548077
4.39	0.53849855734103
4.4	0.537465516627468
4.41	0.536395340772391
4.42	0.535288335534337
4.43	0.534144809006617
4.44	0.532965071559118
4.45	0.531749435780634
4.46	0.530498216421734
4.47	0.529211730338192
4.48	0.527890296434907
4.49	0.526534235610376
4.5	0.525143870701686
4.51	0.523719526430001
4.52	0.522261529346595
4.53	0.520770207779375
4.54	0.519245891779911
4.55	0.517688913070993
4.56	0.516099604994673
4.57	0.514478302460811
4.58	0.51282534189614
4.59	0.511141061193804
4.6	0.509425799663428
4.61	0.507679897981665
4.62	0.505903698143245
4.63	0.504097543412534
4.64	0.502261778275582
4.65	0.500396748392688
4.66	0.498502800551435
4.67	0.496580282620274
4.68	0.494629543502567
4.69	0.49265093309117
4.7	0.490644802223503
4.71	0.488611502637149
4.72	0.486551386925947
4.73	0.484464808496615
4.74	0.482352121525889
4.75	0.480213680918185
4.76	0.478049842263784
4.77	0.475860961797558
4.78	0.473647396358209
4.79	0.471409503348082
4.8	0.469147640693487
4.81	0.466862166805595
4.82	0.464553440541874
4.83	0.462221821168108
4.84	0.459867668320955
4.85	0.4574913419711
4.86	0.455093202386989
4.87	0.452673610099142
4.88	0.450232925865069
4.89	0.447771510634792
4.9	0.445289725516988
4.91	0.442787931745738
4.92	0.440266490647933
4.93	0.4377257636113
4.94	0.435166112053104
4.95	0.432587897389509
4.96	0.429991481005611
4.97	0.427377224226175
4.98	0.424745488287072
4.99	0.422096634307432
5	0.41943102326254
5.01	0.41674901595747
5.02	0.414050973001505
5.03	0.411337254783323
5.04	0.408608221446999
5.05	0.405864232868827
5.06	0.40310564863498
5.07	0.400332828020041
5.08	0.397546129966423
5.09	0.394745913064704
5.1	0.391932535534887
5.11	0.389106355208648
5.12	0.386267729512542
5.13	0.383417015452285
5.14	0.380554569598036
5.15	0.377680748070811
5.16	0.37479590653
5.17	0.371900400162047
5.18	0.368994583670346
5.19	0.366078811266364
5.2	0.363153436662076
5.21	0.360218813063705
5.22	0.357275293166873
5.23	0.35432322915319
5.24	0.351362972688324
5.25	0.348394874921632
5.26	0.345419286487423
5.27	0.342436557507884
5.28	0.339447037597772
5.29	0.336451075870949
5.3	0.333449020948806
5.31	0.330441220970703
5.32	0.327428023606491
5.33	0.324409776071212
5.34	0.321386825142094
5.35	0.318359517177943
5.36	0.315328198141033
5.37	0.31229321362164
5.38	0.30925490886535
5.39	0.306213628803258
5.4	0.303169718085235
5.41	0.300123521116408
5.42	0.297075382097015
5.43	0.294025645065842
5.44	0.290974653947417
5.45	0.287922752603162
5.46	0.284870284886738
5.47	0.281817594703822
5.48	0.278765026076544
5.49	0.275712923212885
5.5	0.272661630581299
5.51	0.269611492990888
5.52	0.266562855677439
5.53	0.263516064395694
5.54	0.260471465518238
5.55	0.257429406141382
5.56	0.254390234198495
5.57	0.251354298581276
5.58	0.248321949269412
5.59	0.245293537469201
5.6	0.242269415761709
5.61	0.239249938261065
5.62	0.236235460783577
5.63	0.233226341028357
5.64	0.230222938770251
5.65	0.22722561606587
5.66	0.224234737473619
5.67	0.221250670288672
5.68	0.218273784793895
5.69	0.215304454527841
5.7	0.212343056570974
5.71	0.209389971851378
5.72	0.206445585471326
5.73	0.203510287056168
5.74	0.200584471127072
5.75	0.197668537499331
5.76	0.194762891708023
5.77	0.19186794546294
5.78	0.188984117134882
5.79	0.186111832275506
5.8	0.183251524173101
5.81	0.180403634446835
5.82	0.17756861368214
5.83	0.174746922110131
5.84	0.171939030334117
5.85	0.169145420106406
5.86	0.166366585158887
5.87	0.163603032090953
5.88	0.160855281318581
5.89	0.158123868088572
5.9	0.155409343562037
5.91	0.152712275971469
5.92	0.150033251855748
5.93	0.14737287737761
5.94	0.144731779728023
5.95	0.142110608621983
5.96	0.139510037890018
5.97	0.136930767169527
5.98	0.134373523699637
5.99	0.131839064222749
6	0.129328176995194
6.01	0.126841683908355
6.02	0.124380442720275
6.03	0.121945349396125
6.04	0.119537340553615
6.05	0.117157396006751
6.06	0.114806541398065
6.07	0.112485850905096
6.08	0.110196450002178
6.09	0.107939518252299
6.1	0.1057162920969
6.11	0.103528067602752
6.12	0.101376203115496
6.13	0.0992621217576782
6.14	0.0971873136964275
6.15	0.0951533380908821
6.16	0.0931618246135778
6.17	0.0912144744218575
6.18	0.0893130604369306
6.19	0.0874594267683711
6.2	0.0856554871029209
6.21	0.0839032218579678
6.22	0.0822046738852076
6.23	0.0805619424986524
6.24	0.0789771755971537
6.25	0.0774525596569266
6.26	0.0759903073866149
6.27	0.0745926428703609
6.28	0.0732617840748236
6.29	0.0719999226674759
6.3	0.0708092011865126
6.31	0.0696916877175915
6.32	0.0686493483672313
6.33	0.0676840179720101
6.34	0.0667973696394496
6.35	0.0659908838698857
6.36	0.0652658181460138
6.37	0.064623177983497
6.38	0.0640636904976458
6.39	0.0635877815450895
6.4	0.0631955574370524
6.41	0.0628867920882156
6.42	0.0626609202678855
6.43	0.0625170373672578
6.44	0.062453905808342
6.45	0.0624699679165784
6.46	0.0625633647872515
6.47	0.0627319604173747
6.48	0.0629733701702243
6.49	0.0632849925022488
6.5	0.0636640428168391
6.51	0.0641075883161062
6.52	0.0646125827905004
6.53	0.0651759004052773
6.54	0.0657943676963732
6.55	0.0664647931602564
6.56	0.067183993999
6.57	0.0679488197492647
6.58	0.0687561726757155
6.59	0.0696030249371943
6.6	0.0704864326372907
6.61	0.0714035469483911
6.62	0.0723516225514826
6.63	0.073328023666339
6.64	0.0743302279614627
6.65	0.0753558286333797
6.66	0.0764025349349323
6.67	0.0774681714147902
6.68	0.0785506761079269
6.69	0.0796480978923405
6.7	0.0807585932011326
6.71	0.081880422254166
6.72	0.0830119449492282
6.73	0.0841516165301963
6.74	0.0852979831297909
6.75	0.0864496772663795
6.76	0.0876054133586595
6.77	0.0887639833084307
6.78	0.0899242521903054
6.79	0.0910851540773571
6.8	0.0922456880235708
6.81	0.0934049142175832
6.82	0.0945619503163535
6.83	0.0957159679636254
6.84	0.09686618949392
6.85	0.0980118848207868
6.86	0.0991523685054189
6.87	0.100286997000561
6.88	0.101415166063347
6.89	0.102536308330024
6.9	0.103649891044922
6.91	0.10475541393588
6.92	0.105852407228183
6.93	0.106940429789002
6.94	0.108019067394706
6.95	0.109087931113341
6.96	0.110146655795106
6.97	0.111194898663704
6.98	0.112232338001986
6.99	0.113258671925605
7	0.11427361723855
7.01	0.115276908365161
7.02	0.116268296353101
7.03	0.117247547942587
7.04	0.118214444697008
7.05	0.119168782190787
7.06	0.120110369250407
7.07	0.12103902724482
7.08	0.121954589421803
7.09	0.122856900286963
7.1	0.123745815022428
7.11	0.124621198942432
7.12	0.125482926983165
7.13	0.126330883224486
7.14	0.127164960441338
7.15	0.127985059682689
7.16	0.128791089876186
7.17	0.129582967456675
7.18	0.130360616016987
7.19	0.131123965979422
7.2	0.131872954286581
7.21	0.13260752411013
7.22	0.133327624576432
7.23	0.134033210507753
7.24	0.134724242178117
7.25	0.135400685082786
7.26	0.136062509720501
7.27	0.136709691387558
7.28	0.137342209983106
7.29	0.137960049824748
7.3	0.13856319947397
7.31	0.139151651570573
7.32	0.139725402675739
7.33	0.140284453123019
7.34	0.140828806876842
7.35	0.141358471398033
7.36	0.141873457515913
7.37	0.142373779306628
7.38	0.142859453977211
7.39	0.14333050175514
7.4	0.143786945783048
7.41	0.144228812018184
7.42	0.144656129136462
7.43	0.145068928440762
7.44	0.145467243773228
7.45	0.145851111431383
7.46	0.146220570087796
7.47	0.146575660713095
7.48	0.146916426502187
7.49	0.147242912803431
7.5	0.147555167050681
7.51	0.14785323869795
7.52	0.148137179156663
7.53	0.14840704173523
7.54	0.148662881580897
7.55	0.148904755623766
7.56	0.149132722522807
7.57	0.149346842613791
7.58	0.14954717785903
7.59	0.149733791798852
7.6	0.149906749504747
7.61	0.150066117533972
7.62	0.150211963885722
7.63	0.15034435795865
7.64	0.150463370509725
7.65	0.150569073614372
7.66	0.150661540627813
7.67	0.150740846147522
7.68	0.150807065976816
7.69	0.150860277089462
7.7	0.150900557595301
7.71	0.150927986706769
7.72	0.150942644706391
7.73	0.150944612915066
7.74	0.150933973661247
7.75	0.150910810250843
7.76	0.150875206937954
7.77	0.150827248896239
7.78	0.150767022191042
7.79	0.150694613752157
7.8	0.150610111347239
7.81	0.150513603555802
7.82	0.150405179743828
7.83	0.150284930038938
7.84	0.150152945306084
7.85	0.150009317123762
7.86	0.149854137760759
7.87	0.149687500153346
7.88	0.149509497882939
7.89	0.149320225154235
7.9	0.149119776773745
7.91	0.148908248128771
7.92	0.148685735166766
7.93	0.148452334375093
7.94	0.148208142761162
7.95	0.147953257832936
7.96	0.14768777757977
7.97	0.147411800453605
7.98	0.147125425350503
7.99	0.146828751592487
8	0.146521878909705
8.01	0.146204907422893
8.02	0.14587793762613
8.03	0.145541070369885
8.04	0.145194406844352
8.05	0.14483804856304
8.06	0.144472097346647
8.07	0.144096655307171
8.08	0.143711824832307
8.09	0.143317708570059
8.1	0.142914409413612
8.11	0.142502030486434
8.12	0.142080675127635
8.13	0.141650446877493
8.14	0.141211449463273
8.15	0.140763786785222
8.16	0.140307562902789
8.17	0.13984288202106
8.18	0.139369848477393
8.19	0.138888566728269
8.2	0.138399141336324
8.21	0.137901676957606
8.22	0.137396278329002
8.23	0.136883050255865
8.24	0.136362097599846
8.25	0.135833525266895
8.26	0.135297438195443
8.27	0.134753941344798
8.28	0.134203139683684
8.29	0.133645138178997
8.3	0.133080041784695
8.31	0.132507955430915
8.32	0.131928984013236
8.33	0.131343232382095
8.34	0.130750805332442
8.35	0.130151807593486
8.36	0.129546343818685
8.37	0.128934518575851
8.38	0.128316436337451
8.39	0.127692201471085
8.4	0.127061918230098
8.41	0.126425690744401
8.42	0.125783623011432
8.43	0.125135818887293
8.44	0.124482382078063
8.45	0.123823416131257
8.46	0.123159024427476
8.47	0.12248931017222
8.48	0.121814376387859
8.49	0.121134325905776
8.5	0.120449261358696
8.51	0.119759285173166
8.52	0.119064499562208
8.53	0.118365006518176
8.54	0.11766090780572
8.55	0.116952304955001
8.56	0.116239299255038
8.57	0.115521991747234
8.58	0.114800483219104
8.59	0.114074874198154
8.6	0.113345264945968
8.61	0.112611755452483
8.62	0.111874445430422
8.63	0.111133434309945
8.64	0.110388821233489
8.65	0.109640705050797
8.66	0.108889184314139
8.67	0.108134357273763
8.68	0.107376321873519
8.69	0.106615175746709
8.7	0.105851016212156
8.71	0.105083940270478
8.72	0.104314044600585
8.73	0.103541425556422
8.74	0.102766179163913
8.75	0.101988401118169
8.76	0.101208186780931
8.77	0.100425631178249
8.78	0.0996408289984485
8.79	0.0988538745903218
8.8	0.0980648619616121
8.81	0.0972738847777796
8.82	0.0964810363610357
8.83	0.0956864096896783
8.84	0.0948900973977468
8.85	0.0940921917749642
8.86	0.0932927847670257
8.87	0.0924919679762059
8.88	0.0916898326623228
8.89	0.0908864697440667
8.9	0.0900819698006795
8.91	0.0892764230740537
8.92	0.0884699194711845
8.93	0.0876625485671001
8.94	0.0868543996081755
8.95	0.086045561515919
8.96	0.0852361228912312
8.97	0.0844261720191496
8.98	0.0836157968741034
8.99	0.0828050851257116
9	0.0819941241451366
9.01	0.0811830010120133
9.02	0.0803718025220109
9.03	0.0795606151950147
9.04	0.078749525284002
9.05	0.0779386187846016
9.06	0.0771279814454161
9.07	0.0763176987791098
9.08	0.0755078560743119
9.09	0.0746985384084035
9.1	0.0738898306611866
9.11	0.073081817529518
9.12	0.0722745835429671
9.13	0.0714682130805009
9.14	0.0706627903883379
9.15	0.0698583995989446
9.16	0.0690551247513157
9.17	0.0682530498125673
9.18	0.067452258700928
9.19	0.0666528353102299
9.2	0.065854863535965
9.21	0.0650584273030006
9.22	0.0642636105950832
9.23	0.0634704974862025
9.24	0.0626791721739635
9.25	0.0618897190150556
9.26	0.0611022225629918
9.27	0.0603167676082243
9.28	0.059533439220814
9.29	0.0587523227957991
9.3	0.0579735041014523
9.31	0.0571970693306006
9.32	0.0564231051552131
9.33	0.0556516987844817
9.34	0.0548829380266077
9.35	0.0541169113545479
9.36	0.0533537079759884
9.37	0.0525934179078255
9.38	0.0518361320554515
9.39	0.0510819422971733
9.4	0.0503309415741129
9.41	0.049583223985949
9.42	0.0488388848929072
9.43	0.0480980210244062
9.44	0.0473607305948246
9.45	0.0466271134268489
9.46	0.0458972710829276
9.47	0.0451713070053575
9.48	0.0444493266655846
9.49	0.0437314377233165
9.5	0.0430177501960892
9.51	0.042308376639959
9.52	0.0416034323420211
9.53	0.0409030355254909
9.54	0.0402073075681103
9.55	0.0395163732346696
9.56	0.0388303609244528
9.57	0.0381494029344261
9.58	0.0374736357390039
9.59	0.036803200287205
9.6	0.0361382423180152
9.61	0.035478912694699
9.62	0.0348253677587872
9.63	0.0341777697043248
9.64	0.0335362869729038
9.65	0.0329010946697842
9.66	0.0322723750012163
9.67	0.0316503177328187
9.68	0.0310351206684844
9.69	0.0304269901488878
9.7	0.0298261415681024
9.71	0.0292327999062191
9.72	0.0286472002750125
9.73	0.0280695884728611
9.74	0.027500221543815
9.75	0.0269393683346071
9.76	0.0263873100416171
9.77	0.0258443407381351
9.78	0.0253107678701381
9.79	0.0247869127064083
9.8	0.0242731107262062
9.81	0.0237697119247571
9.82	0.0232770810135842
9.83	0.0227955974894047
9.84	0.0223256555416288
9.85	0.0218676637651519
9.86	0.0214220446415766
9.87	0.02098923374908
9.88	0.0205696786589064
9.89	0.0201638374748394
9.9	0.0197721769727088
9.91	0.0193951702983791
9.92	0.0190332941876367
9.93	0.0186870256785945
9.94	0.0183568382979868
9.95	0.0180431977174807
9.96	0.0177465568943891
9.97	0.0174673507336465
9.98	0.0172059903333034
9.99	0.0169628569041574
10	0.0167382954825682
10.01	0.0165326085844258
10.02	0.0163460499723866
10.03	0.0161788187283877
10.04	0.0160310538344515
10.05	0.01590282946546
10.06	0.0157941511868973
10.07	0.0157049532266234
10.08	0.015635096954608
10.09	0.015584370658724
10.1	0.0155524906517551
10.11	0.0155391036889569
10.12	0.0155437906188854
10.13	0.0155660711407328
10.14	0.0156054094989625
10.15	0.0156612209151807
10.16	0.0157328785404031
10.17	0.0158197207051229
10.18	0.0159210582537933
10.19	0.0160361817671338
10.2	0.0161643685014661
10.21	0.0163048889064884
10.22	0.0164570126137252
10.23	0.0166200138226432
10.24	0.0167931760417864
10.25	0.0169757961686017
10.26	0.017167187916467
10.27	0.0173666846139846
10.28	0.01757364141685
10.29	0.017787436980891
10.3	0.0180074746511341
10.31	0.0182331832239166
10.32	0.0184640173394682
10.33	0.0186994575594881
10.34	0.0189390101819154
10.35	0.0191822068404107
10.36	0.0194286039310688
10.37	0.0196777819045187
10.38	0.0199293444565667
10.39	0.0201829176455081
10.4	0.0204381489604304
10.41	0.0206947063605533
10.42	0.0209522773022698
10.43	0.0212105677670454
10.44	0.021469301301634
10.45	0.0217282180780481
10.46	0.0219870739805399
10.47	0.0222456397239097
10.48	0.0225037000065931
10.49	0.0227610527007162
10.5	0.023017508080522
10.51	0.0232728880894539
10.52	0.0235270256460919
10.53	0.0237797639882773
10.54	0.0240309560544681
10.55	0.0242804639013215
10.56	0.02452815815616
10.57	0.0247739175027067
10.58	0.0250176281985699
10.59	0.0252591836231638
10.6	0.0254984838539018
10.61	0.0257354352696424
10.62	0.0259699501794807
10.63	0.0262019464753742
10.64	0.0264313473073618
10.65	0.0266580807795917
10.66	0.0268820796662676
10.67	0.027103281145795
10.68	0.0273216265522251
10.69	0.0275370611427373
10.7	0.0277495338800492
10.71	0.027958997228831
10.72	0.0281654069651026
10.73	0.0283687219978113
10.74	0.0285689042017042
10.75	0.0287659182606292
10.76	0.0289597315208415
10.77	0.0291503138532717
10.78	0.0293376375244209
10.79	0.0295216770751206
10.8	0.0297024092067244
10.81	0.0298798126742121
10.82	0.0300538681856957
10.83	0.0302245583078337
10.84	0.0303918673769954
10.85	0.0305557814154902
10.86	0.0307162880527977
10.87	0.030873376451105
10.88	0.03102703723541
10.89	0.0311772624272742
10.9	0.0313240453824657
10.91	0.0314673807320328
10.92	0.0316072643264736
10.93	0.0317436931831522
10.94	0.0318766654363557
10.95	0.032006180290093
10.96	0.0321322379733624
10.97	0.0322548396977541
10.98	0.0323739876171517
10.99	0.0324896847896165
11	0.0326019351410892
11.01	0.0327107434309102
11.02	0.0328161152190345
11.03	0.0329180568348464
11.04	0.033016575347446
11.05	0.0331116785373913
11.06	0.0332033748696537
11.07	0.033291673467932
11.08	0.0333765840900515
11.09	0.0334581171045157
11.1	0.0335362834680823
11.11	0.0336110947042807
11.12	0.0336825628829303
11.13	0.0337507006004632
11.14	0.0338155209610821
11.15	0.0338770375587235
11.16	0.0339352644596897
11.17	0.0339902161861095
11.18	0.0340419076998537
11.19	0.0340903543872947
11.2	0.0341355720444835
11.21	0.0341775768629107
11.22	0.0342163854159406
11.23	0.0342520146455206
11.24	0.0342844818495487
11.25	0.0343138046696053
11.26	0.0343400010791161
11.27	0.0343630893719556
11.28	0.0343830881514039
11.29	0.0344000163195085
11.3	0.0344138930667508
11.31	0.0344247378620588
11.32	0.0344325704431614
11.33	0.0344374108072378
11.34	0.0344392792018097
11.35	0.0344381961159999
11.36	0.0344341822719033
11.37	0.0344272586164331
11.38	0.0344174463131402
11.39	0.0344047667344854
11.4	0.0343892414541919
11.41	0.0343708922398753
11.42	0.0343497410458723
11.43	0.0343258100061896
11.44	0.0342991214277341
11.45	0.0342696977836423
11.46	0.0342375617068484
11.47	0.03420273598374
11.48	0.0341652435480128
11.49	0.0341251074746867
11.5	0.0340823509742337
11.51	0.0340369973868551
11.52	0.0339890701768957
11.53	0.0339385929274142
11.54	0.0338855893348024
11.55	0.0338300832035873
11.56	0.0337720984413691
11.57	0.0337116590537792
11.58	0.0336487891396305
11.59	0.0335835128861328
11.6	0.0335158545642101
11.61	0.0334458385239298
11.62	0.0333734891900304
11.63	0.0332988310575071
11.64	0.0332218886873219
11.65	0.0331426867021598
11.66	0.0330612497823251
11.67	0.0329776026616746
11.68	0.0328917701236383
11.69	0.0328037769973355
11.7	0.0327136481537136
11.71	0.0326214085018467
11.72	0.0325270829852275
11.73	0.0324306965781184
11.74	0.032332274282102
11.75	0.0322318411224995
11.76	0.0321294221450412
11.77	0.0320250424124399
11.78	0.0319187270011453
11.79	0.0318105009981152
11.8	0.0317003894976253
11.81	0.0315884175981476
11.82	0.0314746103993327
11.83	0.0313589929989642
11.84	0.0312415904900036
11.85	0.0311224279577743
11.86	0.0310015304770198
11.87	0.0308789231091827
11.88	0.030754630899622
11.89	0.0306286788749475
11.9	0.0305010920404071
11.91	0.0303718953772172
11.92	0.0302411138400833
11.93	0.0301087723546871
11.94	0.0299748958152492
11.95	0.0298395090820808
11.96	0.0297026369792835
11.97	0.0295643042924108
11.98	0.0294245357661867
11.99	0.0292833561023208
12	0.0291407899572783
12.01	0.0289968619401848
12.02	0.0288515966107331
12.03	0.0287050184771096
12.04	0.0285571519939892
12.05	0.0284080215606217
12.06	0.0282576515188125
12.07	0.0281060661511587
12.08	0.0279532896791143
12.09	0.0277993462612598
12.1	0.0276442599914896
12.11	0.0274880548973597
12.12	0.0273307549383898
12.13	0.0271723840043997
12.14	0.0270129659139931
12.15	0.0268525244129405
12.16	0.0266910831727033
12.17	0.0265286657889991
12.18	0.0263652957803342
12.19	0.0262009965866331
12.2	0.0260357915679389
12.21	0.0258697040030639
12.22	0.025702757088377
12.23	0.0255349739365698
12.24	0.0253663775755287
12.25	0.025196990947159
12.26	0.025026836906336
12.27	0.0248559382198778
12.28	0.0246843175655441
12.29	0.0245119975311069
12.3	0.0243390006134173
12.31	0.0241653492175944
12.32	0.0239910656562067
12.33	0.0238161721485132
12.34	0.0236406908197659
12.35	0.0234646437005279
12.36	0.0232880527260996
12.37	0.0231109397359486
12.38	0.0229333264732057
12.39	0.022755234584201
12.4	0.0225766856180976
12.41	0.0223977010265347
12.42	0.022218302163332
12.43	0.0220385102843178
12.44	0.0218583465471004
12.45	0.0216778320109955
12.46	0.0214969876369977
12.47	0.0213158342877915
12.48	0.0211343927278439
12.49	0.0209526836235685
12.5	0.0207707275435641
12.51	0.0205885449589145
12.52	0.0204061562435634
12.53	0.0202235816747913
12.54	0.0200408414337263
12.55	0.0198579556060154
12.56	0.0196749441824856
12.57	0.0194918270599752
12.58	0.0193086240422262
12.59	0.0191253548408518
12.6	0.0189420390764822
12.61	0.0187586962798937
12.62	0.0185753458933839
12.63	0.0183920072721473
12.64	0.0182086996858421
12.65	0.0180254423202528
12.66	0.0178422542790909
12.67	0.0176591545859127
12.68	0.0174761621862309
12.69	0.0172932959497063
12.7	0.0171105746725569
12.71	0.0169280170801071
12.72	0.0167456418294943
12.73	0.0165634675125887
12.74	0.0163815126590915
12.75	0.0161997957398293
12.76	0.0160183351702656
12.77	0.0158371493142424
12.78	0.0156562564879431
12.79	0.0154756749641211
12.8	0.0152954229765656
12.81	0.0151155187249079
12.82	0.0149359803796105
12.83	0.0147568260873951
12.84	0.0145780739769011
12.85	0.0143997421647458
12.86	0.0142218487619242
12.87	0.0140444118806248
12.88	0.0138674496414398
12.89	0.0136909801810328
12.9	0.0135150216602493
12.91	0.013339592272756
12.92	0.0131647102541781
12.93	0.012990393891815
12.94	0.0128166615349515
12.95	0.0126435316057833
12.96	0.0124710226110451
12.97	0.012299153154336
12.98	0.0121279419492213
12.99	0.0119574078331437
13	0.0117875697822023
13.01	0.0116184469268564
13.02	0.0114500585686098
13.03	0.0112824241977649
13.04	0.0111155635122654
13.05	0.0109494964377559
13.06	0.010784243148906
13.07	0.0106198240920874
13.08	0.0104562600095003
13.09	0.0102935719648372
13.1	0.0101317813705867
13.11	0.00997091001708658
13.12	0.00981098010343137
13.13	0.0096520142703626
13.14	0.00949403563525918
13.15	0.009337067829359
13.16	0.00918113503735597
13.17	0.00902626203950713
13.18	0.00887247425639186
13.19	0.008719797796494
13.2	0.00856825950674392
13.21	0.00841788702616964
13.22	0.00826870884284316
13.23	0.00812075435425141
13.24	0.00797405393122535
13.25	0.00782863898562377
13.26	0.00768454204181157
13.27	0.00754179681213535
13.28	0.00740043827637877
13.29	0.00726050276533918
13.3	0.00712202804842908
13.31	0.00698505342534694
13.32	0.00684961982160895
13.33	0.00671576988778735
13.34	0.00658354810211314
13.35	0.00645300087600057
13.36	0.00632417666190699
13.37	0.00619712606273413
13.38	0.00607190194173897
13.39	0.00594855953177617
13.4	0.00582715654220608
13.41	0.00570775326165344
13.42	0.00559041265420784
13.43	0.00547520044645657
13.44	0.00536218520196335
13.45	0.00525143837942903
13.46	0.00514303437015291
13.47	0.00503705050966599
13.48	0.00493356705791053
13.49	0.00483266714153497
13.5	0.00473443665124746
13.51	0.00463896408677341
13.52	0.00454634034114145
13.53	0.00445665841634277
13.54	0.00437001306166749
13.55	0.00428650032703196
13.56	0.00420621702396624
13.57	0.00412926008829372
13.58	0.00405572584072642
13.59	0.00398570914351793
13.6	0.00391930245573755
13.61	0.00385659479250205
13.62	0.00379767059922514
13.63	0.00374260855640181
13.64	0.00369148033673252
13.65	0.00364434934057099
13.66	0.00360126944223774
13.67	0.00356228378222576
13.68	0.00352742364468442
13.69	0.0034967074587732
13.7	0.00347013996329149
13.71	0.00344771156869821
13.72	0.00342939794608535
13.73	0.00341515986462544
13.74	0.00340494328891344
13.75	0.00339867973815428
13.76	0.00339628689725596
13.77	0.00339766946083381
13.78	0.00340272018101835
13.79	0.00341132108394295
13.8	0.00342334481393645
13.81	0.0034386560627656
13.82	0.00345711304144116
13.83	0.0034785689534048
13.84	0.00350287343327841
13.85	0.00352987391928469
13.86	0.00355941693473481
13.87	0.00359134925936985
13.88	0.00362551897831327
13.89	0.00366177640139703
13.9	0.00369997485153113
13.91	0.00373997132401843
13.92	0.00378162702305321
13.93	0.00382480778308701
13.94	0.00386938438521358
13.95	0.00391523277949911
13.96	0.00396223422389723
13.97	0.0040102753515443
13.98	0.00405924817668381
13.99	0.00410905004935877
14	0.00415958356849601
14.01	0.00421075646070128
14.02	0.00426248143348124
14.03	0.00431467600800599
14.04	0.00436726233803584
14.05	0.00442016701883015
14.06	0.0044733208906627
14.07	0.00452665883977367
14.08	0.00458011959958895
14.09	0.00463364555443126
14.1	0.00468718254702629
14.11	0.00474067969155116
14.12	0.00479408919283229
14.13	0.00484736617254565
14.14	0.00490046850282675
14.15	0.00495335664756708
14.16	0.00500599351143376
14.17	0.00505834429688927
14.18	0.00511037636860851
14.19	0.00516205912578685
14.2	0.00521336388150123
14.21	0.00526426374930645
14.22	0.00531473353648616
14.23	0.00536474964387615
14.24	0.0054142899718236
14.25	0.00546333383187342
14.26	0.00551186186424102
14.27	0.00555985596013324
14.28	0.00560729918934691
14.29	0.00565417573216655
14.3	0.00570047081584335
14.31	0.00574617065490218
14.32	0.00579126239543281
14.33	0.00583573406281025
14.34	0.00587957451282536
14.35	0.00592277338585989
14.36	0.00596532106393736
14.37	0.00600720863058438
14.38	0.00604842783309758
14.39	0.00608897104723278
14.4	0.00612883124408103
14.41	0.00616800195897523
14.42	0.00620647726230653
14.43	0.00624425173214622
14.44	0.00628132042848049
14.45	0.00631767886913476
14.46	0.00635332300688212
14.47	0.0063882492081965
14.48	0.00642245423301913
14.49	0.00645593521591374
14.5	0.00648868964812951
14.51	0.00652071536082081
14.52	0.0065520105091306
14.53	0.00658257355727059
14.54	0.00661240326437327
14.55	0.00664149867109703
14.56	0.00666985908706722
14.57	0.00669748407887899
14.58	0.00672437345884857
14.59	0.00675052727429001
14.6	0.00677594579737368
14.61	0.0068006295155815
14.62	0.00682457912255181
14.63	0.00684779550942128
14.64	0.00687027975666344
14.65	0.00689203312624348
14.66	0.0069130570542395
14.67	0.00693335314376473
14.68	0.00695292315826269
14.69	0.00697176901509359
14.7	0.00698989277948709
14.71	0.00700729665866377
14.72	0.00702398299630728
14.73	0.00703995426733872
14.74	0.00705521307276343
14.75	0.00706976213486078
14.76	0.00708360429259489
14.77	0.0070967424971325
14.78	0.00710917980767291
14.79	0.00712091938731095
14.8	0.00713196449918815
14.81	0.00714231850273896
14.82	0.00715198485011939
14.83	0.00716096708273235
14.84	0.00716926882795383
14.85	0.00717689379592438
14.86	0.0071838457764768
14.87	0.00719012863622574
14.88	0.00719574631569177
14.89	0.00720070282658223
14.9	0.00720500224915574
14.91	0.00720864872962982
14.92	0.00721164647780957
14.93	0.00721399976463553
14.94	0.00721571291992104
14.95	0.00721679033015041
14.96	0.00721723643626957
14.97	0.00721705573170643
14.98	0.0072162527602801
14.99	0.00721483211428391
15	0.00721279843261787
15.01	0.00721015639889893
15.02	0.00720691073974762
15.03	0.00720306622304793
15.04	0.00719862765623339
15.05	0.00719359988473918
15.06	0.00718798779034831
15.07	0.00718179628967574
15.08	0.00717503033273556
15.09	0.00716769490136069
15.1	0.00715979500793953
15.11	0.0071513356939193
15.12	0.00714232202851782
15.13	0.00713275910742603
15.14	0.00712265205149821
15.15	0.0071120060055305
15.16	0.00710082613703759
15.17	0.00708911763508755
15.18	0.00707688570913087
15.19	0.00706413558790882
15.2	0.00705087251827095
15.21	0.00703710176420989
15.22	0.00702282860571668
15.23	0.00700805833781395
15.24	0.00699279626952887
15.25	0.00697704772290754
15.26	0.00696081803205483
15.27	0.00694411254222184
15.28	0.00692693660885508
15.29	0.00690929559671342
15.3	0.00689119487899966
15.31	0.00687263983647074
15.32	0.00685363585659839
15.33	0.0068341883327759
15.34	0.00681430266347172
15.35	0.00679398425146131
15.36	0.00677323850303109
15.37	0.00675207082722541
15.38	0.00673048663512957
15.39	0.00670849133907806
15.4	0.00668609035201989
15.41	0.00666328908671338
15.42	0.00664009295513136
15.43	0.00661650736776035
15.44	0.00659253773291701
15.45	0.00656818945610553
15.46	0.00654346793941449
15.47	0.0065183785808508
15.48	0.00649292677377697
15.49	0.00646711790624609
15.5	0.00644095736049791
15.51	0.00641445051232568
15.52	0.00638760273053001
15.53	0.00636041937636331
15.54	0.0063329058029958
15.55	0.00630506735497908
15.56	0.00627690936773716
15.57	0.00624843716703938
15.58	0.00621965606851676
15.59	0.006190571377176
15.6	0.00616118838690813
15.61	0.00613151238002782
15.62	0.00610154862682416
15.63	0.00607130238508296
15.64	0.00604077889970765
15.65	0.00600998340221113
15.66	0.00597892111036881
15.67	0.00594759722776149
15.68	0.00591601694339967
15.69	0.00588418543131937
15.7	0.00585210785021049
15.71	0.00581978934303283
15.72	0.00578723503668169
15.73	0.00575445004158005
15.74	0.00572143945139401
15.75	0.0056882083426438
15.76	0.00565476177443115
15.77	0.00562110478806288
15.78	0.00558724240678709
15.79	0.00555317963547248
15.8	0.00551892146032317
15.81	0.00548447284860428
15.82	0.00544983874834148
15.83	0.00541502408809441
15.84	0.00538003377667546
15.85	0.00534487270291233
15.86	0.0053095457354234
15.87	0.00527405772236162
15.88	0.00523841349122705
15.89	0.00520261784864233
15.9	0.00516667558015262
15.91	0.00513059145004299
15.92	0.00509437020115543
15.93	0.00505801655470687
15.94	0.0050215352101603
15.95	0.00498493084503142
15.96	0.00494820811477375
15.97	0.00491137165264645
15.98	0.00487442606958772
15.99	0.00483737595410687
16	0.00480022587217842
16.01	0.00476298036717393
16.02	0.00472564395974731
16.03	0.00468822114781217
16.04	0.00465071640645066
16.05	0.00461313418788974
16.06	0.00457547892146179
16.07	0.00453775501358976
16.08	0.00449996684777487
16.09	0.00446211878461266
16.1	0.00442421516179357
16.11	0.00438626029415816
16.12	0.00434825847372418
16.13	0.00431021396976159
16.14	0.00427213102886192
16.15	0.00423401387502655
16.16	0.0041958667097765
16.17	0.00415769371227367
16.18	0.00411949903946514
16.19	0.00408128682622827
16.2	0.00404306118556598
16.21	0.00400482620876246
16.22	0.00396658596564579
16.23	0.00392834450478659
16.24	0.00389010585374539
16.25	0.00385187401937634
16.26	0.00381365298811016
16.27	0.0037754467262728
16.28	0.00373725918043037
16.29	0.00369909427777428
16.3	0.00366095592649835
16.31	0.00362284801625016
16.32	0.00358477441856832
16.33	0.00354673898737356
16.34	0.00350874555949643
16.35	0.00347079795521745
16.36	0.00343289997886249
16.37	0.00339505541943535
16.38	0.00335726805126319
16.39	0.00331954163472704
16.4	0.00328187991699886
16.41	0.00324428663283289
16.42	0.00320676550542444
16.43	0.00316932024728929
16.44	0.00313195456122643
16.45	0.00309467214131707
16.46	0.00305747667398944
16.47	0.00302037183915577
16.48	0.00298336131139858
16.49	0.00294644876125102
16.5	0.00290963785653034
16.51	0.00287293226376405
16.52	0.00283633564969939
16.53	0.0027998516829009
16.54	0.00276348403544367
16.55	0.00272723638470479
16.56	0.00269111241526524
16.57	0.00265511582093529
16.58	0.00261925030687683
16.59	0.00258351959187766
16.6	0.00254792741075765
16.61	0.00251247751691046
16.62	0.00247717368501474
16.63	0.00244201971390205
16.64	0.00240701942960027
16.65	0.00237217668857291
16.66	0.0023374953811473
16.67	0.00230297943516294
16.68	0.00226863281984255
16.69	0.00223445954990663
16.7	0.00220046368994355
16.71	0.00216664935905342
16.72	0.00213302073578318
16.73	0.00209958206337269
16.74	0.00206633765532909
16.75	0.00203329190135371
16.76	0.00200044927364101
16.77	0.0019678143335747
16.78	0.00193539173884324
16.79	0.00190318625100226
16.8	0.00187120274351252
16.81	0.0018394462102696
16.82	0.00180792177467352
16.83	0.00177663469924447
16.84	0.00174559039583478
16.85	0.00171479443644478
16.86	0.0016842525647001
16.87	0.00165397070797351
16.88	0.00162395499024603
16.89	0.00159421174564632
16.9	0.00156474753276332
16.91	0.00153556914971666
16.92	0.00150668364997861
16.93	0.00147809835899093
16.94	0.00144982089153784
16.95	0.00142185916985646
16.96	0.00139422144248435
16.97	0.00136691630373926
16.98	0.00133995271380543
16.99	0.00131334001930191
17	0.00128708797416154
17.01	0.00126120676076492
17.02	0.00123570701093263
17.03	0.00121059982670311
17.04	0.0011858968003861
17.05	0.0011616100336164
17.06	0.00113775215488854
17.07	0.00111433633496476
17.08	0.00109137629952591
17.09	0.00106888633831519
17.1	0.00104688130978476
17.11	0.00102537664035487
17.12	0.00100438831702797
17.13	0.000983932872197731
17.14	0.000964027359184557
17.15	0.000944689317036953
17.16	0.000925936723192614
17.17	0.000907787932162212
17.18	0.000890261598930825
17.19	0.000873376585452795
17.2	0.000857151849060535
17.21	0.000841606311696729
17.22	0.000826758709494037
17.23	0.000812627422522377
17.24	0.000799230285437695
17.25	0.000786584380302688
17.26	0.000774705814111941
17.27	0.000763609484123603
17.28	0.000753308835518674
17.29	0.000743815616711463
17.3	0.000735139638455923
17.31	0.000727288543975783
17.32	0.000720267597167919
17.33	0.000714079496720089
17.34	0.00070872422308878
17.35	0.000704198924896602
17.36	0.000700497849917139
17.37	0.000697612324425166
17.38	0.000695530782773742
17.39	0.000694238846978995
17.4	0.000693719454426393
17.41	0.000693953029353607
17.42	0.000694917692659507
17.43	0.000696589503013255
17.44	0.000698942721388603
17.45	0.000701950090969635
17.46	0.000705583124175932
17.47	0.000709812389226827
17.48	0.000714607789327497
17.49	0.000719938828591027
17.5	0.000725774860082757
17.51	0.000732085312372132
17.52	0.000738839892336421
17.53	0.000746008762930427
17.54	0.000753562695569751
17.55	0.000761473197765671
17.56	0.000769712616911102
17.57	0.000778254221970476
17.58	0.000787072264759196
17.59	0.00079614202318862
17.6	0.000805439828191317
17.61	0.000814943076962602
17.62	0.000824630234061822
17.63	0.000834480822658929
17.64	0.000844475407636028
17.65	0.00085459557199634
17.66	0.00086482388814202
17.67	0.000875143885255102
17.68	0.000885540013804733
17.69	0.000895997608101343
17.7	0.000906502847804134
17.71	0.000917042718706054
17.72	0.000927604973724521
17.73	0.000938178094203319
17.74	0.000948751251905802
17.75	0.000959314272253869
17.76	0.000969857598444896
17.77	0.000980372257159868
17.78	0.000990849825572226
17.79	0.00100128239994941
17.8	0.00101166256560895
17.81	0.00102198336855733
17.82	0.00103223828861457
17.83	0.00104242121386343
17.84	0.00105252641672455
17.85	0.00106254853130952
17.86	0.00107248253215245
17.87	0.00108232371418299
17.88	0.00109206767396344
17.89	0.00110171029200497
17.9	0.00111124771627101
17.91	0.00112067634659019
17.92	0.00112999282019686
17.93	0.00113919399805165
17.94	0.00114827695207755
17.95	0.0011572389531887
17.96	0.00116607746009785
17.97	0.00117479010883258
17.98	0.0011833747028445
17.99	0.00119182920381661
18	0.00120015172307992
18.01	0.00120834051339225
18.02	0.00121639396143688
18.03	0.0012243105806712
18.04	0.0012320890046299
18.05	0.00123972798067483
18.06	0.00124722636404502
18.07	0.00125458311240123
18.08	0.00126179728055669
18.09	0.00126886801565019
18.1	0.00127579455247201
18.11	0.00128257620918144
18.12	0.0012892123832641
18.13	0.00129570254756668
18.14	0.00130204624688169
18.15	0.00130824309432706
18.16	0.00131429276827152
18.17	0.00132019500923877
18.18	0.00132594961702877
18.19	0.00133155644806545
18.2	0.00133701541275163
18.21	0.00134232647315689
18.22	0.00134748964059236
18.23	0.00135250497352457
18.24	0.00135737257550982
18.25	0.00136209259323735
18.26	0.0013666652146069
18.27	0.00137109066710651
18.28	0.00137536921602455
18.29	0.00137950116291686
18.3	0.00138348684410002
18.31	0.00138732662918651
18.32	0.00139102091976104
18.33	0.00139457014801395
18.34	0.00139797477559149
18.35	0.00140123529232673
18.36	0.00140435221516145
18.37	0.00140732608705119
18.38	0.00141015747592251
18.39	0.0014128469737251
18.4	0.00141539519544067
18.41	0.00141780277825277
18.42	0.00142007038058491
18.43	0.00142219868137106
18.44	0.00142418837920096
18.45	0.00142604019157969
18.46	0.00142775485419405
18.47	0.00142933312022466
18.48	0.00143077575964511
18.49	0.00143208355860574
18.5	0.00143325731879796
18.51	0.00143429785682499
18.52	0.00143520600368438
18.53	0.00143598260415149
18.54	0.00143662851629447
18.55	0.00143714461092059
18.56	0.00143753177106691
18.57	0.00143779089159117
18.58	0.00143792287860579
18.59	0.00143792864909656
18.6	0.00143780913048077
18.61	0.00143756526013683
18.62	0.00143719798507038
18.63	0.00143670826144844
18.64	0.00143609705428586
18.65	0.00143536533701064
18.66	0.00143451409114072
18.67	0.00143354430592553
18.68	0.00143245697801644
18.69	0.00143125311112616
18.7	0.00142993371570951
18.71	0.00142849980867484
18.72	0.00142695241304935
18.73	0.0014252925577037
18.74	0.00142352127707209
18.75	0.00142163961086957
18.76	0.00141964860380504
18.77	0.00141754930535574
18.78	0.00141534276948348
18.79	0.00141303005436746
18.8	0.00141061222220712
18.81	0.00140809033896476
18.82	0.00140546547410943
18.83	0.00140273870041505
18.84	0.00139991109376132
18.85	0.00139698373286928
18.86	0.00139395769911886
18.87	0.001390834076342
18.88	0.00138761395062347
18.89	0.00138429841011218
18.9	0.00138088854478073
18.91	0.00137738544633384
18.92	0.00137379020791844
18.93	0.00137010392402853
18.94	0.00136632769028365
18.95	0.00136246260325456
18.96	0.00135850976034978
18.97	0.00135447025957056
18.98	0.00135034519942505
18.99	0.00134613567873374
19	0.00134184279647296
19.01	0.00133746765163772
19.02	0.00133301134310273
19.03	0.00132847496943358
19.04	0.00132385962881794
19.05	0.00131916641887633
19.06	0.0013143964364926
19.07	0.00130955077780687
19.08	0.00130463053794835
19.09	0.00129963681098276
19.1	0.00129457068976844
19.11	0.00128943326583367
19.12	0.00128422562928136
19.13	0.00127894886862187
19.14	0.00127360407069647
19.15	0.00126819232057991
19.16	0.00126271470142187
19.17	0.00125717229436681
19.18	0.00125156617846277
19.19	0.00124589743052761
19.2	0.00124016712509564
19.21	0.00123437633423983
19.22	0.00122852612755057
19.23	0.00122261757202586
19.24	0.00121665173194298
19.25	0.00121062966880213
19.26	0.00120455244124634
19.27	0.00119842110492241
19.28	0.00119223671246959
19.29	0.00118600031338171
19.3	0.00117971295393992
19.31	0.00117337567715954
19.32	0.0011669895227026
19.33	0.00116055552675287
19.34	0.00115407472203028
19.35	0.00114754813765666
19.36	0.00114097679911206
19.37	0.00113436172816287
19.38	0.00112770394278934
19.39	0.00112100445715107
19.4	0.0011142642814805
19.41	0.00110748442206491
19.42	0.00110066588116402
19.43	0.0010938096569558
19.44	0.00108691674350255
19.45	0.00107998813068217
19.46	0.00107302480413083
19.47	0.00106602774520373
19.48	0.0010589979309461
19.49	0.00105193633400691
19.5	0.00104484392264625
19.51	0.00103772166064503
19.52	0.00103057050730302
19.53	0.00102339141737607
19.54	0.00101618534106271
19.55	0.00100895322395613
19.56	0.00100169600701466
19.57	0.000994414626530703
19.58	0.000987110014113303
19.59	0.000979783096645917
19.6	0.000972434796276961
19.61	0.000965066030394114
19.62	0.000957677711606926
19.63	0.000950270747705056
19.64	0.000942846041694806
19.65	0.000935404491730963
19.66	0.000927946991139096
19.67	0.000920474428392479
19.68	0.000912987687120971
19.69	0.000905487646069629
19.7	0.000897975179164053
19.71	0.000890451155435423
19.72	0.000882916439076785
19.73	0.000875371889416891
19.74	0.000867818360960408
19.75	0.000860256703371177
19.76	0.000852687761495487
19.77	0.00084511237538058
19.78	0.000837531380282767
19.79	0.000829945606722512
19.8	0.000822355880473808
19.81	0.000814763022603062
19.82	0.000807167849529774
19.83	0.000799571172997274
19.84	0.000791973800203649
19.85	0.000784376533757985
19.86	0.000776780171776688
19.87	0.000769185507923873
19.88	0.000761593331469018
19.89	0.00075400442733724
19.9	0.000746419576173158
19.91	0.000738839554427136
19.92	0.000731265134410063
19.93	0.00072369708439709
19.94	0.000716136168667492
19.95	0.000708583147638183
19.96	0.000701038777949191
19.97	0.000693503812552207
19.98	0.000685979000821361
19.99	0.000678465088675141
20	0.000670962818720493


==> TeX/Tikz/Data/Sim_P_good/v6.dat <==
0	2.78613940220435
0.01	2.78358349288253
0.02	2.78067840196187
0.03	2.77743441337116
0.04	2.77386157072998
0.05	2.76996968164184
0.06	2.76576832194179
0.07	2.76126683989789
0.08	2.75647436036638
0.09	2.75139978890021
0.1	2.74605181581062
0.11	2.74043892018166
0.12	2.73456937383753
0.13	2.72845124526245
0.14	2.72209240347325
0.15	2.71550052184434
0.16	2.70868308188526
0.17	2.70164737697074
0.18	2.69440051602329
0.19	2.68694942714836
0.2	2.67930086122222
0.21	2.67146139543262
0.22	2.66343743677227
0.23	2.65523522548546
0.24	2.64686083846772
0.25	2.63832019261894
0.26	2.62961904814994
0.27	2.62076301184278
0.28	2.61175754026493
0.29	2.6026079429377
0.3	2.59331938545889
0.31	2.5838968925801
0.32	2.57434535123894
0.33	2.56466951354624
0.34	2.55487399972871
0.35	2.54496330102724
0.36	2.53494178255108
0.37	2.52481368608829
0.38	2.51458313287268
0.39	2.50425412630762
0.4	2.49383055464686
0.41	2.48331619363296
0.42	2.47271470909337
0.43	2.46202965949464
0.44	2.45126449845509
0.45	2.4404225772162
0.46	2.42950714707316
0.47	2.41852136176485
0.48	2.40746827982361
0.49	2.39635086688526
0.5	2.38517199795953
0.51	2.37393445966146
0.52	2.36264095240408
0.53	2.35129409255258
0.54	2.33989641454064
0.55	2.32845037294906
0.56	2.31695834454712
0.57	2.30542263029713
0.58	2.29384545732247
0.59	2.28222898083953
0.6	2.27057528605399
0.61	2.25888639002172
0.62	2.24716424347479
0.63	2.23541073261299
0.64	2.2236276808611
0.65	2.21181685059257
0.66	2.19997994481975
0.67	2.18811860885122
0.68	2.17623443191658
0.69	2.16432894875908
0.7	2.15240364119653
0.71	2.14045993965088
0.72	2.12849922464679
0.73	2.1165228282798
0.74	2.10453203565424
0.75	2.09252808629144
0.76	2.0805121755087
0.77	2.06848545576917
0.78	2.05644903800337
0.79	2.04440399290248
0.8	2.03235135218393
0.81	2.02029210982967
0.82	2.00822722329751
0.83	1.99615761470592
0.84	1.98408417199274
0.85	1.97200775004803
0.86	1.95992917182172
0.87	1.94784922940621
0.88	1.93576868509443
0.89	1.92368827241372
0.9	1.91160869713592
0.91	1.89953063826405
0.92	1.88745474899599
0.93	1.87538165766547
0.94	1.86331196866086
0.95	1.85124626332198
0.96	1.83918510081555
0.97	1.8271290189893
0.98	1.81507853520549
0.99	1.80303414715392
1	1.79099633364494
1.01	1.77896555538276
1.02	1.76694225571947
1.03	1.75492686139009
1.04	1.74291978322899
1.05	1.73092141686809
1.06	1.71893214341714
1.07	1.70695233012641
1.08	1.69498233103221
1.09	1.68302248758552
1.1	1.67107312926404
1.11	1.65913457416809
1.12	1.64720712960062
1.13	1.63529109263164
1.14	1.62338675064748
1.15	1.61149438188514
1.16	1.59961425595205
1.17	1.58774663433159
1.18	1.57589177087471
1.19	1.56404991227781
1.2	1.55222129854745
1.21	1.54040616345192
1.22	1.52860473496023
1.23	1.51681723566857
1.24	1.5050438832148
1.25	1.49328489068105
1.26	1.48154046698485
1.27	1.46981081725907
1.28	1.45809614322093
1.29	1.44639664353035
1.3	1.43471251413806
1.31	1.42304394862355
1.32	1.41139113852337
1.33	1.39975427364989
1.34	1.38813354240091
1.35	1.37652913206037
1.36	1.36494122909039
1.37	1.35337001941506
1.38	1.34181568869612
1.39	1.33027842260095
1.4	1.31875840706295
1.41	1.30725582853489
1.42	1.29577087423526
1.43	1.28430373238798
1.44	1.2728545924559
1.45	1.26142364536811
1.46	1.2500110837417
1.47	1.23861710209788
1.48	1.22724189707315
1.49	1.21588566762551
1.5	1.20454861523623
1.51	1.19323094410737
1.52	1.18193286135545
1.53	1.1706545772016
1.54	1.15939630515842
1.55	1.14815826221402
1.56	1.1369406690136
1.57	1.12574375003874
1.58	1.11456773378507
1.59	1.10341285293845
1.6	1.09227934455015
1.61	1.08116745021156
1.62	1.07007741622865
1.63	1.05900949379673
1.64	1.04796393917605
1.65	1.03694101386854
1.66	1.02594098479639
1.67	1.01496412448289
1.68	1.00401071123605
1.69	0.993081029335686
1.7	0.982175369224593
1.71	0.971294027704277
1.72	0.960437308136162
1.73	0.949605520648834
1.74	0.938798982352159
1.75	0.928018017559044
1.76	0.917262958015764
1.77	0.906534143141722
1.78	0.895831920279607
1.79	0.885156644957068
1.8	0.874508681160938
1.81	0.863888401625221
1.82	0.853296188134151
1.83	0.842732431841633
1.84	0.832197533608566
1.85	0.821691904359618
1.86	0.811215965461109
1.87	0.800770149121877
1.88	0.790354898819025
1.89	0.779970669750726
1.9	0.769617929318283
1.91	0.759297157640004
1.92	0.749008848099451
1.93	0.738753507931036
1.94	0.728531658846019
1.95	0.718343837702303
1.96	0.7081905972217
1.97	0.698072506758644
1.98	0.687990153124658
1.99	0.677944141473281
2	0.667935096250556
2.01	0.657963662216625
2.02	0.648030505544509
2.03	0.638136315002623
2.04	0.628281803228242
2.05	0.618467708099735
2.06	0.608694794216116
2.07	0.598963854493249
2.08	0.58927571188688
2.09	0.579631221253627
2.1	0.570031271362074
2.11	0.560476787067252
2.12	0.550968731663004
2.13	0.541508109428086
2.14	0.532095968383312
2.15	0.522733403278649
2.16	0.513421558830907
2.17	0.504161633234547
2.18	0.494954881970134
2.19	0.485802621937208
2.2	0.47670623594064
2.21	0.467667177562079
2.22	0.45868697645073
2.23	0.449767244070536
2.24	0.440909679943679
2.25	0.432116078433381
2.26	0.423388336111946
2.27	0.414728459762973
2.28	0.406138575069475
2.29	0.397620936042234
2.3	0.38917793524475
2.31	0.38081211487258
2.32	0.372526178745262
2.33	0.36432300526803
2.34	0.356205661417713
2.35	0.348177417801785
2.36	0.340241764830988
2.37	0.332402430032947
2.38	0.324663396515922
2.39	0.317028922566513
2.4	0.309503562331233
2.41	0.302092187487202
2.42	0.294800009749428
2.43	0.287632603988497
2.44	0.28059593164002
2.45	0.273696363972602
2.46	0.26694070464144
2.47	0.260336210786933
2.48	0.253890611740035
2.49	0.24761212416813
2.5	0.24150946223881
2.51	0.235591841100104
2.52	0.229868971685304
2.53	0.224351044566623
2.54	0.219048700331325
2.55	0.213972983773544
2.56	0.209135279132912
2.57	0.20454722372524
2.58	0.200220597666
2.59	0.196167188049376
2.6	0.192398626969286
2.61	0.188926204184143
2.62	0.185760657020964
2.63	0.182911942214335
2.64	0.180388996633516
2.65	0.178199496044041
2.66	0.176349622891455
2.67	0.174843855270315
2.68	0.173684789461256
2.69	0.172873007481864
2.7	0.17240699895075
2.71	0.172283143340898
2.72	0.172495754717309
2.73	0.173037186772916
2.74	0.173897991916791
2.75	0.175067124811848
2.76	0.176532178464381
2.77	0.178279639910555
2.78	0.180295152708195
2.79	0.18256377464087
2.8	0.185070220984413
2.81	0.187799086039802
2.82	0.19073503808754
2.83	0.193862985214515
2.84	0.197168211433496
2.85	0.2006364840684
2.86	0.204254134494506
2.87	0.20800811503296
2.88	0.211886035162022
2.89	0.215876180299087
2.9	0.219967516300566
2.91	0.224149682588662
2.92	0.228412976500286
2.93	0.232748331106339
2.94	0.237147288399992
2.95	0.241601969421172
2.96	0.246105042582321
2.97	0.250649691195405
2.98	0.255229580971864
2.99	0.259838828076296
3	0.264471968156983
3.01	0.269123926649176
3.02	0.273789990545732
3.03	0.278465781750324
3.04	0.283147232067598
3.05	0.287830559838841
3.06	0.29251224819762
3.07	0.297189024896064
3.08	0.301857843635586
3.09	0.306515866825299
3.1	0.31116044968524
3.11	0.315789125608583
3.12	0.320399592696858
3.13	0.324989701383712
3.14	0.329557443065558
3.15	0.334100939661034
3.16	0.33861843402561
3.17	0.343108281151947
3.18	0.34756894009135
3.19	0.351998966536232
3.2	0.356397006008009
3.21	0.360761787599115
3.22	0.365092118222036
3.23	0.369386877322016
3.24	0.373645012013794
3.25	0.377865532606118
3.26	0.382047508480818
3.27	0.386190064296176
3.28	0.390292376486936
3.29	0.394353670035809
3.3	0.398373215493373
3.31	0.402350326225585
3.32	0.406284355869562
3.33	0.410174695980515
3.34	0.414020773853679
3.35	0.417822050506984
3.36	0.421578018811178
3.37	0.425288201755302
3.38	0.428952150836689
3.39	0.432569444565291
3.4	0.436139687073285
3.41	0.439662506821534
3.42	0.443137555395262
3.43	0.446564506381956
3.44	0.449943054325063
3.45	0.453272913747676
3.46	0.456553818240756
3.47	0.459785519611017
3.48	0.462967787084009
3.49	0.466100406558083
3.5	0.469183179905669
3.51	0.472215924318181
3.52	0.475198471691422
3.53	0.478130668048512
3.54	0.481012372997662
3.55	0.483843459222197
3.56	0.486623812000611
3.57	0.489353328754497
3.58	0.49203191862235
3.59	0.494659502057505
3.6	0.497236010448455
3.61	0.499761385760085
3.62	0.502235580194302
3.63	0.504658555868848
3.64	0.507030284512949
3.65	0.509350747178769
3.66	0.511619933967545
3.67	0.513837843769502
3.68	0.51600448401654
3.69	0.518119870446975
3.7	0.520184026881469
3.71	0.522196985009437
3.72	0.524158784185295
3.73	0.526069471233898
3.74	0.527929100264583
3.75	0.529737732493257
3.76	0.531495436072107
3.77	0.533202285926327
3.78	0.534858363597582
3.79	0.536463757093628
3.8	0.538018560743886
3.81	0.539522875060434
3.82	0.540976806604256
3.83	0.542380467856309
3.84	0.543733977093155
3.85	0.545037458266952
3.86	0.546291040889423
3.87	0.547494859919687
3.88	0.548649055655679
3.89	0.549753773628908
3.9	0.550809164502465
3.91	0.551815383971985
3.92	0.552772592669468
3.93	0.553680956069777
3.94	0.55454064439964
3.95	0.555351832549062
3.96	0.556114699984968
3.97	0.556829430666985
3.98	0.557496212965228
3.99	0.55811523958
4	0.558686707463283
4.01	0.55921081774193
4.02	0.559687775642489
4.03	0.560117790417535
4.04	0.560501075273464
4.05	0.560837847299665
4.06	0.561128327398983
4.07	0.561372740219442
4.08	0.56157131408712
4.09	0.561724280940163
4.1	0.561831876263863
4.11	0.561894339026728
4.12	0.561911911617543
4.13	0.561884839783334
4.14	0.561813372568215
4.15	0.561697762253068
4.16	0.561538264296027
4.17	0.561335137273722
4.18	0.561088642823261
4.19	0.560799045584898
4.2	0.560466613145391
4.21	0.560091615981987
4.22	0.559674327407032
4.23	0.559215023513181
4.24	0.558713983119166
4.25	0.55817148771613
4.26	0.557587821414477
4.27	0.556963270891249
4.28	0.556298125337993
4.29	0.555592676409099
4.3	0.554847218170619
4.31	0.554062047049526
4.32	0.553237461783415
4.33	0.552373763370628
4.34	0.551471255020796
4.35	0.550530242105781
4.36	0.54955103211103
4.37	0.548533934587289
4.38	0.547479261102715
4.39	0.546387325195361
4.4	0.545258442326006
4.41	0.544092929831368
4.42	0.542891106877652
4.43	0.541653294414449
4.44	0.540379815128993
4.45	0.539070993400736
4.46	0.537727155256273
4.47	0.536348628324599
4.48	0.53493574179269
4.49	0.533488826361421
4.5	0.532008214201805
4.51	0.530494238911555
4.52	0.528947235471979
4.53	0.527367540205192
4.54	0.525755490731651
4.55	0.524111425928018
4.56	0.522435685885344
4.57	0.520728611867573
4.58	0.51899054627038
4.59	0.517221832580331
4.6	0.515422815334366
4.61	0.513593840079626
4.62	0.511735253333596
4.63	0.509847402544588
4.64	0.507930636052568
4.65	0.50598530305032
4.66	0.50401175354493
4.67	0.502010338319666
4.68	0.499981408896153
4.69	0.497925317496941
4.7	0.49584241700841
4.71	0.493733060944049
4.72	0.491597603408095
4.73	0.489436399059545
4.74	0.48724980307655
4.75	0.485038171121183
4.76	0.482801859304611
4.77	0.480541224152638
4.78	0.478256622571668
4.79	0.47594841181507
4.8	0.473616949449954
4.81	0.471262593324374
4.82	0.468885701534946
4.83	0.466486632394928
4.84	0.464065744402718
4.85	0.461623396210823
4.86	0.459159946595291
4.87	0.456675754425593
4.88	0.45417117863502
4.89	0.451646578191543
4.9	0.449102312069195
4.91	0.446538739219956
4.92	0.443956218546167
4.93	0.441355108873472
4.94	0.43873576892433
4.95	0.436098557292072
4.96	0.433443832415545
4.97	0.430771952554338
4.98	0.428083275764624
4.99	0.425378159875626
5	0.422656962466707
5.01	0.419920040845133
5.02	0.417167752024505
5.03	0.414400452703878
5.04	0.411618499247609
5.05	0.408822247665925
5.06	0.406012053596251
5.07	0.403188272285332
5.08	0.400351258572135
5.09	0.397501366871603
5.1	0.394638951159261
5.11	0.391764364956697
5.12	0.388877961317968
5.13	0.385980092816956
5.14	0.383071111535687
5.15	0.380151369053691
5.16	0.377221216438392
5.17	0.37428100423659
5.18	0.371331082467094
5.19	0.368371800614502
5.2	0.36540350762423
5.21	0.362426551898783
5.22	0.359441281295369
5.23	0.356448043124875
5.24	0.353447184152277
5.25	0.350439050598537
5.26	0.347423988144075
5.27	0.344402341933847
5.28	0.341374456584113
5.29	0.338340676191016
5.3	0.335301344340973
5.31	0.332256804123023
5.32	0.329207398143224
5.33	0.326153468541149
5.34	0.323095357008636
5.35	0.320033404810882
5.36	0.31696795280998
5.37	0.313899341491056
5.38	0.310827910991118
5.39	0.307754001130761
5.4	0.304677951448879
5.41	0.301600101240559
5.42	0.298520789598286
5.43	0.295440355456702
5.44	0.29235913764106
5.45	0.289277474919603
5.46	0.286195706060097
5.47	0.283114169890746
5.48	0.280033205365726
5.49	0.276953151635641
5.5	0.273874348123177
5.51	0.270797134604237
5.52	0.267721851294942
5.53	0.264648838944798
5.54	0.261578438936458
5.55	0.258510993392434
5.56	0.255446845289249
5.57	0.252386338579456
5.58	0.249329818322047
5.59	0.246277630821782
5.6	0.243230123778016
5.61	0.240187646443652
5.62	0.237150549794866
5.63	0.234119186712339
5.64	0.231093912174751
5.65	0.228075083465369
5.66	0.225063060392594
5.67	0.222058205525453
5.68	0.219060884445011
5.69	0.216071466012853
5.7	0.213090322657767
5.71	0.210117830681916
5.72	0.207154370587868
5.73	0.204200327427933
5.74	0.201256091177359
5.75	0.198322057133117
5.76	0.195398626340027
5.77	0.1924862060462
5.78	0.189585210189847
5.79	0.186696059919702
5.8	0.183819184151394
5.81	0.180955020162357
5.82	0.178104014227941
5.83	0.175266622301635
5.84	0.172443310742472
5.85	0.169634557092851
5.86	0.166840850910244
5.87	0.16406269465642
5.88	0.161300604647978
5.89	0.158555112072261
5.9	0.155826764072744
5.91	0.15311612490828
5.92	0.150423777190583
5.93	0.147750323204546
5.94	0.145096386315855
5.95	0.142462612470514
5.96	0.139849671790572
5.97	0.137258260270317
5.98	0.134689101576661
5.99	0.132142948956979
6	0.129620587256932
6.01	0.127122835049743
6.02	0.124650546877052
6.03	0.12220461559984
6.04	0.119785974855702
6.05	0.117395601615936
6.06	0.115034518832814
6.07	0.112703798162881
6.08	0.110404562747605
6.09	0.108137990026172
6.1	0.105905314548562
6.11	0.103707830748064
6.12	0.101546895622951
6.13	0.0994239312651555
6.14	0.0973404271610928
6.15	0.0952979421745168
6.16	0.0932981061054922
6.17	0.0913426207009843
6.18	0.0894332599741837
6.19	0.0875718696694141
6.2	0.0857603656904073
6.21	0.0840007312908397
6.22	0.082295012810731
6.23	0.0806453137307498
6.24	0.0790537868118759
6.25	0.077522624092996
6.26	0.0760540445355318
6.27	0.0746502791371716
6.28	0.0733135533869703
6.29	0.0720460670058681
6.3	0.0708499710099408
6.31	0.0697273422497497
6.32	0.0686801557146976
6.33	0.0677102550424444
6.34	0.0668193218321788
6.35	0.0660088445161527
6.36	0.0652800876837426
6.37	0.0646340628610215
6.38	0.0640715018126918
6.39	0.0635928334377914
6.4	0.0631981652691523
6.41	0.0628872704527133
6.42	0.0626595808840035
6.43	0.0625141869232075
6.44	0.0624498438184145
6.45	0.0624649846589297
6.46	0.0625577393848657
6.47	0.0627259591165673
6.48	0.0629672448607149
6.49	0.0632789795098973
6.5	0.0636583619867754
6.51	0.0641024423908181
6.52	0.0646081570752753
6.53	0.0651723627033326
6.54	0.0657918684880845
6.55	0.0664634659953468
6.56	0.0671839560677818
6.57	0.0679501725976859
6.58	0.0687590030301366
6.59	0.0696074056068637
6.6	0.0704924234654825
6.61	0.0714111957871824
6.62	0.0723609662386484
6.63	0.073339088987112
6.64	0.0743430325813491
6.65	0.0753703819916732
6.66	0.0764188390916406
6.67	0.0774862218460257
6.68	0.078570462447046
6.69	0.0796696046158635
6.7	0.0807818002596676
6.71	0.0819053056497874
6.72	0.0830384772612971
6.73	0.0841797673923081
6.74	0.0853277196607322
6.75	0.0864809644582831
6.76	0.0876382144254783
6.77	0.0887982599979913
6.78	0.0899599650629617
6.79	0.0911222627542249
6.8	0.0922841514071989
6.81	0.0934446906876046
6.82	0.0946029979026188
6.83	0.0957582444990607
6.84	0.0969096527491381
6.85	0.0980564926223803
6.86	0.0991980788396077
6.87	0.100333768103784
6.88	0.101462956501189
6.89	0.102585077065689
6.9	0.103699597498468
6.91	0.10480601803521
6.92	0.105903869452625
6.93	0.106992711206441
6.94	0.108072129692863
6.95	0.109141736625898
6.96	0.110201167523334
6.97	0.11125008029396
6.98	0.112288153919684
6.99	0.113315087225983
7	0.114330597734653
7.01	0.115334420593335
7.02	0.116326307576326
7.03	0.117306026151809
7.04	0.118273358610879
7.05	0.119228101253841
7.06	0.120170063629958
7.07	0.12109906782668
7.08	0.12201494780507
7.09	0.122917548777848
7.1	0.123806726627404
7.11	0.124682347360702
7.12	0.125544286598526
7.13	0.126392429096786
7.14	0.127226668297467
7.15	0.128046905907252
7.16	0.12885305150186
7.17	0.129645022154369
7.18	0.130422742085761
7.19	0.131186142336304
7.2	0.131935160456233
7.21	0.132669740214428
7.22	0.13338983132401
7.23	0.134095389183508
7.24	0.134786374632682
7.25	0.135462753722044
7.26	0.136124497495102
7.27	0.136771581782503
7.28	0.137403987007357
7.29	0.138021698000929
7.3	0.138624703828121
7.31	0.139212997622027
7.32	0.139786576427055
7.33	0.140345441050032
7.34	0.14088959591884
7.35	0.141419048948014
7.36	0.141933811410967
7.37	0.142433897818467
7.38	0.142919325802779
7.39	0.143390116007391
7.4	0.143846291981818
7.41	0.144287880081215
7.42	0.144714909370548
7.43	0.145127411533032
7.44	0.145525420782551
7.45	0.145908973779935
7.46	0.146278109552718
7.47	0.146632869418312
7.48	0.146973296910366
7.49	0.147299437708046
7.5	0.147611339568242
7.51	0.147909052260329
7.52	0.148192627503573
7.53	0.148462118906834
7.54	0.148717581910535
7.55	0.148959073730818
7.56	0.149186653305668
7.57	0.149400381243001
7.58	0.149600319770491
7.59	0.149786532687196
7.6	0.149959085316808
7.61	0.150118044462396
7.62	0.150263478362664
7.63	0.150395456649625
7.64	0.150514050307545
7.65	0.150619331633219
7.66	0.150711374197398
7.67	0.150790252807396
7.68	0.150856043470736
7.69	0.150908823359917
7.7	0.150948670778098
7.71	0.150975665125768
7.72	0.150989886868316
7.73	0.150991417504417
7.74	0.150980339535327
7.75	0.150956736434873
7.76	0.150920692620283
7.77	0.150872293423661
7.78	0.150811625064198
7.79	0.150738774621035
7.8	0.150653830006755
7.81	0.150556879941495
7.82	0.150448013927616
7.83	0.150327322224972
7.84	0.15019489582669
7.85	0.150050826435475
7.86	0.149895206440418
7.87	0.149728128894289
7.88	0.149549687491277
7.89	0.149359976545191
7.9	0.14915909096809
7.91	0.148947126249322
7.92	0.148724178434963
7.93	0.148490344107658
7.94	0.148245720366814
7.95	0.147990404809199
7.96	0.147724495509818
7.97	0.147448091003226
7.98	0.147161290265082
7.99	0.146864192694077
8	0.146556898094172
8.01	0.146239506657106
8.02	0.145912118945227
8.03	0.1455748358746
8.04	0.145227758698405
8.05	0.14487098899057
8.06	0.144504628629727
8.07	0.144128779783375
8.08	0.14374354489232
8.09	0.143349026655355
8.1	0.142945328014187
8.11	0.142532552138597
8.12	0.142110802411826
8.13	0.141680182416195
8.14	0.141240795918939
8.15	0.140792746858267
8.16	0.140336139329635
8.17	0.139871077572217
8.18	0.139397665955599
8.19	0.138916008966668
8.2	0.138426211196698
8.21	0.137928377328643
8.22	0.137422612124615
8.23	0.136909020413552
8.24	0.136387707079086
8.25	0.135858777047594
8.26	0.135322335276422
8.27	0.134778486742308
8.28	0.13422733642998
8.29	0.133668989320927
8.3	0.133103550382349
8.31	0.132531124556296
8.32	0.131951816748966
8.33	0.131365731820182
8.34	0.130772974573036
8.35	0.130173649743723
8.36	0.129567861991508
8.37	0.128955715888919
8.38	0.128337315912038
8.39	0.127712766431029
8.4	0.127082171700782
8.41	0.126445635851758
8.42	0.125803262880982
8.43	0.125155156643212
8.44	0.124501420842268
8.45	0.123842159022541
8.46	0.123177474560647
8.47	0.122507470657282
8.48	0.121832250329213
8.49	0.121151916401453
8.5	0.120466571499599
8.51	0.119776318042355
8.52	0.1190812582342
8.53	0.118381494058264
8.54	0.117677127269335
8.55	0.116968259387069
8.56	0.11625499168937
8.57	0.115537425205954
8.58	0.11481566071207
8.59	0.114089798722418
8.6	0.113359939485257
8.61	0.11262618297668
8.62	0.111888628895092
8.63	0.111147376655865
8.64	0.1104025253862
8.65	0.109654173920164
8.66	0.108902420793952
8.67	0.10814736424133
8.68	0.107389102189291
8.69	0.106627732253915
8.7	0.105863351736453
8.71	0.105096057619627
8.72	0.104325946564127
8.73	0.103553114905379
8.74	0.102777658650502
8.75	0.101999673475526
8.76	0.10121925472285
8.77	0.100436497398942
8.78	0.0996514961723059
8.79	0.0988643453716945
8.8	0.0980751389846083
8.81	0.0972839706560597
8.82	0.096490933687637
8.83	0.0956961210368393
8.84	0.0948996253167438
8.85	0.0941015387959652
8.86	0.093301953398948
8.87	0.0925009607065846
8.88	0.0916986519571975
8.89	0.0908951180478702
8.9	0.0900904495361345
8.91	0.0892847366420812
8.92	0.0884780692508312
8.93	0.0876705369154567
8.94	0.086862228860312
8.95	0.0860532339848367
8.96	0.0852436408678066
8.97	0.0844335377720977
8.98	0.0836230126499438
8.99	0.0828121531487467
9	0.0820010466174257
9.01	0.0811897801133669
9.02	0.0803784404099871
9.03	0.0795671140049167
9.04	0.0787558871288875
9.05	0.077944845755301
9.06	0.0771340756105455
9.07	0.0763236621851026
9.08	0.0755136907454475
9.09	0.074704246346845
9.1	0.0738954138470207
9.11	0.0730872779208041
9.12	0.0722799230757864
9.13	0.0714734336690164
9.14	0.070667893924851
9.15	0.0698633879539633
9.16	0.0690599997736213
9.17	0.0682578133292879
9.18	0.0674569125176184
9.19	0.0666573812109514
9.2	0.0658593032833657
9.21	0.0650627626384095
9.22	0.0642678432385997
9.23	0.0634746291367891
9.24	0.062683204509544
9.25	0.0618936536926184
9.26	0.0611060612186911
9.27	0.0603205118574889
9.28	0.0595370906584533
9.29	0.0587558829961196
9.3	0.0579769746183681
9.31	0.0572004516977539
9.32	0.0564264008860917
9.33	0.0556549093725422
9.34	0.0548860649454
9.35	0.0541199560578417
9.36	0.0533566718979048
9.37	0.0525963024629657
9.38	0.0518389386390345
9.39	0.0510846722851703
9.4	0.0503335963233885
9.41	0.0495858048344026
9.42	0.0488413931596192
9.43	0.0481004580097852
9.44	0.0473630975807592
9.45	0.0466294116768628
9.46	0.0458995018423377
9.47	0.0451734715014366
9.48	0.0444514261077285
9.49	0.0437334733032156
9.5	0.0430197230879054
9.51	0.0423102880005091
9.52	0.0416052833109658
9.53	0.040904827225532
9.54	0.0402090411051954
9.55	0.0395180496982065
9.56	0.0388319813875328
9.57	0.0381509684540601
9.58	0.0374751473563711
9.59	0.0368046590279158
9.6	0.0361396491923879
9.61	0.0354802686980618
9.62	0.0348266738717873
9.63	0.0341790268932772
9.64	0.0335374961901519
9.65	0.0329022568540954
9.66	0.0322734910782049
9.67	0.0316513886154137
9.68	0.0310361472574273
9.69	0.0304279733332782
9.7	0.029827082225997
9.71	0.029233698905276
9.72	0.0286480584732096
9.73	0.0280704067192604
9.74	0.0275010006794222
9.75	0.026940109193298
9.76	0.0263880134511574
9.77	0.0258450075212731
9.78	0.0253113988458348
9.79	0.0247875086911369
9.8	0.0242736725353803
9.81	0.0237702403742911
9.82	0.0232775769215363
9.83	0.0227960616777716
9.84	0.0223260888382343
9.85	0.0218680670056646
9.86	0.021422418671629
9.87	0.02098957942645
9.88	0.0205699968557663
9.89	0.0201641290800571
9.9	0.019772442894114
9.91	0.0193954114649598
9.92	0.0190335115516357
9.93	0.0186872202173931
9.94	0.0183570110157295
9.95	0.0180433496463272
9.96	0.017746689095318
9.97	0.0174674642966895
9.98	0.0172060863771487
9.99	0.016962936574958
10	0.0167383599520283
10.01	0.0165326590469477
10.02	0.0163460876413105
10.03	0.0161788448314056
10.04	0.0160310696081212
10.05	0.0159028361489737
10.06	0.0157941500152387
10.07	0.0157049454232228
10.08	0.0156350837237128
10.09	0.0155843531777236
10.1	0.0155524700637073
10.11	0.0155390810953347
10.12	0.0155437670730659
10.13	0.0155660476421605
10.14	0.015605386988212
10.15	0.0156612002700162
10.16	0.0157328605728456
10.17	0.0158197061595821
10.18	0.0159210478063308
10.19	0.0160361760254602
10.2	0.0161643680059705
10.21	0.0163048941320383
10.22	0.0164570239719891
10.23	0.0166200316650255
10.24	0.0167932006626583
10.25	0.0169758278089247
10.26	0.0171672267675053
10.27	0.0173667308210929
10.28	0.017573695083335
10.29	0.0177874981717287
10.3	0.0180075433966365
10.31	0.0182332595232235
10.32	0.0184641011638175
10.33	0.0186995488553216
10.34	0.0189391088738213
10.35	0.0191823128337769
10.36	0.0194287171145347
10.37	0.0196779021522428
10.38	0.0199294716302641
10.39	0.020183051596336
10.4	0.0204382895306646
10.41	0.020694853385045
10.42	0.020952430609883
10.43	0.0212107271817865
10.44	0.0214694666438271
10.45	0.0217283891651702
10.46	0.0219872506281506
10.47	0.0222458217463946
10.48	0.0225038872178012
10.49	0.0227612449145512
10.5	0.0230177051114241
10.51	0.0232730897528941
10.52	0.0235272317589154
10.53	0.0237799743690514
10.54	0.0240311705237626
10.55	0.0242806822819604
10.56	0.024528380273434
10.57	0.0247741431845519
10.58	0.0250178572757234
10.59	0.0252594159292855
10.6	0.0254987192256453
10.61	0.0257356735467872
10.62	0.025970191204958
10.63	0.0262021900953589
10.64	0.0264315933712472
10.65	0.0266583291400844
10.66	0.0268823301793203
10.67	0.0271035336707029
10.68	0.0273218809515705
10.69	0.0275373172823486
10.7	0.0277497916290312
10.71	0.0279592564595447
10.72	0.0281656675531321
10.73	0.0283689838218826
10.74	0.0285691671437456
10.75	0.0287661822056431
10.76	0.0289599963569329
10.77	0.0291505794715691
10.78	0.0293379038190181
10.79	0.029521943943072
10.8	0.0297026765479993
10.81	0.0298800803915889
10.82	0.0300541361847973
10.83	0.030224826496985
10.84	0.0303921356672938
10.85	0.0305560497206381
10.86	0.0307165562891186
10.87	0.0308736445374881
10.88	0.0310273050932351
10.89	0.0311775299803919
10.9	0.0313243125571456
10.91	0.0314676474568884
10.92	0.0316075305324392
10.93	0.0317439588034299
10.94	0.0318769304063644
10.95	0.0320064445474366
10.96	0.032132501457766
10.97	0.0322551023510045
10.98	0.0323742493830924
10.99	0.0324899456140846
11	0.0326021949718576
11.01	0.0327110022176634
11.02	0.0328163729133268
11.03	0.0329183133900266
11.04	0.0330168307186681
11.05	0.0331119326815424
11.06	0.0332036277453146
11.07	0.0332919250353405
11.08	0.0333768343110772
11.09	0.0334583659425876
11.1	0.0335365308881936
11.11	0.0336113406729503
11.12	0.0336828073681209
11.13	0.0337509435715861
11.14	0.0338157623889467
11.15	0.0338772774155005
11.16	0.0339355027189194
11.17	0.0339904528226003
11.18	0.0340421426896912
11.19	0.0340905877078048
11.2	0.0341358036742072
11.21	0.0341778067815615
11.22	0.0342166136043793
11.23	0.034252241085702
11.24	0.0342847065245574
11.25	0.0343140275635586
11.26	0.0343402221771681
11.27	0.0343633086602758
11.28	0.034383305617124
11.29	0.0344002319507298
11.3	0.0344141068524932
11.31	0.0344249497922475
11.32	0.0344327805085971
11.33	0.0344376189995699
11.34	0.0344394855135389
11.35	0.0344384005403982
11.36	0.0344343848030577
11.37	0.0344274592491889
11.38	0.0344176450430592
11.39	0.0344049635578719
11.4	0.0343894363680393
11.41	0.0343710852418602
11.42	0.0343499321343236
11.43	0.0343259991800652
11.44	0.034299308686633
11.45	0.0342698831277383
11.46	0.03423774513692
11.47	0.0342029175011139
11.48	0.0341654231545697
11.49	0.0341252851728306
11.5	0.0340825267668834
11.51	0.0340371712774288
11.52	0.033989242169284
11.53	0.0339387630259764
11.54	0.0338857575443445
11.55	0.0338302495293384
11.56	0.0337722628889945
11.57	0.0337118216293299
11.58	0.0336489498495518
11.59	0.0335836717372621
11.6	0.0335160115637201
11.61	0.0334459936793709
11.62	0.0333736425092657
11.63	0.0332989825487319
11.64	0.0332220383590341
11.65	0.0331428345631787
11.66	0.0330613958417309
11.67	0.0329777469288396
11.68	0.0328919126081943
11.69	0.0328039177091689
11.7	0.0327137871029601
11.71	0.0326215456988542
11.72	0.0325272184405951
11.73	0.0324308303026326
11.74	0.0323324062867517
11.75	0.0322319714184851
11.76	0.0321295507437438
11.77	0.0320251693253991
11.78	0.0319188522400737
11.79	0.0318106245748938
11.8	0.0317005114242723
11.81	0.0315885378868258
11.82	0.0314747290623312
11.83	0.0313591100487091
11.84	0.0312417059390302
11.85	0.0311225418187306
11.86	0.0310016427626493
11.87	0.0308790338323374
11.88	0.0307547400732371
11.89	0.0306287865120443
11.9	0.0305011981540718
11.91	0.0303719999806186
11.92	0.0302412169464458
11.93	0.0301088739772908
11.94	0.02997499596743
11.95	0.0298396077772273
11.96	0.0297027342308085
11.97	0.0295644001137822
11.98	0.0294246301708889
11.99	0.0292834491038744
12	0.0291408815692141
12.01	0.0289969521760487
12.02	0.0288516854840905
12.03	0.0287051060015242
12.04	0.0285572381830271
12.05	0.0284081064278528
12.06	0.0282577350778069
12.07	0.0281061484154599
12.08	0.0279533706622555
12.09	0.0277994259767751
12.1	0.0276443384528714
12.11	0.0274881321180751
12.12	0.0273308309318934
12.13	0.0271724587841105
12.14	0.0270130394932918
12.15	0.02685259680516
12.16	0.0266911543911565
12.17	0.0265287358469472
12.18	0.0263653646909863
12.19	0.0262010643631591
12.2	0.0260358582234524
12.21	0.0258697695506243
12.22	0.0257028215409939
12.23	0.0255350373071922
12.24	0.0253664398770318
12.25	0.0251970521923719
12.26	0.0250268971080273
12.27	0.0248559973907354
12.28	0.024684375718187
12.29	0.0245120546780967
12.3	0.0243390567672351
12.31	0.0241654043906521
12.32	0.0239911198608358
12.33	0.0238162253969749
12.34	0.0236407431242436
12.35	0.0234646950731174
12.36	0.0232881031788221
12.37	0.0231109892807418
12.38	0.0229333751219238
12.39	0.0227552823486155
12.4	0.0225767325098952
12.41	0.022397747057314
12.42	0.0222183473446075
12.43	0.0220385546275073
12.44	0.0218583900635453
12.45	0.0216778747119405
12.46	0.0214970295335933
12.47	0.0213158753911024
12.48	0.0211344330488479
12.49	0.0209527231731389
12.5	0.020770766332488
12.51	0.0205885829978877
12.52	0.0204061935431803
12.53	0.020223618245557
12.54	0.0200408772860547
12.55	0.0198579907502196
12.56	0.0196749786287858
12.57	0.0194918608184896
12.58	0.019308657122986
12.59	0.0191253872537927
12.6	0.0189420708314316
12.61	0.0187587273865965
12.62	0.0185753763614815
12.63	0.0183920371111786
12.64	0.0182087289052649
12.65	0.018025470929417
12.66	0.0178422822872501
12.67	0.0176591820022308
12.68	0.017476189019763
12.69	0.0172933222094265
12.7	0.0171106003673338
12.71	0.016928042218711
12.72	0.0167456664206033
12.73	0.0165634915647866
12.74	0.0163815361808672
12.75	0.0161998187395736
12.76	0.0160183576562689
12.77	0.0158371712947133
12.78	0.0156562779709859
12.79	0.0154756959577486
12.8	0.0152954434886995
12.81	0.0151155387633684
12.82	0.0149359999521346
12.83	0.0147568452016201
12.84	0.0145780926403753
12.85	0.0143997603849233
12.86	0.0142218665461714
12.87	0.0140444292362124
12.88	0.0138674665755486
12.89	0.0136909967007586
12.9	0.0135150377725945
12.91	0.013339607984632
12.92	0.0131647255724108
12.93	0.0129904088231415
12.94	0.012816676086018
12.95	0.0126435457831523
12.96	0.0124710364211929
12.97	0.0122991666036519
12.98	0.0121279550440087
12.99	0.0119574205796228
13	0.0117875821865064
13.01	0.0116184589950375
13.02	0.0114500703066363
13.03	0.0112824356115229
13.04	0.0111155746075593
13.05	0.0109495072203086
13.06	0.0107842536243609
13.07	0.0106198342660077
13.08	0.0104562698873696
13.09	0.0102935815520619
13.1	0.0101317906724951
13.11	0.00997091903893028
13.12	0.00981098885038591
13.13	0.00965202274752839
13.14	0.00949404384766212
13.15	0.00933707578195099
13.16	0.00918114273501686
13.17	0.00902626948704599
13.18	0.00887248145854483
13.19	0.00871980475792836
13.2	0.00856826623205828
13.21	0.00841789351989394
13.22	0.00826871510944179
13.23	0.00812076039812139
13.24	0.00797405975670375
13.25	0.00782864459698131
13.26	0.00768454744325736
13.27	0.00754180200782289
13.28	0.00740044327040017
13.29	0.00726050756172689
13.3	0.0071220326511676
13.31	0.00698505783836148
13.32	0.00684962404877961
13.33	0.00671577393294431
13.34	0.00658355196904517
13.35	0.00645300456845058
13.36	0.00632418018356781
13.37	0.00619712941728174
13.38	0.00607190513280538
13.39	0.00594856256296323
13.4	0.00582715941709877
13.41	0.00570775598381056
13.42	0.00559041522717477
13.43	0.00547520287376792
13.44	0.00536218748714661
13.45	0.00525144052602462
13.46	0.00514303638170363
13.47	0.00503705238972282
13.48	0.00493356881006608
13.49	0.00483266876940042
13.5	0.00473443815847487
13.51	0.00463896547705379
13.52	0.00454634161823676
13.53	0.00445665958407812
13.54	0.00437001412393523
13.55	0.00428650128779704
13.56	0.00420621788732734
13.57	0.00412926085838439
13.58	0.00405572652182707
13.59	0.00398570973999051
13.6	0.00391930297207753
13.61	0.00385659523328639
13.62	0.00379767096915884
13.63	0.0037426088602714
13.64	0.00369148057944251
13.65	0.00364434952709843
13.66	0.00360126957762944
13.67	0.00356228387156551
13.68	0.00352742369309614
13.69	0.00349670747137615
13.7	0.00347013994520588
13.71	0.00344771152497344
13.72	0.00342939788167023
13.73	0.00341515978439817
13.74	0.00340494319757044
13.75	0.00339867964026436
13.76	0.00339628679712982
13.77	0.00339766936262247
13.78	0.00340272008859423
13.79	0.00341132100092089
13.8	0.00342334474367566
13.81	0.0034386560083672
13.82	0.00345711300568236
13.83	0.00347856893877209
13.84	0.00350287344203867
13.85	0.00352987395340665
13.86	0.00355941699588412
13.87	0.0035913493490148
13.88	0.00362551909765636
13.89	0.00366177655141267
13.9	0.00369997503300741
13.91	0.00373997153750097
13.92	0.00378162726895751
13.93	0.00382480806164767
13.94	0.00386938469654469
13.95	0.00391523312355371
13.96	0.0039622346005245
13.97	0.00401027576047049
13.98	0.0040592486175601
13.99	0.0041090505217376
14	0.00415958407186839
14.01	0.00421075699449492
14.02	0.00426248199708888
14.03	0.00431467660078171
14.04	0.00436726295925907
14.05	0.00442016766776715
14.06	0.00447332156655478
14.07	0.00452665954185478
14.08	0.00458012032704532
14.09	0.00463364630647699
14.1	0.00468718332284205
14.11	0.00474068049034105
14.12	0.00479409001377061
14.13	0.00484736701480542
14.14	0.00490046936559972
14.15	0.00495335753005364
14.16	0.00500599441285877
14.17	0.00505834521641568
14.18	0.00511037730548444
14.19	0.00516206007923418
14.2	0.00521336485076543
14.21	0.00526426473363327
14.22	0.00531473453513657
14.23	0.00536475065615533
14.24	0.00541429099698978
14.25	0.00546333486924901
14.26	0.00551186291314465
14.27	0.00555985701990441
14.28	0.00560730025931699
14.29	0.00565417681172756
14.3	0.00570047190436101
14.31	0.00574617175177384
14.32	0.00579126350005762
14.33	0.00583573517462881
14.34	0.00587957563126333
14.35	0.00592277451036402
14.36	0.0059653221939675
14.37	0.00600720976563465
14.38	0.00604842897264267
14.39	0.00608897219079597
14.4	0.00612883239118214
14.41	0.00616800310915015
14.42	0.00620647841508433
14.43	0.0062442528871172
14.44	0.00628132158518131
14.45	0.00631768002717684
14.46	0.00635332416585298
14.47	0.00638825036769993
14.48	0.00642245539268873
14.49	0.00645593637536406
14.5	0.00648869080702627
14.51	0.00652071651879808
14.52	0.00655201166586143
14.53	0.00658257471243828
14.54	0.00661240441766111
14.55	0.00664149982219273
14.56	0.006669860235685
14.57	0.00669748522473918
14.58	0.00672437460167211
14.59	0.00675052841381374
14.6	0.00677594693333369
14.61	0.00680063064774433
14.62	0.0068245802506765
14.63	0.00684779663327764
14.64	0.00687028087603902
14.65	0.00689203424092245
14.66	0.0069130581640037
14.67	0.00693335424843512
14.68	0.00695292425763778
14.69	0.00697177010899611
14.7	0.00698989386775004
14.71	0.00700729774111115
14.72	0.00702398407278341
14.73	0.00703995533769478
14.74	0.0070552141368484
14.75	0.0070697631925263
14.76	0.00708360534372008
14.77	0.0070967435415909
14.78	0.00710918084533442
14.79	0.00712092041805468
14.8	0.00713196552292246
14.81	0.0071423195193461
14.82	0.00715198585950373
14.83	0.00716096808480577
14.84	0.00716926982261939
14.85	0.0071768947830972
14.86	0.0071838467560858
14.87	0.00719012960818893
14.88	0.00719574727995084
14.89	0.00720070378306431
14.9	0.0072050031978011
14.91	0.00720864967038345
14.92	0.00721164741062376
14.93	0.00721400068944883
14.94	0.00721571383669921
14.95	0.00721679123886245
14.96	0.00721723733685991
14.97	0.0072170566241604
14.98	0.00721625364454509
14.99	0.00721483299035399
15	0.00721279930046335
15.01	0.00721015725850454
15.02	0.00720691159109204
15.03	0.00720306706612393
15.04	0.00719862849102589
15.05	0.00719360071124784
15.06	0.00718798860855709
15.07	0.00718179709959596
15.08	0.00717503113435685
15.09	0.00716769569469462
15.1	0.00715979579299042
15.11	0.00715133647069789
15.12	0.00714232279702257
15.13	0.00713275986768088
15.14	0.00712265280350905
15.15	0.00711200674931585
15.16	0.00710082687262598
15.17	0.0070891183624912
15.18	0.00707688642837915
15.19	0.00706413629902223
15.2	0.00705087322127884
15.21	0.00703710245913747
15.22	0.00702282929258743
15.23	0.00700805901666483
15.24	0.00699279694039412
15.25	0.00697704838581956
15.26	0.0069608186870528
15.27	0.00694411318933206
15.28	0.00692693724812846
15.29	0.00690929622818871
15.3	0.00689119550271125
15.31	0.00687264045246643
15.32	0.00685363646490711
15.33	0.00683418893345504
15.34	0.00681430325656496
15.35	0.00679398483701174
15.36	0.00677323908108574
15.37	0.00675207139783577
15.38	0.0067304871983382
15.39	0.00670849189494236
15.4	0.00668609090057875
15.41	0.00666328962802836
15.42	0.0066400934892486
15.43	0.0066165078947374
15.44	0.00659253825280114
15.45	0.00656818996894894
15.46	0.00654346844527058
15.47	0.0065183790797812
15.48	0.00649292726583026
15.49	0.00646711839148262
15.5	0.00644095783896923
15.51	0.00641445098409137
15.52	0.00638760319564303
15.53	0.00636041983488386
15.54	0.00633290625498224
15.55	0.00630506780048252
15.56	0.00627690980681851
15.57	0.00624843759975366
15.58	0.00621965649493057
15.59	0.00619057179734068
15.6	0.0061611888008812
15.61	0.00613151278787027
15.62	0.00610154902859241
15.63	0.00607130278084205
15.64	0.00604077928950961
15.65	0.00600998378611843
15.66	0.00597892148843816
15.67	0.00594759760005345
15.68	0.0059160173099703
15.69	0.00588418579222984
15.7	0.00585210820551812
15.71	0.00581978969279987
15.72	0.0057872353809616
15.73	0.00575445038043494
15.74	0.0057214397848809
15.75	0.0056882086708245
15.76	0.00565476209735944
15.77	0.00562110510579485
15.78	0.00558724271938712
15.79	0.00555317994299632
15.8	0.00551892176282705
15.81	0.00548447314614309
15.82	0.00544983904097462
15.83	0.00541502437587756
15.84	0.00538003405966814
15.85	0.00534487298117148
15.86	0.00530954600900004
15.87	0.00527405799131623
15.88	0.0052384137556136
15.89	0.00520261810851566
15.9	0.00516667583556845
15.91	0.00513059170105617
15.92	0.00509437044781565
15.93	0.00505801679707659
15.94	0.00502153544828916
15.95	0.00498493107897472
15.96	0.00494820834458061
15.97	0.00491137187837155
15.98	0.00487442629128329
15.99	0.00483737617182534
16	0.0048002260859734
16.01	0.00476298057709156
16.02	0.00472564416584509
16.03	0.00468822135013511
16.04	0.00465071660505543
16.05	0.00461313438282075
16.06	0.00457547911276904
16.07	0.00453775520132482
16.08	0.00449996703198505
16.09	0.00446211896534495
16.1	0.0044242153390965
16.11	0.00438626046808078
16.12	0.00434825864431148
16.13	0.00431021413706456
16.14	0.00427213119292388
16.15	0.00423401403589232
16.16	0.0041958668674914
16.17	0.00415769386688439
16.18	0.00411949919101706
16.19	0.00408128697476467
16.2	0.00404306133112811
16.21	0.00400482635139871
16.22	0.00396658610539743
16.23	0.00392834464169296
16.24	0.00389010598784955
16.25	0.00385187415072325
16.26	0.00381365311674273
16.27	0.00377544685222506
16.28	0.00373725930374753
16.29	0.00369909439849651
16.3	0.0036609560446625
16.31	0.00362284813189856
16.32	0.0035847745317385
16.33	0.00354673909810412
16.34	0.00350874566782419
16.35	0.0034707980611789
16.36	0.00343290008249903
16.37	0.00339505552078067
16.38	0.00335726815035518
16.39	0.00331954173160186
16.4	0.00328188001168923
16.41	0.00324428672537665
16.42	0.00320676559585481
16.43	0.00316932033563918
16.44	0.00313195464753346
16.45	0.00309467222561278
16.46	0.00305747675630777
16.47	0.00302037191952713
16.48	0.00298336138985667
16.49	0.00294644883782757
16.5	0.0029096379312572
16.51	0.00287293233667264
16.52	0.00283633572081941
16.53	0.00279985175226178
16.54	0.00276348410307779
16.55	0.00272723645064078
16.56	0.00269111247953111
16.57	0.00265511588356092
16.58	0.00261925036788992
16.59	0.0025835196513066
16.6	0.00254792746863042
16.61	0.00251247757325462
16.62	0.00247717373985611
16.63	0.00244201976726779
16.64	0.0024070194815166
16.65	0.0023721767390657
16.66	0.00233749543024187
16.67	0.00230297948288464
16.68	0.00226863286621588
16.69	0.00223445959495634
16.7	0.00220046373369379
16.71	0.0021666494015275
16.72	0.00213302077700478
16.73	0.00209958210336475
16.74	0.00206633769411449
16.75	0.0020332919389548
16.76	0.00200044931007997
16.77	0.0019678143688732
16.78	0.00193539177302242
16.79	0.00190318628408368
16.8	0.00187120277551681
16.81	0.00183944624121775
16.82	0.00180792180458532
16.83	0.00177663472814018
16.84	0.00174559042373393
16.85	0.00171479446336719
16.86	0.00168425259066335
16.87	0.00165397073299825
16.88	0.00162395501434984
16.89	0.00159421176884579
16.9	0.00156474755507972
16.91	0.00153556917116657
16.92	0.00150668367057974
16.93	0.00147809837876017
16.94	0.00144982091049238
16.95	0.00142185918801194
16.96	0.00139422145985813
16.97	0.00136691632034786
16.98	0.00133995272966439
16.99	0.00131334003442991
17	0.00128708798857297
17.01	0.00126120677447372
17.02	0.00123570702395637
17.03	0.00121059983905848
17.04	0.00118589681208425
17.05	0.00116161004467596
17.06	0.00113775216532856
17.07	0.00111433634479446
17.08	0.00109137630876304
17.09	0.00106888634696657
17.1	0.00104688131787822
17.11	0.00102537664790305
17.12	0.00100438832404643
17.13	0.000983932878700437
17.14	0.000964027365187168
17.15	0.000944689322553466
17.16	0.000925936728246415
17.17	0.000907787936760176
17.18	0.000890261603099263
17.19	0.000873376589198375
17.2	0.000857151852402172
17.21	0.000841606314656129
17.22	0.000826758712093702
17.23	0.000812627424780796
17.24	0.000799230287371217
17.25	0.000786584381940569
17.26	0.000774705815468852
17.27	0.00076360948520864
17.28	0.000753308836351422
17.29	0.00074381561732596
17.3	0.000735139638872786
17.31	0.00072728854421865
17.32	0.000720267597254458
17.33	0.000714079496667613
17.34	0.000708724222914157
17.35	0.000704198924638708
17.36	0.000700497849579284
17.37	0.000697612324042477
17.38	0.000695530782351014
17.39	0.000694238846550266
17.4	0.000693719454008113
17.41	0.00069395302894038
17.42	0.000694917692282693
17.43	0.000696589502685871
17.44	0.000698942721136552
17.45	0.000701950090792983
17.46	0.000705583124094664
17.47	0.000709812389227794
17.48	0.000714607789453135
17.49	0.000719938828825789
17.5	0.000725774860438382
17.51	0.00073208531285219
17.52	0.000738839892947014
17.53	0.000746008763683725
17.54	0.000753562696452412
17.55	0.000761473198791639
17.56	0.00076971261807952
17.57	0.000778254223272929
17.58	0.000787072266203954
17.59	0.000796142024776429
17.6	0.000805439829919007
17.61	0.00081494307884005
17.62	0.000824630236068214
17.63	0.000834480824800031
17.64	0.000844475409913838
17.65	0.000854595574399433
17.66	0.000864823890675137
17.67	0.000875143887919404
17.68	0.000885540016581984
17.69	0.000895997610998828
17.7	0.00090650285081936
17.71	0.000917042721820864
17.72	0.000927604976951891
17.73	0.000938178097534353
17.74	0.000948751255340794
17.75	0.000959314275789983
17.76	0.000969857602067327
17.77	0.000980372260871839
17.78	0.000990849829373863
17.79	0.00100128240382912
17.8	0.0010116625695669
17.81	0.00102198337259936
17.82	0.00103223829272927
17.83	0.00104242121804243
17.84	0.00105252642096806
17.85	0.00106254853562878
17.86	0.0010724825365171
17.87	0.00108232371860709
17.88	0.00109206767844713
17.89	0.00110171029654029
17.9	0.00111124772084216
17.91	0.00112067635120821
17.92	0.00112999282486993
17.93	0.00113919400275638
17.94	0.00114827695682219
17.95	0.00115723895796073
17.96	0.00116607746491311
17.97	0.00117479011367106
17.98	0.00118337470770173
17.99	0.00119182920870822
18	0.00120015172798396
18.01	0.00120834051832178
18.02	0.00121639396638509
18.03	0.00122431058562897
18.04	0.00123208900960767
18.05	0.00123972798566602
18.06	0.0012472263690384
18.07	0.00125458311740717
18.08	0.00126179728557591
18.09	0.00126886802066704
18.1	0.00127579455748976
18.11	0.00128257621420331
18.12	0.00128921238827947
18.13	0.00129570255259027
18.14	0.00130204625189392
18.15	0.00130824309933126
18.16	0.00131429277327323
18.17	0.00132019501422784
18.18	0.00132594962200411
18.19	0.001331556453026
18.2	0.0013370154177139
18.21	0.00134232647810007
18.22	0.00134748964552419
18.23	0.00135250497844621
18.24	0.00135737258041384
18.25	0.00136209259811435
18.26	0.00136666521947518
18.27	0.00137109067195458
18.28	0.00137536922085162
18.29	0.00137950116771799
18.3	0.00138348684887866
18.31	0.00138732663395018
18.32	0.00139102092449462
18.33	0.00139457015272704
18.34	0.00139797478027733
18.35	0.00140123529698472
18.36	0.00140435221979505
18.37	0.00140732609165382
18.38	0.00141015748049764
18.39	0.00141284697827222
18.4	0.00141539519996125
18.41	0.00141780278274437
18.42	0.00142007038504902
18.43	0.00142219868580336
18.44	0.0014241883835972
18.45	0.00142604019594146
18.46	0.00142775485852484
18.47	0.00142933312452412
18.48	0.00143077576391669
18.49	0.00143208356284157
18.5	0.00143325732300339
18.51	0.00143429786099414
18.52	0.00143520600782073
18.53	0.00143598260825481
18.54	0.00143662852035902
18.55	0.00143714461495351
18.56	0.0014375317750698
18.57	0.00143779089556021
18.58	0.00143792288253361
18.59	0.00143792865299562
18.6	0.00143780913434196
18.61	0.00143756526395827
18.62	0.00143719798885556
18.63	0.00143670826520606
18.64	0.00143609705800177
18.65	0.00143536534069528
18.66	0.0014345140947888
18.67	0.00143354430953528
18.68	0.00143245698158957
18.69	0.00143125311466779
18.7	0.00142993371921789
18.71	0.00142849981214146
18.72	0.00142695241647935
18.73	0.00142529256110213
18.74	0.00142352128043561
18.75	0.00142163961419654
18.76	0.00141964860709385
18.77	0.00141754930860812
18.78	0.00141534277269786
18.79	0.00141303005754557
18.8	0.00141061222535067
18.81	0.00140809034207058
18.82	0.00140546547718409
18.83	0.0014027387034522
18.84	0.00139991109676268
18.85	0.00139698373583815
18.86	0.00139395770205218
18.87	0.00139083407923675
18.88	0.00138761395348765
18.89	0.00138429841293965
18.9	0.00138088854757786
18.91	0.00137738544909457
18.92	0.00137379021065063
18.93	0.0013701039267277
18.94	0.00136632769294843
18.95	0.00136246260588664
18.96	0.00135850976294631
18.97	0.00135447026213174
18.98	0.00135034520195706
18.99	0.00134613568123077
19	0.00134184279893967
19.01	0.00133746765407132
19.02	0.00133301134550198
19.03	0.00132847497180305
19.04	0.00132385963115783
19.05	0.00131916642117814
19.06	0.00131439643877098
19.07	0.00130955078005766
19.08	0.00130463054016036
19.09	0.001299636813169
19.1	0.00129457069192487
19.11	0.0012894332679619
19.12	0.00128422563138019
19.13	0.00127894887069152
19.14	0.00127360407273302
19.15	0.00126819232259048
19.16	0.00126271470340257
19.17	0.00125717229632194
19.18	0.00125156618038848
19.19	0.00124589743242683
19.2	0.0012401671269619
19.21	0.00123437633608006
19.22	0.00122852612937027
19.23	0.00122261757381731
19.24	0.00121665173370511
19.25	0.00121062967053911
19.26	0.00120455244295449
19.27	0.00119842110660716
19.28	0.0011922367141273
19.29	0.00118600031501263
19.3	0.00117971295555189
19.31	0.00117337567874644
19.32	0.0011669895242584
19.33	0.00116055552829032
19.34	0.00115407472353842
19.35	0.00114754813914192
19.36	0.00114097680057223
19.37	0.00113436172960305
19.38	0.00112770394420249
19.39	0.00112100445854946
19.4	0.00111426428285234
19.41	0.00110748442341048
19.42	0.00110066588248596
19.43	0.00109380965825904
19.44	0.0010869167447896
19.45	0.0010799881319428
19.46	0.00107302480537336
19.47	0.00106602774642265
19.48	0.00105899793214395
19.49	0.00105193633518503
19.5	0.00104484392380263
19.51	0.00103772166179321
19.52	0.00103057050843096
19.53	0.00102339141847636
19.54	0.00101618534214652
19.55	0.0010089532250215
19.56	0.00100169600806606
19.57	0.00099441462755875
19.58	0.000987110015122492
19.59	0.000979783097631261
19.6	0.000972434797247041
19.61	0.000965066031353207
19.62	0.000957677712543944
19.63	0.00095027074862836
19.64	0.000942846042595544
19.65	0.000935404492623326
19.66	0.000927946992013315
19.67	0.000920474429249764
19.68	0.000912987687961537
19.69	0.000905487646896562
19.7	0.000897975179973724
19.71	0.000890451156226183
19.72	0.00088291643985634
19.73	0.000875371890180757
19.74	0.000867818361709708
19.75	0.000860256704107904
19.76	0.000852687762219793
19.77	0.000845112376082902
19.78	0.000837531380974817
19.79	0.000829945607404399
19.8	0.000822355881138807
19.81	0.000814763023258186
19.82	0.000807167850166786
19.83	0.000799571173629654
19.84	0.000791973800820799
19.85	0.000784376534361749
19.86	0.000776780172368056
19.87	0.000769185508503801
19.88	0.000761593332036888
19.89	0.000754004427890182
19.9	0.00074641957671293
19.91	0.000738839554956905
19.92	0.000731265134929228
19.93	0.000723697084906511
19.94	0.000716136169163769
19.95	0.000708583148128477
19.96	0.000701038778428735
19.97	0.000693503813017148
19.98	0.000685979001277262
19.99	0.000678465089124047
20	0.00067096281915485


==> TeX/Tikz/Data/Sim_P_good/v8.dat <==
0	1.42447552824934
0.01	1.42827010275769
0.02	1.4318970395999
0.03	1.43536104186082
0.04	1.43866675963279
0.05	1.44181878574298
0.06	1.44482165200246
0.07	1.44767982592509
0.08	1.45039770786981
0.09	1.4529796285639
0.1	1.45542984696942
0.11	1.45775254845838
0.12	1.45995184326559
0.13	1.46203176519113
0.14	1.46399627052721
0.15	1.46584923718637
0.16	1.46759446401035
0.17	1.46923567024099
0.18	1.47077649513616
0.19	1.47222049771555
0.2	1.47357115662233
0.21	1.4748318700886
0.22	1.476005955993
0.23	1.47709665200066
0.24	1.47810711577633
0.25	1.47904042526244
0.26	1.47989957901486
0.27	1.48068749658966
0.28	1.48140701897512
0.29	1.48206090906367
0.3	1.48265185215905
0.31	1.48318245651461
0.32	1.48365525389903
0.33	1.48407270018621
0.34	1.4844371759665
0.35	1.48475098717678
0.36	1.48501636574722
0.37	1.48523547026277
0.38	1.4854103866379
0.39	1.48554312880314
0.4	1.48563563940225
0.41	1.48568979049915
0.42	1.48570738429367
0.43	1.48569015384567
0.44	1.48563976380686
0.45	1.48555781116014
0.46	1.48544582596596
0.47	1.4853052721157
0.48	1.48513754809197
0.49	1.48494398773565
0.5	1.48472586101988
0.51	1.48448437483096
0.52	1.4842206737563
0.53	1.48393584087963
0.54	1.48363089858347
0.55	1.48330680935924
0.56	1.482964476625
0.57	1.4826047455512
0.58	1.48222840389439
0.59	1.48183618283932
0.6	1.4814287578493
0.61	1.4810067495253
0.62	1.48057072447352
0.63	1.48012119618185
0.64	1.47965862590514
0.65	1.47918342355931
0.66	1.47869594862433
0.67	1.47819651105606
0.68	1.47768537220686
0.69	1.47716274575494
0.7	1.47662879864215
0.71	1.47608365202033
0.72	1.47552738220569
0.73	1.47496002164122
0.74	1.47438155986682
0.75	1.4737919444967
0.76	1.47319108220393
0.77	1.47257883971156
0.78	1.47195504479009
0.79	1.4713194872607
0.8	1.47067192000387
0.81	1.47001205997296
0.82	1.46933958921201
0.83	1.46865415587759
0.84	1.46795537526372
0.85	1.46724283082968
0.86	1.46651607522987
0.87	1.46577463134517
0.88	1.46501799331528
0.89	1.46424562757124
0.9	1.46345697386771
0.91	1.4626514463141
0.92	1.46182843440419
0.93	1.4609873040434
0.94	1.46012739857304
0.95	1.4592480397911
0.96	1.45834852896865
0.97	1.45742814786149
0.98	1.4564861597162
0.99	1.45552181027005
1	1.45453432874419
1.01	1.45352292882947
1.02	1.45248680966431
1.03	1.451425156804
1.04	1.45033714318097
1.05	1.44922193005539
1.06	1.44807866795566
1.07	1.44690649760814
1.08	1.44570455085583
1.09	1.4444719515653
1.1	1.44320781652169
1.11	1.44191125631107
1.12	1.44058137618998
1.13	1.43921727694161
1.14	1.43781805571839
1.15	1.43638280687052
1.16	1.43491062276025
1.17	1.43340059456149
1.18	1.43185181304458
1.19	1.43026336934594
1.2	1.42863435572236
1.21	1.42696386628969
1.22	1.42525099774587
1.23	1.42349485007798
1.24	1.42169452725333
1.25	1.4198491378943
1.26	1.41795779593702
1.27	1.41601962127364
1.28	1.41403374037827
1.29	1.41199928691643
1.3	1.40991540233807
1.31	1.40778123645417
1.32	1.40559594799682
1.33	1.40335870516299
1.34	1.40106868614179
1.35	1.3987250796256
1.36	1.39632708530477
1.37	1.39387391434638
1.38	1.39136478985681
1.39	1.38879894732845
1.4	1.38617563507061
1.41	1.38349411462477
1.42	1.38075366116431
1.43	1.37795356387892
1.44	1.37509312634379
1.45	1.37217166687383
1.46	1.36918851886309
1.47	1.36614303110946
1.48	1.36303456812512
1.49	1.35986251043257
1.5	1.35662625484687
1.51	1.3533252147439
1.52	1.34995882031519
1.53	1.34652651880939
1.54	1.34302777476063
1.55	1.339462070204
1.56	1.33582890487843
1.57	1.3321277964172
1.58	1.3283582805263
1.59	1.32451991115088
1.6	1.32061226063006
1.61	1.31663491984042
1.62	1.31258749832822
1.63	1.30846962443086
1.64	1.30428094538759
1.65	1.30002112743994
1.66	1.29568985592194
1.67	1.29128683534045
1.68	1.286811789446
1.69	1.28226446129405
1.7	1.27764461329729
1.71	1.27295202726904
1.72	1.26818650445792
1.73	1.2633478655743
1.74	1.25843595080857
1.75	1.25345061984144
1.76	1.2483917518468
1.77	1.24325924548703
1.78	1.23805301890123
1.79	1.23277300968663
1.8	1.2274191748732
1.81	1.22199149089199
1.82	1.21648995353721
1.83	1.21091457792242
1.84	1.20526539843107
1.85	1.19954246866148
1.86	1.1937458613667
1.87	1.1878756683894
1.88	1.18193200059197
1.89	1.17591498778217
1.9	1.1698247786345
1.91	1.16366154060755
1.92	1.15742545985761
1.93	1.15111674114872
1.94	1.14473560775942
1.95	1.13828230138645
1.96	1.13175708204573
1.97	1.12516022797065
1.98	1.11849203550824
1.99	1.11175281901316
2	1.10494291073998
2.01	1.09806266073398
2.02	1.09111243672064
2.03	1.08409262399426
2.04	1.07700362530585
2.05	1.06984586075066
2.06	1.06261976765567
2.07	1.05532580046724
2.08	1.0479644306394
2.09	1.04053614652298
2.1	1.03304145325604
2.11	1.02548087265581
2.12	1.01785494311272
2.13	1.01016421948669
2.14	1.00240927300635
2.15	0.994590691171319
2.16	0.986709077658334
2.17	0.978765052231425
2.18	0.970759250656832
2.19	0.962692324623137
2.2	0.954564941667187
2.21	0.946377785106449
2.22	0.938131553978427
2.23	0.92982696298786
2.24	0.921464742462432
2.25	0.913045638317823
2.26	0.904570412032937
2.27	0.896039840636261
2.28	0.887454716704334
2.29	0.878815848373428
2.3	0.870124059365598
2.31	0.861380189030359
2.32	0.852585092403394
2.33	0.843739640283735
2.34	0.83484471933109
2.35	0.825901232185037
2.36	0.816910097608042
2.37	0.807872250654376
2.38	0.798788642867257
2.39	0.789660242506712
2.4	0.780488034810915
2.41	0.77127302229406
2.42	0.762016225084052
2.43	0.752718681303718
2.44	0.743381447499551
2.45	0.734005599122449
2.46	0.724592231065365
2.47	0.715142458263328
2.48	0.705657416361835
2.49	0.696138262460309
2.5	0.686586175938102
2.51	0.677002359371214
2.52	0.667388039548986
2.53	0.657744468601017
2.54	0.648072925245765
2.55	0.638374716173584
2.56	0.628651177578625
2.57	0.618903676855607
2.58	0.609133614479569
2.59	0.599342426088862
2.6	0.589531584794307
2.61	0.579702603740274
2.62	0.569857038946803
2.63	0.559996492465791
2.64	0.550122615888539
2.65	0.540237114247043
2.66	0.530341750357172
2.67	0.520438349658538
2.68	0.510528805613539
2.69	0.500615085736865
2.7	0.490699238336949
2.71	0.480783400062789
2.72	0.470869804363051
2.73	0.460960790980366
2.74	0.45105881662207
2.75	0.441166466969946
2.76	0.431286470216356
2.77	0.421421712342838
2.78	0.411575254390724
2.79	0.40175035201202
2.8	0.391950477633656
2.81	0.382179345620195
2.82	0.372440940879855
2.83	0.362739551427534
2.84	0.353079805497045
2.85	0.3434667138838
2.86	0.333905718299161
2.87	0.324402746628131
2.88	0.314964276101907
2.89	0.305597405522546
2.9	0.296309937803301
2.91	0.287110474204552
2.92	0.278008521736119
2.93	0.269014615236498
2.94	0.260140455590633
2.95	0.251399065353668
2.96	0.242804962628065
2.97	0.234374353281209
2.98	0.226125340334838
2.99	0.218078147400824
3	0.210255350123688
3.01	0.202682105420006
3.02	0.195386362575006
3.03	0.1883990327385
3.04	0.181754084053788
3.05	0.175488519025831
3.06	0.169642180082559
3.07	0.164257321126062
3.08	0.159377881255611
3.09	0.155048407224522
3.1	0.151312599409832
3.11	0.148211506026056
3.12	0.145781460391022
3.13	0.144051935547269
3.14	0.143043558633139
3.15	0.142766557572153
3.16	0.143219883266479
3.17	0.144391157418156
3.18	0.146257459531304
3.19	0.148786825482105
3.2	0.151940225382164
3.21	0.155673745651107
3.22	0.159940720242228
3.23	0.164693619785217
3.24	0.169885588132484
3.25	0.175471590405816
3.26	0.181409191993487
3.27	0.187659020739865
3.28	0.194184977987747
3.29	0.200954264039971
3.3	0.207937275832433
3.31	0.215107423652445
3.32	0.222440902483072
3.33	0.229916443545902
3.34	0.23751506345703
3.35	0.245219822159017
3.36	0.253015596226737
3.37	0.260888870949433
3.38	0.268827552446033
3.39	0.276820799694874
3.4	0.284858875528805
3.41	0.292933015190307
3.42	0.301035310833114
3.43	0.309158610307686
3.44	0.317296428615573
3.45	0.325442870520691
3.46	0.33359256293572
3.47	0.341740595842409
3.48	0.349882470643712
3.49	0.358014054977954
3.5	0.366131543146926
3.51	0.374231421419404
3.52	0.382310437569236
3.53	0.390365574092992
3.54	0.398394024627202
3.55	0.406393173150391
3.56	0.414360575611546
3.57	0.422293943675419
3.58	0.430191130316965
3.59	0.438050117033403
3.6	0.445869002473477
3.61	0.453645992310138
3.62	0.461379390205928
3.63	0.469067589740106
3.64	0.476709067183564
3.65	0.484302375022303
3.66	0.491846136142813
3.67	0.499339038603755
3.68	0.506779830927729
3.69	0.514167317855041
3.7	0.521500356508609
3.71	0.528777852925193
3.72	0.535998758913568
3.73	0.543162069204833
3.74	0.550266818864221
3.75	0.557312080937219
3.76	0.564296964305999
3.77	0.571220611734776
3.78	0.578082198085241
3.79	0.584880928685114
3.8	0.59161603783491
3.81	0.598286787439431
3.82	0.604892465752127
3.83	0.611432386221537
3.84	0.617905886430296
3.85	0.624312327118097
3.86	0.630651091280858
3.87	0.636921583339266
3.88	0.643123228370321
3.89	0.649255471396357
3.9	0.65531777672644
3.91	0.661309627345544
3.92	0.667230524347373
3.93	0.673079986407091
3.94	0.678857549290539
3.95	0.684562765396876
3.96	0.690195203331823
3.97	0.695754447509005
3.98	0.701240097777007
3.99	0.706651769070123
4	0.711989091080797
4.01	0.717251707952046
4.02	0.722439277988264
4.03	0.727551473382907
4.04	0.732587979961772
4.05	0.737548496940591
4.06	0.742432736695862
4.07	0.747240424547852
4.08	0.75197129855484
4.09	0.756625109317749
4.1	0.76120161979433
4.11	0.765700605122196
4.12	0.77012185245002
4.13	0.774465160776267
4.14	0.778730340794906
4.15	0.782917214747552
4.16	0.787025616281547
4.17	0.791055390313581
4.18	0.795006392898343
4.19	0.798878491101912
4.2	0.802671562879484
4.21	0.806385496957104
4.22	0.810020192717106
4.23	0.813575560087003
4.24	0.817051519431518
4.25	0.820448001447556
4.26	0.823764947061882
4.27	0.827002307331265
4.28	0.830160043344962
4.29	0.833238126129279
4.3	0.836236536554122
4.31	0.839155265241331
4.32	0.841994312474672
4.33	0.844753688111363
4.34	0.847433411494982
4.35	0.850033511369685
4.36	0.852554025795581
4.37	0.8549950020652
4.38	0.857356496620953
4.39	0.859638574973486
4.4	0.861841311620854
4.41	0.86396478996847
4.42	0.866009102249706
4.43	0.867974349447131
4.44	0.869860641214313
4.45	0.871668095798112
4.46	0.873396839961444
4.47	0.875047008906447
4.48	0.876618746198007
4.49	0.878112203687628
4.5	0.879527541437577
4.51	0.880864927645289
4.52	0.882124538567995
4.53	0.883306558447555
4.54	0.884411179435445
4.55	0.885438601517906
4.56	0.886389032441204
4.57	0.887262687636996
4.58	0.888059790147787
4.59	0.888780570552446
4.6	0.889425266891785
4.61	0.889994124594175
4.62	0.890487396401176
4.63	0.890905342293214
4.64	0.891248229415232
4.65	0.891516332002371
4.66	0.891709931305616
4.67	0.891829315517453
4.68	0.891874779697485
4.69	0.89184662569805
4.7	0.89174516208978
4.71	0.891570704087169
4.72	0.891323573474089
4.73	0.891004098529264
4.74	0.890612613951746
4.75	0.890149460786331
4.76	0.889614986348967
4.77	0.889009544152113
4.78	0.888333493830097
4.79	0.887587201064434
4.8	0.886771037509128
4.81	0.88588538071597
4.82	0.884930614059814
4.83	0.883907126663856
4.84	0.882815313324914
4.85	0.881655574438694
4.86	0.880428315925104
4.87	0.879133949153557
4.88	0.877772890868308
4.89	0.876345563113834
4.9	0.874852393160239
4.91	0.873293813428727
4.92	0.871670261417112
4.93	0.869982179625396
4.94	0.868230015481454
4.95	0.866414221266755
4.96	0.864535254042216
4.97	0.862593575574134
4.98	0.860589652260248
4.99	0.858523955055927
5	0.85639695940048
5.01	0.854209145143617
5.02	0.85196099647209
5.03	0.849653001836463
5.04	0.847285653878109
5.05	0.844859449356365
5.06	0.842374889075921
5.07	0.839832477814414
5.08	0.837232724250256
5.09	0.834576140890718
5.1	0.831863244000284
5.11	0.829094553529242
5.12	0.826270593042617
5.13	0.823391889649374
5.14	0.820458973931962
5.15	0.817472379876176
5.16	0.814432644801402
5.17	0.811340309291204
5.18	0.808195917124313
5.19	0.805000015206026
5.2	0.801753153500022
5.21	0.798455884960619
5.22	0.795108765465506
5.23	0.791712353748942
5.24	0.788267211335469
5.25	0.784773902474148
5.26	0.781232994073342
5.27	0.77764505563606
5.28	0.774010659195903
5.29	0.770330379253629
5.3	0.766604792714345
5.31	0.762834478825388
5.32	0.759020019114883
5.33	0.755161997331032
5.34	0.751260999382158
5.35	0.74731761327752
5.36	0.743332429068961
5.37	0.739306038793375
5.38	0.735239036416079
5.39	0.73113201777509
5.4	0.726985580526351
5.41	0.72280032408996
5.42	0.718576849597412
5.43	0.71431575983993
5.44	0.710017659217919
5.45	0.705683153691552
5.46	0.701312850732602
5.47	0.696907359277528
5.48	0.692467289681856
5.49	0.687993253675966
5.5	0.683485864322268
5.51	0.678945735973909
5.52	0.674373484235018
5.53	0.669769725922558
5.54	0.665135079029916
5.55	0.660470162692224
5.56	0.655775597153557
5.57	0.65105200373606
5.58	0.646300004811103
5.59	0.641520223772541
5.6	0.63671328501222
5.61	0.631879813897792
5.62	0.627020436752964
5.63	0.622135780840311
5.64	0.61722647434676
5.65	0.61229314637191
5.66	0.607336426919271
5.67	0.602356946890654
5.68	0.597355338083777
5.69	0.592332233193354
5.7	0.587288265815771
5.71	0.582224070457572
5.72	0.577140282547979
5.73	0.572037538455626
5.74	0.566916475509763
5.75	0.561777732026184
5.76	0.556621947338126
5.77	0.551449761832439
5.78	0.546261816991323
5.79	0.541058755439963
5.8	0.535841221000402
5.81	0.530609858752032
5.82	0.525365315099093
5.83	0.520108237845623
5.84	0.514839276278299
5.85	0.509559081257684
5.86	0.504268305318386
5.87	0.498967602778717
5.88	0.493657629860442
5.89	0.488339044819312
5.9	0.483012508087044
5.91	0.477678682425544
5.92	0.47233823309418
5.93	0.466991828030992
5.94	0.461640138048801
5.95	0.45628383704724
5.96	0.450923602241815
5.97	0.445560114411227
5.98	0.440194058164222
5.99	0.434826122227382
6	0.429456999755415
6.01	0.42408738866553
6.02	0.418717991997739
6.03	0.413349518302987
6.04	0.407982682061223
6.05	0.402618204131675
6.06	0.397256812237824
6.07	0.391899241489701
6.08	0.386546234946522
6.09	0.381198544222691
6.1	0.375856930140743
6.11	0.370522163434869
6.12	0.36519502550915
6.13	0.359876309254891
6.14	0.354566819931912
6.15	0.349267376118981
6.16	0.343978810739165
6.17	0.338701972166248
6.18	0.333437725419026
6.19	0.328186953450804
6.2	0.32295055854214
6.21	0.317729463805504
6.22	0.31252461481137
6.23	0.307336981346013
6.24	0.302167559312181
6.25	0.297017372784795
6.26	0.291887476234789
6.27	0.286778956935335
6.28	0.281692937565778
6.29	0.276630579029844
6.3	0.27159308350591
6.31	0.266581697748372
6.32	0.261597716660485
6.33	0.256642487160242
6.34	0.251717412362175
6.35	0.24682395609897
6.36	0.241963647807839
6.37	0.237138087807233
6.38	0.232348952989843
6.39	0.227598002957699
6.4	0.222887086624361
6.41	0.218218149307475
6.42	0.213593240332093
6.43	0.209014521160868
6.44	0.204484274060883
6.45	0.200004911308293
6.46	0.195578984920203
6.47	0.191209196887897
6.48	0.186898409865618
6.49	0.182649658243556
6.5	0.178466159501832
6.51	0.174351325702419
6.52	0.170308774927167
6.53	0.166342342411171
6.54	0.162456091050287
6.55	0.158654320879062
6.56	0.154941577020588
6.57	0.151322655502391
6.58	0.147802606215981
6.59	0.144386732173572
6.6	0.141080584091695
6.61	0.137889949215571
6.62	0.134820833203384
6.63	0.131879433832691
6.64	0.129072105292567
6.65	0.12640531190888
6.66	0.123885570342407
6.67	0.121519379624945
6.68	0.119313138877178
6.69	0.117273053191843
6.7	0.115405028958564
6.71	0.11371456082015
6.72	0.11220661342272
6.73	0.110885502066385
6.74	0.109754777164743
6.75	0.108817117958541
6.76	0.108074241083827
6.77	0.107526829283799
6.78	0.107174484742957
6.79	0.107015710247112
6.8	0.107047919741101
6.81	0.107267478031965
6.82	0.107669767571302
6.83	0.108249278645406
6.84	0.108999718073022
6.85	0.109914130764821
6.86	0.110985028267914
6.87	0.11220451866822
6.88	0.113564432859874
6.89	0.115056443092525
6.9	0.11667217074236
6.91	0.118403281302549
6.92	0.120241565560274
6.93	0.122179006758401
6.94	0.124207834197182
6.95	0.126320564210296
6.96	0.128510029760354
6.97	0.130769400066586
6.98	0.133092191729722
6.99	0.135472272785766
7	0.137903861028111
7.01	0.140381517809582
7.02	0.142900138389296
7.03	0.145454939738776
7.04	0.148041446574977
7.05	0.15065547625254
7.06	0.153293123025478
7.07	0.155950742081858
7.08	0.158624933664238
7.09	0.16131252751143
7.1	0.164010567794542
7.11	0.166716298668349
7.12	0.169427150518119
7.13	0.172140726949581
7.14	0.174854792544189
7.15	0.177567261383124
7.16	0.180276186328694
7.17	0.182979749041676
7.18	0.185676250705721
7.19	0.188364103425301
7.2	0.191041822260456
7.21	0.193708017860459
7.22	0.196361389657953
7.23	0.199000719585623
7.24	0.201624866278474
7.25	0.204232759726234
7.26	0.206823396342092
7.27	0.209395834415866
7.28	0.211949189921573
7.29	0.214482632651439
7.3	0.216995382650249
7.31	0.219486706925777
7.32	0.221955916413094
7.33	0.224402363171919
7.34	0.226825437798101
7.35	0.229224567031733
7.36	0.231599211545772
7.37	0.233948863900476
7.38	0.23627304665011
7.39	0.238571310589477
7.4	0.240843233129063
7.41	0.243088416788221
7.42	0.245306487796991
7.43	0.247497094797841
7.44	0.249659907639306
7.45	0.251794616254211
7.46	0.253900929615897
7.47	0.255978574766206
7.48	0.258027295909649
7.49	0.260046853568711
7.5	0.262037023795396
7.51	0.263997597434908
7.52	0.265928379437359
7.53	0.267829188213878
7.54	0.269699855033865
7.55	0.27154022346029
7.56	0.273350148820128
7.57	0.275129497707531
7.58	0.276878147517128
7.59	0.278595986005462
7.6	0.280282910878452
7.61	0.281938829402974
7.62	0.283563658040949
7.63	0.285157322104326
7.64	0.286719755429415
7.65	0.288250900069396
7.66	0.289750706003575
7.67	0.291219130862338
7.68	0.292656139666759
7.69	0.294061704581829
7.7	0.295435804682391
7.71	0.296778425730974
7.72	0.298089559966726
7.73	0.299369205904695
7.74	0.300617368144886
7.75	0.301834057190317
7.76	0.303019289273625
7.77	0.304173086191611
7.78	0.30529547514727
7.79	0.306386488598789
7.8	0.30744616411514
7.81	0.308474544237823
7.82	0.309471676348371
7.83	0.31043761254134
7.84	0.311372409502353
7.85	0.312276128391019
7.86	0.313148834728282
7.87	0.313990598288132
7.88	0.314801492993238
7.89	0.315581596814415
7.9	0.316330991673623
7.91	0.317049763350362
7.92	0.31773800139119
7.93	0.318395799022268
7.94	0.319023253064751
7.95	0.31962046385281
7.96	0.320187535154212
7.97	0.320724574093289
7.98	0.32123169107617
7.99	0.321708999718149
8	0.32215661677312
8.01	0.322574662064892
8.02	0.322963258420363
8.03	0.323322531604442
8.04	0.323652610256577
8.05	0.323953625828889
8.06	0.324225712525783
8.07	0.324469007244965
8.08	0.324683649519822
8.09	0.32486978146309
8.1	0.325027547711721
8.11	0.32515709537294
8.12	0.325258573971425
8.13	0.325332135397514
8.14	0.325377933856454
8.15	0.325396125818646
8.16	0.325386869970742
8.17	0.325350327167716
8.18	0.325286660385749
8.19	0.325196034675912
8.2	0.325078617118682
8.21	0.324934576779158
8.22	0.324764084663065
8.23	0.324567313673355
8.24	0.324344438567592
8.25	0.324095635915906
8.26	0.323821084059568
8.27	0.323520963070226
8.28	0.323195454709646
8.29	0.322844742390049
8.3	0.322469011135
8.31	0.322068447540791
8.32	0.321643239738343
8.33	0.321193577355612
8.34	0.320719651480454
8.35	0.320221654623961
8.36	0.319699780684255
8.37	0.319154224910708
8.38	0.318585183868592
8.39	0.317992855404162
8.4	0.317377438610109
8.41	0.31673913379147
8.42	0.316078142431856
8.43	0.315394667160116
8.44	0.314688911717352
8.45	0.313961080924277
8.46	0.313211380648999
8.47	0.31244001777507
8.48	0.311647200169949
8.49	0.310833136653786
8.5	0.309998036968518
8.51	0.309142111747338
8.52	0.308265572484456
8.53	0.307368631505222
8.54	0.306451501936515
8.55	0.305514397677492
8.56	0.304557533370646
8.57	0.303581124373162
8.58	0.302585386728576
8.59	0.301570537138768
8.6	0.300536792936226
8.61	0.299484372056651
8.62	0.298413493011822
8.63	0.297324374862797
8.64	0.296217237193394
8.65	0.295092300083991
8.66	0.293949784085595
8.67	0.292789910194242
8.68	0.291612899825679
8.69	0.290418974790349
8.7	0.28920835726868
8.71	0.287981269786673
8.72	0.286737935191777
8.73	0.28547857662912
8.74	0.284203417517972
8.75	0.282912681528562
8.76	0.281606592559206
8.77	0.280285374713712
8.78	0.278949252279143
8.79	0.277598449703858
8.8	0.276233191575886
8.81	0.274853702601627
8.82	0.27346020758489
8.83	0.272052931406217
8.84	0.270632099002581
8.85	0.269197935347432
8.86	0.267750665431011
8.87	0.26629051424112
8.88	0.264817706744129
8.89	0.263332467866443
8.9	0.261835022476252
8.91	0.260325595365703
8.92	0.258804411233417
8.93	0.257271694667398
8.94	0.255727670128341
8.95	0.254172561933318
8.96	0.252606594239878
8.97	0.25102999103057
8.98	0.249442976097872
8.99	0.247845773029558
9	0.246238605194521
9.01	0.244621695729013
9.02	0.242995267523401
9.03	0.241359543209341
9.04	0.239714745147484
9.05	0.238061095415671
9.06	0.236398815797621
9.07	0.234728127772187
9.08	0.233049252503121
9.09	0.231362410829424
9.1	0.229667823256276
9.11	0.227965709946531
9.12	0.226256290712882
9.13	0.224539785010605
9.14	0.222816411931005
9.15	0.221086390195535
9.16	0.219349938150594
9.17	0.217607273763095
9.18	0.21585861461676
9.19	0.214104177909229
9.2	0.212344180449967
9.21	0.210578838659017
9.22	0.208808368566683
9.23	0.207032985814063
9.24	0.205252905654609
9.25	0.20346834295664
9.26	0.201679512206935
9.27	0.19988662751539
9.28	0.198089902620831
9.29	0.196289550898019
9.3	0.194485785365908
9.31	0.192678818697179
9.32	0.190868863229202
9.33	0.189056130976382
9.34	0.187240833644051
9.35	0.185423182643931
9.36	0.183603389111265
9.37	0.181781663923708
9.38	0.179958217722066
9.39	0.178133260932976
9.4	0.176307003793643
9.41	0.174479656378738
9.42	0.172651428629586
9.43	0.170822530385762
9.44	0.168993171419256
9.45	0.167163561471301
9.46	0.165333910292114
9.47	0.163504427683602
9.48	0.161675323545332
9.49	0.159846807923858
9.5	0.158019091065681
9.51	0.156192383474049
9.52	0.154366895969801
9.53	0.15254283975657
9.54	0.150720426490568
9.55	0.148899868355273
9.56	0.14708137814136
9.57	0.145265169332149
9.58	0.143451456195021
9.59	0.141640453879127
9.6	0.139832378519851
9.61	0.138027447350485
9.62	0.136225878821587
9.63	0.134427892728558
9.64	0.132633710348036
9.65	0.130843554583651
9.66	0.129057650121897
9.67	0.127276223598729
9.68	0.125499503777748
9.69	0.123727721740703
9.7	0.121961111091283
9.71	0.120199908173095
9.72	0.118444352302883
9.73	0.116694686020082
9.74	0.114951155353921
9.75	0.113214010109316
9.76	0.111483504172967
9.77	0.109759895841113
9.78	0.108043448170543
9.79	0.106334429354558
9.8	0.104633113125709
9.81	0.102939779187248
9.82	0.101254713675386
9.83	0.0995782096545653
9.84	0.0979105676481033
9.85	0.0962520962066998
9.86	0.0946031125174592
9.87	0.0929639430561981
9.88	0.0913349242859583
9.89	0.0897164034047578
9.9	0.088108739145724
9.91	0.0865123026328541
9.92	0.0849274782956693
9.93	0.0833546648460724
9.94	0.0817942763206656
9.95	0.0802467431916627
9.96	0.0787125135493366
9.97	0.0771920543586204
9.98	0.0756858527920005
9.99	0.0741944176402551
10	0.0727182808016264
10.01	0.071257998849009
10.02	0.0698141546732143
10.03	0.0683873591985308
10.04	0.0669782531645267
10.05	0.0655875089652252
10.06	0.0642158325331485
10.07	0.0628639652517071
10.08	0.0615326858741028
10.09	0.060222812421012
10.1	0.0589352040221005
10.11	0.0576707626580757
10.12	0.056430434750565
10.13	0.0552152125361245
10.14	0.054026135148549
10.15	0.0528642893206053
10.16	0.0517308096020542
10.17	0.0506268779760297
10.18	0.0495537227417836
10.19	0.0485126165176884
10.2	0.0475048732074623
10.21	0.0465318437646327
10.22	0.0455949105878475
10.23	0.0446954803848759
10.24	0.0438349753586178
10.25	0.0430148225951858
10.26	0.042236441576902
10.27	0.0415012298005025
10.28	0.0408105465569644
10.29	0.0401656950205784
10.3	0.0395679029010671
10.31	0.0390183020276589
10.32	0.038517907351741
10.33	0.0380675959649182
10.34	0.0376680868217024
10.35	0.0373199219187506
10.36	0.0370234497040042
10.37	0.0367788114617328
10.38	0.0365859313387968
10.39	0.0364445105436283
10.4	0.0363540260710362
10.41	0.0363137340952061
10.42	0.0363226779469166
10.43	0.0363797003690992
10.44	0.0364834595472487
10.45	0.0366324482517721
10.46	0.0368250153222436
10.47	0.0370593886710741
10.48	0.0373336989882164
10.49	0.0376460033794893
10.5	0.0379943082620208
10.51	0.0383765909560197
10.52	0.0387908195417612
10.53	0.0392349706823209
10.54	0.0397070452360173
10.55	0.0402050815932314
10.56	0.0407271667632348
10.57	0.0412714453093607
10.58	0.0418361262824453
10.59	0.0424194883379709
10.6	0.043019883240741
10.61	0.0436357379676934
10.62	0.0442655556161952
10.63	0.0449079153147571
10.64	0.0455614713182987
10.65	0.0462249514520676
10.66	0.0468971550495242
10.67	0.0475769505102314
10.68	0.0482632725851381
10.69	0.0489551194802236
10.7	0.0496515498530496
10.71	0.0503516797630716
10.72	0.0510546796250799
10.73	0.0517597712033311
10.74	0.0524662246768364
10.75	0.0531733557966854
10.76	0.0538805231522689
10.77	0.0545871255563313
10.78	0.0552925995559588
10.79	0.0559964170727823
10.8	0.0566980831729723
10.81	0.0573971339661054
10.82	0.0580931346300192
10.83	0.0587856775577675
10.84	0.0594743806222371
10.85	0.060158885552905
10.86	0.0608388564196695
10.87	0.0615139782175831
10.88	0.062183955547116
10.89	0.0628485113840111
10.9	0.0635073859333846
10.91	0.0641603355624588
10.92	0.0648071318067972
10.93	0.0654475604453354
10.94	0.0660814206389899
10.95	0.0667085241289674
10.96	0.0673286944901894
10.97	0.0679417664361574
10.98	0.0685475851713364
10.99	0.0691460057879595
11	0.0697368927036779
11.01	0.0703201191373927
11.02	0.0708955666203289
11.03	0.0714631245398829
11.04	0.0720226897136886
11.05	0.0725741659919935
11.06	0.0731174638860435
11.07	0.0736525002206271
11.08	0.0741791978091569
11.09	0.0746974851495543
11.1	0.0752072961394828
11.11	0.0757085698094614
11.12	0.0762012500727969
11.13	0.0766852854909365
11.14	0.0771606290530729
11.15	0.0776272379694496
11.16	0.0780850734767609
11.17	0.0785341006554746
11.18	0.0789742882575937
11.19	0.0794056085447829
11.2	0.0798280371356046
11.21	0.0802415528615781
11.22	0.0806461376313505
11.23	0.0810417763024861
11.24	0.0814284565602407
11.25	0.0818061688030443
11.26	0.082174906034069
11.27	0.082534663758652
11.28	0.0828854398870325
11.29	0.083227234642225
11.3	0.0835600504724585
11.31	0.0838838919682607
11.32	0.0841987657835035
11.33	0.0845046805603932
11.34	0.0848016468581044
11.35	0.0850896770848674
11.36	0.0853687854331896
11.37	0.085638987818122
11.38	0.0859003018184215
11.39	0.0861527466201849
11.4	0.0863963429632559
11.41	0.0866311130897074
11.42	0.0868570806948026
11.43	0.0870742708797748
11.44	0.0872827101068411
11.45	0.0874824261558449
11.46	0.0876734480828077
11.47	0.0878558061800144
11.48	0.0880295319377432
11.49	0.088194658007438
11.5	0.0883512181662582
11.51	0.0884992472829067
11.52	0.0886387812848539
11.53	0.0887698571265326
11.54	0.0888925127588018
11.55	0.0890067870993973
11.56	0.0891127200044135
11.57	0.0892103522407029
11.58	0.0892997254592293
11.59	0.0893808821692257
11.6	0.089453865713148
11.61	0.0895187202425292
11.62	0.0895754906943842
11.63	0.089624222768441
11.64	0.0896649629050218
11.65	0.0896977582634953
11.66	0.0897226567014027
11.67	0.0897397067541153
11.68	0.0897489576150786
11.69	0.0897504591165452
11.7	0.0897442617107933
11.71	0.0897304164519163
11.72	0.0897089749779307
11.73	0.0896799894934537
11.74	0.089643512752706
11.75	0.0895995980429583
11.76	0.0895482991683833
11.77	0.0894896704341994
11.78	0.0894237666312633
11.79	0.0893506430209038
11.8	0.0892703553201688
11.81	0.0891829596873652
11.82	0.0890885127078527
11.83	0.0889870713801627
11.84	0.0888786931024089
11.85	0.0887634356589699
11.86	0.0886413572073583
11.87	0.0885125162654626
11.88	0.0883769716989499
11.89	0.0882347827088818
11.9	0.0880860088196528
11.91	0.0879307098670468
11.92	0.0877689459865835
11.93	0.0876007776020128
11.94	0.087426265414039
11.95	0.0872454703892525
11.96	0.0870584537491776
11.97	0.0868652769596435
11.98	0.0866660017201617
11.99	0.0864606899536154
12	0.0862494037960169
12.01	0.0860322055865183
12.02	0.0858091578575263
12.03	0.0855803233249786
12.04	0.0853457648787944
12.05	0.085105545573455
12.06	0.0848597286187126
12.07	0.0846083773705471
12.08	0.084351555322084
12.09	0.084089326094819
12.1	0.08382175342987
12.11	0.0835489011794397
12.12	0.0832708332983382
12.13	0.0829876138356579
12.14	0.0826993069266307
12.15	0.0824059767844774
12.16	0.0821076876925541
12.17	0.0818045039964707
12.18	0.0814964900963888
12.19	0.0811837104394538
12.2	0.0808662295123231
12.21	0.0805441118337785
12.22	0.0802174219475222
12.23	0.0798862244150191
12.24	0.0795505838085033
12.25	0.0792105647040391
12.26	0.0788662316747498
12.27	0.0785176492841368
12.28	0.0781648820794503
12.29	0.0778079945852754
12.3	0.0774470512971477
12.31	0.0770821166752721
12.32	0.0767132551384183
12.33	0.0763405310578201
12.34	0.0759640087513158
12.35	0.0755837524774196
12.36	0.0751998264296683
12.37	0.074812294730991
12.38	0.0744212214281701
12.39	0.0740266704864429
12.4	0.073628705784201
12.41	0.0732273911078211
12.42	0.0728227901465367
12.43	0.0724149664874878
12.44	0.0720039836108498
12.45	0.0715899048850303
12.46	0.0711727935620815
12.47	0.0707527127731105
12.48	0.0703297255238361
12.49	0.069903894690352
12.5	0.0694752830148078
12.51	0.0690439531014093
12.52	0.0686099674123757
12.53	0.0681733882641479
12.54	0.0677342778235816
12.55	0.0672926981043846
12.56	0.066848710963587
12.57	0.0664023780981465
12.58	0.065953761041788
12.59	0.065502921161753
12.6	0.0650499196559415
12.61	0.0645948175499493
12.62	0.0641376756944277
12.63	0.0636785547624341
12.64	0.0632175152470243
12.65	0.0627546174589516
12.66	0.0622899215245162
12.67	0.0618234873835322
12.68	0.061355374787533
12.69	0.0608856432980386
12.7	0.0604143522850546
12.71	0.0599415609257015
12.72	0.059467328203044
12.73	0.0589917129050537
12.74	0.05851477362382
12.75	0.0580365687548736
12.76	0.0575571564967638
12.77	0.0570765948508084
12.78	0.0565949416210472
12.79	0.0561122544144513
12.8	0.0556285906412552
12.81	0.0551440075156477
12.82	0.0546585620566335
12.83	0.0541723110890967
12.84	0.0536853112452452
12.85	0.0531976189661892
12.86	0.0527092905038904
12.87	0.0522203819233781
12.88	0.0517309491052415
12.89	0.051241047748479
12.9	0.0507507333736314
12.91	0.050260061326315
12.92	0.0497690867810608
12.93	0.0492778647455966
12.94	0.0487864500654324
12.95	0.0482948974289624
12.96	0.0478032613729341
12.97	0.0473115962883873
12.98	0.0468199564271108
12.99	0.0463283959085565
13	0.0458369687273102
13.01	0.0453457287611184
13.02	0.0448547297795045
13.03	0.0443640254530272
13.04	0.0438736693631445
13.05	0.0433837150128357
13.06	0.0428942158379099
13.07	0.042405225219117
13.08	0.0419167964950489
13.09	0.0414289829759575
13.1	0.040941837958435
13.11	0.0404554147411052
13.12	0.039969766641353
13.13	0.0394849470131238
13.14	0.0390010092658925
13.15	0.038518006884895
13.16	0.038035993452654
13.17	0.0375550226718881
13.18	0.037075148389937
13.19	0.0365964246247569
13.2	0.036118905592578
13.21	0.0356426457374028
13.22	0.0351676997623768
13.23	0.0346941226632033
13.24	0.034221969763761
13.25	0.0337512967539976
13.26	0.0332821597303399
13.27	0.0328146152387186
13.28	0.032348720320429
13.29	0.031884532561002
13.3	0.0314221101422941
13.31	0.0309615118980267
13.32	0.0305027973729918
13.33	0.0300460268861985
13.34	0.0295912615982099
13.35	0.0291385635829805
13.36	0.0286879959044889
13.37	0.0282396226984887
13.38	0.0277935092597546
13.39	0.0273497221351605
13.4	0.026908329223013
13.41	0.0264693998790444
13.42	0.0260330050295103
13.43	0.0255992172918574
13.44	0.0251681111034501
13.45	0.0247397628588613
13.46	0.0243142510562663
13.47	0.0238916564534768
13.48	0.0234720622341866
13.49	0.023055554184999
13.5	0.0226422208837966
13.51	0.0222321539000595
13.52	0.0218254480076241
13.53	0.0214222014104875
13.54	0.0210225159820565
13.55	0.020626497518321
13.56	0.0202342560052186
13.57	0.0198459059004316
13.58	0.0194615664296433
13.59	0.0190813618970494
13.6	0.0187054220097763
13.61	0.018333882215361
13.62	0.0179668840512332
13.63	0.017604575504489
13.64	0.0172471113797833
13.65	0.0168946536723296
13.66	0.0165473719422896
13.67	0.0162054436857284
13.68	0.015869054696185
13.69	0.0155383994094972
13.7	0.0152136812231282
13.71	0.0148951127792518
13.72	0.0145829161990443
13.73	0.0142773232535267
13.74	0.0139785754537318
13.75	0.0136869240407839
13.76	0.0134026298538712
13.77	0.0131259630516289
13.78	0.0128572026603231
13.79	0.012596635920195
13.8	0.0123445574004387
13.81	0.0121012678526475
13.82	0.0118670727736952
13.83	0.011642280651758
13.84	0.0114272008732563
13.85	0.0112221412759696
13.86	0.0110274053426027
13.87	0.0108432890415604
13.88	0.0106700773369019
13.89	0.0105080404064451
13.9	0.0103574296268453
13.91	0.0102184734043069
13.92	0.010091372950059
13.93	0.00997629811642879
13.94	0.00987338342493739
13.95	0.00978272442493468
13.96	0.00970437452330855
13.97	0.00963834241832878
13.98	0.00958459025489009
13.99	0.00954303259356045
14	0.00951353625472386
14.01	0.00949592106116059
14.02	0.00948996146438226
14.03	0.00949538899999163
14.04	0.00951189548358892
14.05	0.00953913682884893
14.06	0.00957673734959549
14.07	0.00962429439637019
14.08	0.00968138317497656
14.09	0.00974756160221649
14.1	0.00982237506657403
14.11	0.00990536098055244
14.12	0.00999605303318472
14.13	0.0100939850747404
14.14	0.0101986945875628
14.15	0.010309725718769
14.16	0.0104266318682748
14.17	0.0105489778411078
14.18	0.0106763415848119
14.19	0.0108083155409925
14.2	0.0109445076463348
14.21	0.0110845420211467
14.22	0.011228059384519
14.23	0.0113747172348712
14.24	0.0115241898327843
14.25	0.0116761680201208
14.26	0.0118303589070535
14.27	0.0119864854542368
14.28	0.0121442859751483
14.29	0.0123035135791043
14.3	0.0124639355733201
14.31	0.0126253328389877
14.32	0.0127874991936328
14.33	0.0129502407503093
14.34	0.0131133752814117
14.35	0.013276731593733
14.36	0.0134401489197278
14.37	0.0136034763284818
14.38	0.0137665721591728
14.39	0.0139293034788194
14.4	0.0140915455654016
14.41	0.0142531814166854
14.42	0.0144141012852912
14.43	0.0145742022391708
14.44	0.0147333877474129
14.45	0.0148915672904402
14.46	0.015048655993672
14.47	0.015204574283903
14.48	0.0153592475669913
14.49	0.0155126059262011
14.5	0.015664583839767
14.51	0.0158151199166644
14.52	0.0159641566497418
14.53	0.0161116401848149
14.54	0.0162575201050314
14.55	0.0164017492293169
14.56	0.0165442834241866
14.57	0.016685081427842
14.58	0.0168241046858014
14.59	0.0169613171974652
14.6	0.0170966853725779
14.61	0.0172301778970559
14.62	0.0173617656076641
14.63	0.0174914213745995
14.64	0.0176191199918147
14.65	0.0177448380742559
14.66	0.0178685539616287
14.67	0.0179902476283935
14.68	0.0181099005991736
14.69	0.0182274958697116
14.7	0.0183430178325254
14.71	0.0184564522071859
14.72	0.0185677859748966
14.73	0.0186770073169856
14.74	0.0187841055571099
14.75	0.0188890711068252
14.76	0.0189918954145211
14.77	0.0190925709171165
14.78	0.0191910909948118
14.79	0.0192874499281673
14.8	0.0193816428578095
14.81	0.0194736657463372
14.82	0.0195635153422937
14.83	0.0196511891462196
14.84	0.0197366853784646
14.85	0.0198200029488077
14.86	0.0199011414275768
14.87	0.0199801010184984
14.88	0.0200568825326952
14.89	0.0201314873641875
14.9	0.0202039174666978
14.91	0.0202741753313834
14.92	0.020342263965928
14.93	0.020408186874502
14.94	0.0204719480387132
14.95	0.020533551899527
14.96	0.0205930033400035
14.97	0.0206503076687826
14.98	0.0207054706044553
14.99	0.020758498260461
15	0.0208093971308788
15.01	0.020858174076615
15.02	0.0209048363123987
15.03	0.0209493913941921
15.04	0.0209918472071306
15.05	0.021032211954104
15.06	0.0210704941446291
15.07	0.021106702584305
15.08	0.0211408463645951
15.09	0.0211729348530603
15.1	0.0212029776839825
15.11	0.0212309847492407
15.12	0.0212569661896966
15.13	0.0212809323867418
15.14	0.021302893954192
15.15	0.0213228617305665
15.16	0.0213408467714948
15.17	0.0213568603424388
15.18	0.0213709139117253
15.19	0.0213830191437368
15.2	0.0213931878923106
15.21	0.0214014321944073
15.22	0.0214077642639923
15.23	0.0214121964860007
15.24	0.0214147414106197
15.25	0.0214154117476682
15.26	0.0214142203611218
15.27	0.0214111802638839
15.28	0.0214063046126098
15.29	0.0213996067027793
15.3	0.021391099963768
15.31	0.021380797954239
15.32	0.0213687143574184
15.33	0.0213548629767645
15.34	0.0213392577315396
15.35	0.0213219126525642
15.36	0.0213028418781323
15.37	0.0212820596499391
15.38	0.0212595803091689
15.39	0.0212354182926498
15.4	0.0212095881290911
15.41	0.021182104435463
15.42	0.021152981913365
15.43	0.021122235345591
15.44	0.021089879592651
15.45	0.0210559295894635
15.46	0.0210204003420996
15.47	0.0209833069245289
15.48	0.0209446644755612
15.49	0.0209044881956901
15.5	0.0208627933441796
15.51	0.0208195952360537
15.52	0.0207749092392671
15.53	0.0207287507718128
15.54	0.0206811352990079
15.55	0.0206320783307657
15.56	0.0205815954189145
15.57	0.0205297021545997
15.58	0.0204764141657147
15.59	0.0204217471143815
15.6	0.0203657166944996
15.61	0.0203083386293043
15.62	0.020249628669
15.63	0.020189602588407
15.64	0.0201282761847143
15.65	0.0200656652751572
15.66	0.0200017856949082
15.67	0.0199366532947695
15.68	0.0198702839391798
15.69	0.0198026935040424
15.7	0.0197338978746767
15.71	0.0196639129438141
15.72	0.0195927546096056
15.73	0.0195204387736606
15.74	0.0194469813391706
15.75	0.0193723982089671
15.76	0.0192967052837358
15.77	0.0192199184601558
15.78	0.0191420536291576
15.79	0.0190631266741222
15.8	0.0189831534692035
15.81	0.0189021498776403
15.82	0.0188201317500603
15.83	0.0187371149228938
15.84	0.0186531152167529
15.85	0.0185681484348676
15.86	0.0184822303615575
15.87	0.0183953767607198
15.88	0.0183076033743205
15.89	0.0182189259210048
15.9	0.0181293600945845
15.91	0.0180389215627378
15.92	0.0179476259655704
15.93	0.0178554889143079
15.94	0.0177625259899765
15.95	0.0176687527421245
15.96	0.0175741846875486
15.97	0.0174788373090811
15.98	0.0173827260543966
15.99	0.017285866334787
16	0.0171882735240881
16.01	0.0170899629575008
16.02	0.0169909499305131
16.03	0.0168912496978569
16.04	0.016790877472434
16.05	0.0166898484243363
16.06	0.0165881776798458
16.07	0.0164858803204826
16.08	0.0163829713820794
16.09	0.0162794658538816
16.1	0.0161753786776605
16.11	0.0160707247469189
16.12	0.0159655189060082
16.13	0.0158597759494033
16.14	0.015753510620906
16.15	0.0156467376129377
16.16	0.0155394715658392
16.17	0.0154317270672227
16.18	0.0153235186512803
16.19	0.0152148607982489
16.2	0.0151057679337974
16.21	0.0149962544284782
16.22	0.0148863345972603
16.23	0.0147760226990045
16.24	0.0146653329360647
16.25	0.0145542794538491
16.26	0.0144428763404583
16.27	0.0143311376263621
16.28	0.0142190772840857
16.29	0.0141067092279737
16.3	0.0139940473139032
16.31	0.0138811053391831
16.32	0.0137678970423591
16.33	0.0136544361031219
16.34	0.0135407361422525
16.35	0.0134268107216228
16.36	0.0133126733441831
16.37	0.0131983374541056
16.38	0.0130838164368423
16.39	0.0129691236193471
16.4	0.012854272270289
16.41	0.0127392756003311
16.42	0.0126241467624651
16.43	0.0125088988524258
16.44	0.0123935449091017
16.45	0.0122780979151033
16.46	0.0121625707972894
16.47	0.0120469764274726
16.48	0.0119313276230761
16.49	0.0118156371479629
16.5	0.0116999177132859
16.51	0.0115841819784226
16.52	0.0114684425520346
16.53	0.0113527119931282
16.54	0.0112370028123149
16.55	0.0111213274730644
16.56	0.0110056983931196
16.57	0.010890127946004
16.58	0.0107746284626296
16.59	0.0106592122330057
16.6	0.0105438915081128
16.61	0.0104286785018616
16.62	0.0103135853932001
16.63	0.0101986243283605
16.64	0.0100838074232694
16.65	0.00996914676609048
16.66	0.00985465441994535
16.67	0.0097403424258177
16.68	0.0096262228056147
16.69	0.00951230756546595
16.7	0.00939860869918619
16.71	0.00928513819198485
16.72	0.00917190802439094
16.73	0.00905893017644915
16.74	0.00894621663213976
16.75	0.00883377938410689
16.76	0.00872163043866379
16.77	0.00860978182112099
16.78	0.00849824558143457
16.79	0.00838703380020197
16.8	0.00827615859507298
16.81	0.0081656321274952
16.82	0.00805546660994038
16.83	0.00794567431354712
16.84	0.00783626757627064
16.85	0.00772725881151711
16.86	0.00761866051734795
16.87	0.00751048528626333
16.88	0.00740274581558055
16.89	0.00729545491852179
16.9	0.00718862553596028
16.91	0.00708227074894876
16.92	0.00697640379203811
16.93	0.00687103806746138
16.94	0.00676618716022572
16.95	0.00666186485417565
16.96	0.00655808514910628
16.97	0.00645486227897513
16.98	0.00635221073129335
16.99	0.00625014526778246
17	0.00614868094636035
17.01	0.0060478331445555
17.02	0.00594761758443353
17.03	0.00584805035912817
17.04	0.00574914796107894
17.05	0.00565092731207049
17.06	0.00555340579518842
17.07	0.00545660128877282
17.08	0.00536053220251676
17.09	0.00526521751577045
17.1	0.00517067681819384
17.11	0.00507693035284134
17.12	0.00498399906177296
17.13	0.00489190463428654
17.14	0.00480066955783344
17.15	0.00471031717168863
17.16	0.00462087172337532
17.17	0.00453235842786773
17.18	0.00444480352954239
17.19	0.00435823436674798
17.2	0.0042726794388624
17.21	0.0041881684756465
17.22	0.0041047325085282
17.23	0.00402240394338761
17.24	0.00394121663436477
17.25	0.00386120595786996
17.26	0.00378240888598553
17.27	0.00370486405810834
17.28	0.0036286118495234
17.29	0.00355369443522795
17.3	0.00348015584705275
17.31	0.00340804202187278
17.32	0.00333740083808675
17.33	0.0032682821373164
17.34	0.00320073772774039
17.35	0.00313482136512551
17.36	0.0030705887068633
17.37	0.00300809723440027
17.38	0.00294740613852557
17.39	0.00288857616205608
17.4	0.00283166939429072
17.41	0.00277674901145455
17.42	0.00272387895791476
17.43	0.00267312356347939
17.44	0.00262454709297361
17.45	0.00257821322620857
17.46	0.00253418446782523
17.47	0.00249252148940214
17.48	0.00245328240902175
17.49	0.00241652201676708
17.5	0.00238229095862473
17.51	0.0023506348944642
17.52	0.00232159365008334
17.53	0.00229520038601699
17.54	0.00227148080848692
17.55	0.00225045244921397
17.56	0.0022321240410718
17.57	0.00221649501452967
17.58	0.00220355513753416
17.59	0.00219328431589143
17.6	0.00218565256634632
17.61	0.00218062016642959
17.62	0.0021781379788351
17.63	0.00217814794019565
17.64	0.00218058369782239
17.65	0.00218537137203815
17.66	0.00219243041808611
17.67	0.00220167455899463
17.68	0.00221301275996747
17.69	0.00222635021594608
17.7	0.00224158932624112
17.71	0.0022586306330116
17.72	0.00227737370534063
17.73	0.00229771795351513
17.74	0.00231956336408173
17.75	0.00234281114889952
17.76	0.00236736430602687
17.77	0.00239312809289083
17.78	0.00242001041497381
17.79	0.00244792213501551
17.8	0.00247677730890653
17.81	0.00250649335565403
17.82	0.00253699116883588
17.83	0.00256819517713082
17.84	0.002600033361411
17.85	0.00263243723523834
17.86	0.00266534179528394
17.87	0.0026986854475352
17.88	0.00273240991428912
17.89	0.00276646012669929
17.9	0.0028007841067758
17.91	0.00283533284177442
17.92	0.00287006015454484
17.93	0.00290492257138857
17.94	0.00293987918974758
17.95	0.00297489154726285
17.96	0.00300992349305562
17.97	0.00304494106273562
17.98	0.00307991235702342
17.99	0.00311480742547282
18	0.0031495981547124
18.01	0.00318425816194631
18.02	0.00321876269366959
18.03	0.00325308852967586
18.04	0.00328721389211544
18.05	0.00332111835973424
18.06	0.00335478278701486
18.07	0.00338818922801966
18.08	0.00342132086494936
18.09	0.00345416194090841
18.1	0.00348669769695132
18.11	0.00351891431290705
18.12	0.00355079885218084
18.13	0.003582339209751
18.14	0.00361352406381203
18.15	0.00364434283017546
18.16	0.00367478561993114
18.17	0.00370484319951084
18.18	0.0037345069535522
18.19	0.00376376885006278
18.2	0.00379262140778949
18.21	0.00382105766571604
18.22	0.00384907115447066
18.23	0.00387665586956622
18.24	0.00390380624639578
18.25	0.00393051713665543
18.26	0.00395678378637225
18.27	0.00398260181529113
18.28	0.00400796719740752
18.29	0.00403287624290457
18.3	0.0040573255810415
18.31	0.00408131214408476
18.32	0.00410483315233931
18.33	0.00412788609986058
18.34	0.00415046874124679
18.35	0.00417257907902945
18.36	0.00419421535191131
18.37	0.00421537602358406
18.38	0.00423605977229065
18.39	0.00425626548090607
18.4	0.00427599222761898
18.41	0.00429523927710512
18.42	0.00431400607219487
18.43	0.00433229222599047
18.44	0.0043500975144714
18.45	0.00436742186936472
18.46	0.00438426537151562
18.47	0.00440062824453375
18.48	0.00441651084882058
18.49	0.00443191367587194
18.5	0.0044468373428914
18.51	0.00446128258755854
18.52	0.00447525026328334
18.53	0.00448874133447324
18.54	0.00450175687216046
18.55	0.00451429804976347
18.56	0.00452636613910785
18.57	0.00453796250658889
18.58	0.00454908860952316
18.59	0.00455974599267254
18.6	0.00456993628490457
18.61	0.00457966119607479
18.62	0.00458892251386005
18.63	0.00459772210098778
18.64	0.00460606189238502
18.65	0.00461394389249336
18.66	0.00462137017272473
18.67	0.00462834286903314
18.68	0.00463486417952497
18.69	0.00464093636218925
18.7	0.00464656173276285
18.71	0.00465174266259511
18.72	0.00465648157666164
18.73	0.00466078095161194
18.74	0.00466464331390038
18.75	0.00466807123798743
18.76	0.0046710673446448
18.77	0.0046736342991897
18.78	0.00467577480996811
18.79	0.00467749162672062
18.8	0.00467878753911269
18.81	0.00467966537526365
18.82	0.00468012800030077
18.83	0.00468017831505704
18.84	0.00467981925471633
18.85	0.00467905378750834
18.86	0.00467788491347417
18.87	0.00467631566327681
18.88	0.004674349097039
18.89	0.0046719883031876
18.9	0.00466923639728862
18.91	0.00466609652112176
18.92	0.0046625718415213
18.93	0.0046586655493665
18.94	0.0046543808586492
18.95	0.00464972100547377
18.96	0.0046446892471313
18.97	0.00463928886118698
18.98	0.00463352314461463
18.99	0.00462739541289234
19	0.00462090899918096
19.01	0.00461406725350031
19.02	0.00460687354191462
19.03	0.00459933124576265
19.04	0.00459144376090987
19.05	0.00458321449692308
19.06	0.00457464687643458
19.07	0.00456574433436514
19.08	0.00455651031726629
19.09	0.00454694828260919
19.1	0.0045370616981424
19.11	0.00452685404116308
19.12	0.00451632879802038
19.13	0.00450548946336174
19.14	0.00449433953956322
19.15	0.00448288253616452
19.16	0.00447112196920805
19.17	0.0044590613607389
19.18	0.00444670423819125
19.19	0.00443405413387802
19.2	0.0044211145844172
19.21	0.00440788913020203
19.22	0.00439438131487962
19.23	0.0043805946848912
19.24	0.00436653278891483
19.25	0.00435219917738234
19.26	0.00433759740207112
19.27	0.00432273101547979
19.28	0.00430760357057364
19.29	0.00429221862013234
19.3	0.00427657971646317
19.31	0.00426069041084644
19.32	0.00424455425320331
19.33	0.00422817479162493
19.34	0.00421155557194864
19.35	0.00419470013740085
19.36	0.004177612028194
19.37	0.00416029478109578
19.38	0.0041427519291272
19.39	0.00412498700108444
19.4	0.0041070035212831
19.41	0.00408880500913665
19.42	0.00407039497880551
19.43	0.00405177693890133
19.44	0.0040329543920764
19.45	0.00401393083478607
19.46	0.00399470975688943
19.47	0.00397529464133539
19.48	0.003955688963936
19.49	0.00393589619294711
19.5	0.00391591978888348
19.51	0.00389576320413212
19.52	0.0038754298827182
19.53	0.00385492326005119
19.54	0.00383424676259065
19.55	0.00381340380764743
19.56	0.00379239780305531
19.57	0.00377123214698671
19.58	0.00374991022765889
19.59	0.00372843542311763
19.6	0.00370681110100984
19.61	0.00368504061833361
19.62	0.00366312732120427
19.63	0.0036410745447025
19.64	0.00361888561259888
19.65	0.00359656383720188
19.66	0.00357411251909749
19.67	0.00355153494701763
19.68	0.00352883439765867
19.69	0.00350601413542666
19.7	0.00348307741237659
19.71	0.00346002746794062
19.72	0.00343686752884006
19.73	0.00341360080891017
19.74	0.00339023050895996
19.75	0.0033667598166055
19.76	0.00334319190616232
19.77	0.00331952993850794
19.78	0.00329577706099018
19.79	0.00327193640726632
19.8	0.00324801109722025
19.81	0.00322400423687258
19.82	0.00319991891827677
19.83	0.00317575821943123
19.84	0.00315152520419713
19.85	0.00312722292225982
19.86	0.00310285440901818
19.87	0.00307842268557583
19.88	0.00305393075864238
19.89	0.00302938162055112
19.9	0.00300477824918754
19.91	0.00298012360799012
19.92	0.00295542064588329
19.93	0.00293067229739357
19.94	0.00290588148249934
19.95	0.00288105110676138
19.96	0.00285618406128281
19.97	0.00283128322278977
19.98	0.0028063514536264
19.99	0.00278139160184679
20	0.0027564065012422


==> TeX/Tikz/Data/Sim_P_good/v9.dat <==
0	0.910767141232328
0.01	0.917179435399088
0.02	0.923623484639274
0.03	0.930085022776052
0.04	0.936551152265208
0.05	0.943010237868112
0.06	0.949451806518157
0.07	0.955866453401057
0.08	0.962245754169299
0.09	0.968582183135558
0.1	0.974869037234645
0.11	0.98110036550489
0.12	0.987270903814553
0.13	0.993376014544126
0.14	0.999411630929002
0.15	1.00537420576697
0.16	1.01126066419984
0.17	1.01706836028684
0.18	1.02279503709841
0.19	1.0284387900716
0.2	1.03399803338188
0.21	1.03947146910063
0.22	1.04485805892167
0.23	1.05015699825487
0.24	1.05536769249849
0.25	1.06048973531567
0.26	1.06552288875317
0.27	1.07046706505287
0.28	1.07532231001794
0.29	1.08008878780654
0.3	1.08476676703595
0.31	1.08935660808941
0.32	1.09385875152683
0.33	1.09827370750854
0.34	1.10260204614853
0.35	1.10684438872102
0.36	1.11100139964989
0.37	1.11507377921696
0.38	1.11906225692989
0.39	1.12296758549592
0.4	1.12679053535168
0.41	1.13053188970385
0.42	1.13419244003889
0.43	1.13777298206374
0.44	1.14127431204245
0.45	1.14469722349661
0.46	1.14804250424021
0.47	1.15131093372167
0.48	1.15450328064845
0.49	1.15762030087131
0.5	1.16066273550723
0.51	1.16363130928189
0.52	1.16652672907381
0.53	1.1693496826441
0.54	1.17210083753659
0.55	1.17478084013477
0.56	1.17739031486273
0.57	1.17992986351836
0.58	1.1824000647282
0.59	1.18480147351377
0.6	1.1871346209604
0.61	1.18940001397997
0.62	1.19159813515983
0.63	1.19372944269058
0.64	1.19579437036613
0.65	1.19779332764979
0.66	1.19972669980079
0.67	1.20159484805576
0.68	1.20339810986051
0.69	1.20513679914736
0.7	1.20681120665401
0.71	1.20842160027991
0.72	1.20996822547662
0.73	1.21145130566875
0.74	1.21287104270243
0.75	1.21422761731838
0.76	1.21552118964695
0.77	1.21675189972258
0.78	1.21791986801551
0.79	1.21902519597833
0.8	1.22006796660578
0.81	1.22104824500552
0.82	1.22196607897848
0.83	1.22282149960701
0.84	1.22361452184946
0.85	1.22434514513971
0.86	1.22501335399046
0.87	1.22561911859904
0.88	1.22616239545466
0.89	1.2266431279461
0.9	1.22706124696881
0.91	1.22741667153068
0.92	1.22770930935552
0.93	1.22793905748364
0.94	1.22810580286869
0.95	1.22820942297023
0.96	1.22824978634148
0.97	1.22822675321146
0.98	1.22814017606139
0.99	1.22798990019453
1	1.22777576429934
1.01	1.22749760100532
1.02	1.2271552374314
1.03	1.22674849572644
1.04	1.22627719360156
1.05	1.22574114485407
1.06	1.22514015988281
1.07	1.22447404619457
1.08	1.22374260890156
1.09	1.22294565120965
1.1	1.22208297489727
1.11	1.22115438078496
1.12	1.22015966919524
1.13	1.21909864040295
1.14	1.21797109507587
1.15	1.2167768347056
1.16	1.2155156620286
1.17	1.21418738143748
1.18	1.21279179938248
1.19	1.21132872476305
1.2	1.20979796930972
1.21	1.20819934795608
1.22	1.20653267920111
1.23	1.20479778546171
1.24	1.20299449341561
1.25	1.20112263433466
1.26	1.19918204440858
1.27	1.19717256505925
1.28	1.19509404324556
1.29	1.19294633175905
1.3	1.19072928951021
1.31	1.1884427818058
1.32	1.18608668061695
1.33	1.1836608648386
1.34	1.18116522053991
1.35	1.17859964120607
1.36	1.17596402797152
1.37	1.17325828984475
1.38	1.17048234392466
1.39	1.1676361156088
1.4	1.16471953879349
1.41	1.16173255606599
1.42	1.15867511888882
1.43	1.15554718777644
1.44	1.15234873246431
1.45	1.14907973207062
1.46	1.14574017525063
1.47	1.14233006034398
1.48	1.13884939551492
1.49	1.13529819888572
1.5	1.13167649866336
1.51	1.12798433325968
1.52	1.12422175140499
1.53	1.12038881225561
1.54	1.11648558549503
1.55	1.11251215142929
1.56	1.1084686010764
1.57	1.10435503625011
1.58	1.10017156963815
1.59	1.09591832487507
1.6	1.09159543660978
1.61	1.08720305056814
1.62	1.08274132361047
1.63	1.07821042378435
1.64	1.07361053037276
1.65	1.06894183393779
1.66	1.06420453635996
1.67	1.05939885087345
1.68	1.05452500209728
1.69	1.04958322606266
1.7	1.04457377023668
1.71	1.03949689354244
1.72	1.03435286637587
1.73	1.02914197061936
1.74	1.02386449965238
1.75	1.01852075835924
1.76	1.01311106313421
1.77	1.00763574188421
1.78	1.00209513402907
1.79	0.996489590499874
1.8	0.990819473735206
1.81	0.985085157675807
1.82	0.979287027757676
1.83	0.973425480903861
1.84	0.967500925515199
1.85	0.961513781460154
1.86	0.955464480064054
1.87	0.949353464097929
1.88	0.9431811877672
1.89	0.936948116700502
1.9	0.930654727938878
1.91	0.924301509925661
1.92	0.917888962497298
1.93	0.911417596875478
1.94	0.904887935660849
1.95	0.898300512828675
1.96	0.891655873726804
1.97	0.88495457507633
1.98	0.878197184975331
1.99	0.871384282906143
2	0.864516459746599
2.01	0.857594317785716
2.02	0.850618470744369
2.03	0.843589543801472
2.04	0.836508173626256
2.05	0.829375008417302
2.06	0.822190707948945
2.07	0.814955943625817
2.08	0.807671398546281
2.09	0.800337767575584
2.1	0.792955757429649
2.11	0.785526086770429
2.12	0.778049486313917
2.13	0.770526698951901
2.14	0.762958479888717
2.15	0.755345596794279
2.16	0.747688829974883
2.17	0.739988972563312
2.18	0.732246830729912
2.19	0.724463223916566
2.2	0.716638985095503
2.21	0.708774961055206
2.22	0.700872012715778
2.23	0.692931015476427
2.24	0.68495285959795
2.25	0.676938450623367
2.26	0.668888709840188
2.27	0.660804574788132
2.28	0.652686999816469
2.29	0.644536956695649
2.3	0.636355435288304
2.31	0.62814344428522
2.32	0.619902012012587
2.33	0.611632187317312
2.34	0.603335040538126
2.35	0.595011664570896
2.36	0.586663176037564
2.37	0.578290716569166
2.38	0.569895454214602
2.39	0.561478584988098
2.4	0.553041334569864
2.41	0.544584960176147
2.42	0.536110752616744
2.43	0.527620038560305
2.44	0.519114183030129
2.45	0.510594592156021
2.46	0.502062716210885
2.47	0.493520052964414
2.48	0.484968151390236
2.49	0.476408615767642
2.5	0.467843110224266
2.51	0.459273363772222
2.52	0.450701175897042
2.53	0.442128422766754
2.54	0.433557064137421
2.55	0.424989151041776
2.56	0.416426834359391
2.57	0.407872374380305
2.58	0.399328151489376
2.59	0.390796678116152
2.6	0.382280612115086
2.61	0.373782771763538
2.62	0.365306152590755
2.63	0.356853946280126
2.64	0.348429561919537
2.65	0.340036649911109
2.66	0.331679128891894
2.67	0.323361216061072
2.68	0.31508746135656
2.69	0.306862785973625
2.7	0.298692525768565
2.71	0.290582480139109
2.72	0.282538967015554
2.73	0.274568884626751
2.74	0.266679780713375
2.75	0.2588799298342
2.76	0.251178419330685
2.77	0.243585244354656
2.78	0.236111412088414
2.79	0.22876905484866
2.8	0.221571551105241
2.81	0.214533652486993
2.82	0.207671613500713
2.83	0.201003318857144
2.84	0.1945484008853
2.85	0.188328336457063
2.86	0.182366509141739
2.87	0.176688218103792
2.88	0.171320610908201
2.89	0.166292513596941
2.9	0.161634129258969
2.91	0.157376577395091
2.92	0.153551252560584
2.93	0.150188993866275
2.94	0.147319077964916
2.95	0.14496807641364
2.96	0.143158650360772
2.97	0.141908384921315
2.98	0.141228783876484
2.99	0.141124544362319
3	0.141593206712383
3.01	0.142625228910179
3.02	0.144204477525937
3.03	0.146309071171072
3.04	0.148912471421264
3.05	0.15198469768683
3.06	0.15549354725256
3.07	0.159405724109538
3.08	0.163687811655173
3.09	0.168307056544341
3.1	0.17323195810045
3.11	0.17843267699527
3.12	0.183881288190792
3.13	0.189551907760796
3.14	0.195420723120787
3.15	0.201465953274959
3.16	0.207667761432065
3.17	0.214008137774551
3.18	0.2204707658959
3.19	0.227040882748714
3.2	0.233705138963634
3.21	0.24045146408197
3.22	0.247268939509113
3.23	0.254147680737897
3.24	0.261078729508989
3.25	0.268053955978832
3.26	0.27506597057978
3.27	0.282108045023111
3.28	0.289174041767843
3.29	0.296258351223508
3.3	0.303355835948053
3.31	0.3104617811259
3.32	0.31757185065279
3.33	0.324682048205823
3.34	0.331788682732339
3.35	0.338888337847259
3.36	0.345977844682282
3.37	0.353054257780687
3.38	0.360114833678131
3.39	0.367157011851674
3.4	0.374178397757447
3.41	0.381176747710741
3.42	0.388149955392503
3.43	0.39509603979242
3.44	0.402013134422017
3.45	0.408899477651652
3.46	0.415753404042976
3.47	0.422573336564175
3.48	0.429357779588947
3.49	0.436105312591978
3.5	0.442814584464315
3.51	0.449484308381006
3.52	0.456113257161369
3.53	0.462700259069337
3.54	0.469244194007272
3.55	0.475743990062187
3.56	0.482198620367784
3.57	0.488607100250099
3.58	0.494968484627924
3.59	0.501281865642493
3.6	0.507546370493758
3.61	0.51376115946289
3.62	0.519925424103
3.63	0.526038385581902
3.64	0.532099293162453
3.65	0.538107422807547
3.66	0.544062075898149
3.67	0.549962578053944
3.68	0.555808278047268
3.69	0.561598546801864
3.7	0.567332776468904
3.71	0.573010379573386
3.72	0.578630788224812
3.73	0.584193453386484
3.74	0.589697844198407
3.75	0.595143447349224
3.76	0.600529766493034
3.77	0.605856321707308
3.78	0.611122648988548
3.79	0.616328299782483
3.8	0.621472840546087
3.81	0.626555852338726
3.82	0.631576930440195
3.83	0.636535683993428
3.84	0.641431735669924
3.85	0.646264721356161
3.86	0.651034289859256
3.87	0.655740102630501
3.88	0.660381833505272
3.89	0.664959168458116
3.9	0.669471805371882
3.91	0.673919453819747
3.92	0.678301834859255
3.93	0.682618680837387
3.94	0.686869735205893
3.95	0.691054752346095
3.96	0.695173497402438
3.97	0.699225746124213
3.98	0.70321128471473
3.99	0.707129909687542
4	0.71098142772906
4.01	0.714765655567167
4.02	0.718482419845409
4.03	0.722131557002279
4.04	0.725712913155297
4.05	0.729226343989491
4.06	0.732671714649979
4.07	0.736048899638339
4.08	0.739357782712477
4.09	0.742598256789803
4.1	0.745770223853358
4.11	0.748873594860788
4.12	0.75190828965588
4.13	0.754874236882493
4.14	0.75777137390071
4.15	0.760599646705046
4.16	0.763359009844528
4.17	0.76604942634455
4.18	0.768670867630323
4.19	0.771223313451816
4.2	0.773706751810085
4.21	0.77612117888486
4.22	0.778466598963269
4.23	0.780743024369677
4.24	0.782950475396466
4.25	0.785088980235724
4.26	0.787158574911786
4.27	0.789159303214465
4.28	0.791091216633038
4.29	0.792954374290799
4.3	0.794748842880209
4.31	0.796474696598556
4.32	0.798132017084062
4.33	0.799720893352418
4.34	0.801241421733714
4.35	0.802693705809648
4.36	0.804077856351091
4.37	0.805393991255878
4.38	0.80664223548685
4.39	0.80782272101008
4.4	0.808935586733286
4.41	0.809980978444388
4.42	0.810959048750193
4.43	0.811869957015186
4.44	0.812713869300399
4.45	0.813490958302354
4.46	0.814201403292048
4.47	0.814845390053993
4.48	0.81542311082525
4.49	0.815934764234486
4.5	0.816380555241044
4.51	0.816760695073973
4.52	0.81707540117105
4.53	0.817324897117782
4.54	0.817509412586358
4.55	0.817629183274575
4.56	0.817684450844694
4.57	0.817675462862266
4.58	0.817602472734889
4.59	0.817465739650919
4.6	0.817265528518115
4.61	0.817002109902215
4.62	0.816675759965465
4.63	0.816286760405065
4.64	0.815835398391575
4.65	0.815321966507242
4.66	0.814746762684267
4.67	0.814110090143029
4.68	0.813412257330227
4.69	0.812653577856993
4.7	0.811834370436933
4.71	0.810954958824133
4.72	0.810015671751123
4.73	0.809016842866786
4.74	0.807958810674243
4.75	0.806841918468712
4.76	0.805666514275337
4.77	0.80443295078699
4.78	0.803141585302067
4.79	0.801792779662285
4.8	0.800386900190462
4.81	0.7989243176283
4.82	0.797405407074217
4.83	0.795830547921142
4.84	0.794200123794387
4.85	0.792514522489526
4.86	0.790774135910333
4.87	0.788979360006762
4.88	0.787130594712975
4.89	0.785228243885479
4.9	0.783272715241298
4.91	0.781264420296246
4.92	0.779203774303315
4.93	0.777091196191129
4.94	0.774927108502563
4.95	0.772711937333443
4.96	0.770446112271419
4.97	0.768130066334946
4.98	0.76576423591247
4.99	0.763349060701753
5	0.76088498364937
5.01	0.758372450890427
5.02	0.755811911688473
5.03	0.753203818375608
5.04	0.750548626292862
5.05	0.747846793730775
5.06	0.745098781870253
5.07	0.742305054723699
5.08	0.739466079076403
5.09	0.736582324428257
5.1	0.733654262935767
5.11	0.730682369354396
5.12	0.727667120981232
5.13	0.724608997598052
5.14	0.721508481414725
5.15	0.718366057013023
5.16	0.715182211290839
5.17	0.711957433406828
5.18	0.708692214725492
5.19	0.705387048762744
5.2	0.702042431131925
5.21	0.698658859490356
5.22	0.695236833486402
5.23	0.691776854707072
5.24	0.688279426626199
5.25	0.684745054553219
5.26	0.681174245582552
5.27	0.677567508543618
5.28	0.673925353951544
5.29	0.670248293958548
5.3	0.666536842306042
5.31	0.662791514277487
5.32	0.659012826652052
5.33	0.655201297659039
5.34	0.651357446933207
5.35	0.647481795470933
5.36	0.643574865587317
5.37	0.639637180874221
5.38	0.635669266159315
5.39	0.631671647466155
5.4	0.627644851975324
5.41	0.623589407986729
5.42	0.61950584488302
5.43	0.615394693094268
5.44	0.611256484063908
5.45	0.607091750215989
5.46	0.602901024923834
5.47	0.59868484248013
5.48	0.594443738068535
5.49	0.59017824773686
5.5	0.585888908371903
5.51	0.581576257676008
5.52	0.577240834145423
5.53	0.572883177050544
5.54	0.568503826418161
5.55	0.564103323015735
5.56	0.55968220833788
5.57	0.555241024595102
5.58	0.55078031470494
5.59	0.546300622285604
5.6	0.541802491652248
5.61	0.537286467816017
5.62	0.532753096485998
5.63	0.528202924074225
5.64	0.523636497703915
5.65	0.519054365221106
5.66	0.514457075209832
5.67	0.509845177011117
5.68	0.5052192207459
5.69	0.50057975734219
5.7	0.495927338566636
5.71	0.49126251706078
5.72	0.486585846382279
5.73	0.481897881051351
5.74	0.477199176602785
5.75	0.472490289643812
5.76	0.467771777918224
5.77	0.463044200377094
5.78	0.458308117256502
5.79	0.453564090162729
5.8	0.448812682165345
5.81	0.444054457898727
5.82	0.439289983672518
5.83	0.434519827591626
5.84	0.429744559686371
5.85	0.424964752053453
5.86	0.42018097900847
5.87	0.415393817250735
5.88	0.410603846041262
5.89	0.405811647394803
5.9	0.401017806286903
5.91	0.396222910877042
5.92	0.391427552748975
5.93	0.386632327169509
5.94	0.381837833367035
5.95	0.377044674831249
5.96	0.372253459635598
5.97	0.367464800784141
5.98	0.362679316584637
5.99	0.357897631049808
6	0.353120374328931
6.01	0.348348183172049
6.02	0.343581701429311
6.03	0.338821580588162
6.04	0.334068480351316
6.05	0.329323069258723
6.06	0.324586025357011
6.07	0.319858036920126
6.08	0.315139803225353
6.09	0.310432035389061
6.1	0.305735457267093
6.11	0.301050806424986
6.12	0.296378835183747
6.13	0.291720311747354
6.14	0.287076021418712
6.15	0.282446767911294
6.16	0.277833374764427
6.17	0.273236686870698
6.18	0.268657572124765
6.19	0.264096923203543
6.2	0.259555659488578
6.21	0.255034729142166
6.22	0.25053511134976
6.23	0.246057818742025
6.24	0.241603900010813
6.25	0.23717444273436
6.26	0.232770576427783
6.27	0.228393475835934
6.28	0.224044364486416
6.29	0.21972451852125
6.3	0.215435270826218
6.31	0.21117801547709
6.32	0.206954212521924
6.33	0.202765393117998
6.34	0.198613165040811
6.35	0.194499218580568
6.36	0.190425332838629
6.37	0.186393382432066
6.38	0.182405344608609
6.39	0.178463306766268
6.4	0.174569474361559
6.41	0.170726179176735
6.42	0.16693588789928
6.43	0.163201210945411
6.44	0.159524911432553
6.45	0.15590991417301
6.46	0.152359314521404
6.47	0.148876386861056
6.48	0.145464592458776
6.49	0.142127586353015
6.5	0.138869222866909
6.51	0.135693559256686
6.52	0.13260485691812
6.53	0.129607579483233
6.54	0.126706387050294
6.55	0.123906125710021
6.56	0.121211811469322
6.57	0.118628607642553
6.58	0.116161794795702
6.59	0.113816732406205
6.6	0.11159881156054
6.61	0.10951339826805
6.62	0.10756576733661
6.63	0.105761027237614
6.64	0.104104036976787
6.65	0.102599316658899
6.66	0.101250954145886
6.67	0.100062510895581
6.68	0.0990369306547245
6.69	0.0981764550787896
6.7	0.09748255048144
6.71	0.0969558497177644
6.72	0.0965961126502906
6.73	0.0964022077557038
6.74	0.0963721162691804
6.75	0.096502958943963
6.76	0.0967910441613272
6.77	0.0972319349030164
6.78	0.0978205311179596
6.79	0.0985511633634539
6.8	0.0994176933161528
6.81	0.100413616819624
6.82	0.10153216550925
6.83	0.102766403653256
6.84	0.104109317578569
6.85	0.105553895825565
6.86	0.107093198921456
6.87	0.10872041832613
6.88	0.110428924653111
6.89	0.112212305689312
6.9	0.114064395033018
6.91	0.115979292351379
6.92	0.117951376346236
6.93	0.119975311530157
6.94	0.122046049873029
6.95	0.124158828302333
6.96	0.126309162940412
6.97	0.12849284085334
6.98	0.130705909974975
6.99	0.132944667763872
7	0.135205649052463
7.01	0.13748561346041
7.02	0.139781532666983
7.03	0.142090577771656
7.04	0.144410106916798
7.05	0.14673765330021
7.06	0.14907091366797
7.07	0.151407737347644
7.08	0.153746115858308
7.09	0.156084173114676
7.1	0.158420156228701
7.11	0.160752426900857
7.12	0.163079453385577
7.13	0.165399803009698
7.14	0.167712135218797
7.15	0.170015195124141
7.16	0.172307807521558
7.17	0.174588871353156
7.18	0.17685735458298
7.19	0.179112289458483
7.2	0.181352768130392
7.21	0.183577938605126
7.22	0.185787001004889
7.23	0.187979204112249
7.24	0.190153842177367
7.25	0.192310251967388
7.26	0.194447810039196
7.27	0.196565930217665
7.28	0.198664061263419
7.29	0.200741684714758
7.3	0.202798312890043
7.31	0.204833487037602
7.32	0.206846775621571
7.33	0.208837772732599
7.34	0.210806096613701
7.35	0.21275138829196
7.36	0.214673310307795
7.37	0.216571545534065
7.38	0.218445796077894
7.39	0.220295782258874
7.4	0.222121241657587
7.41	0.223921928229017
7.42	0.225697611475897
7.43	0.227448075677354
7.44	0.229173119168664
7.45	0.230872553668216
7.46	0.232546203648148
7.47	0.234193905745422
7.48	0.235815508210255
7.49	0.237410870389213
7.5	0.238979862240412
7.51	0.240522363878462
7.52	0.242038265147031
7.53	0.243527465217029
7.54	0.244989872208597
7.55	0.246425402835184
7.56	0.247833982068214
7.57	0.24921554282087
7.58	0.250570025649621
7.59	0.251897378472381
7.6	0.253197556302121
7.61	0.254470520994772
7.62	0.255716241010663
7.63	0.256934691188435
7.64	0.258125852530634
7.65	0.259289712000273
7.66	0.260426262327587
7.67	0.2615355018263
7.68	0.262617434218897
7.69	0.263672068470196
7.7	0.264699418628807
7.71	0.265699503675872
7.72	0.266672347380753
7.73	0.267617978163091
7.74	0.268536428961022
7.75	0.269427737105005
7.76	0.270291944197032
7.77	0.271129095994824
7.78	0.271939242300796
7.79	0.272722436855414
7.8	0.273478737234792
7.81	0.274208204752186
7.82	0.274910904363176
7.83	0.275586904574421
7.84	0.276236277355636
7.85	0.276859098054746
7.86	0.277455445315895
7.87	0.278025401000342
7.88	0.278569050109859
7.89	0.279086480712708
7.9	0.279577783871925
7.91	0.280043053575778
7.92	0.280482386670408
7.93	0.280895882794393
7.94	0.281283644315255
7.95	0.281645776267725
7.96	0.281982386293676
7.97	0.282293584583741
7.98	0.282579483820389
7.99	0.28284019912251
8	0.283075847991352
8.01	0.283286550257795
8.02	0.283472428030846
8.03	0.28363360564735
8.04	0.283770209622861
8.05	0.28388236860353
8.06	0.283970213319112
8.07	0.284033876536885
8.08	0.284073493016567
8.09	0.2840891994661
8.1	0.284081134498313
8.11	0.284049438588422
8.12	0.283994254032291
8.13	0.283915724905466
8.14	0.283813997022969
8.15	0.283689217899727
8.16	0.283541536711726
8.17	0.283371104257759
8.18	0.283178072921855
8.19	0.282962596636277
8.2	0.282724830845046
8.21	0.282464932468113
8.22	0.282183059865991
8.23	0.281879372804944
8.24	0.281554032422657
8.25	0.281207201194386
8.26	0.280839042899592
8.27	0.28044972258902
8.28	0.280039406552233
8.29	0.27960826228551
8.3	0.279156458460238
8.31	0.278684164891691
8.32	0.278191552508155
8.33	0.277678793320454
8.34	0.277146060391895
8.35	0.276593527808516
8.36	0.276021370649721
8.37	0.275429764959243
8.38	0.274818887716462
8.39	0.274188916808061
8.4	0.273540030999973
8.41	0.27287240990971
8.42	0.272186233978927
8.43	0.271481684446374
8.44	0.270758943321068
8.45	0.27001819335586
8.46	0.269259618021211
8.47	0.268483401479319
8.48	0.267689728558488
8.49	0.266878784727815
8.5	0.266050756072142
8.51	0.265205829267279
8.52	0.264344191555526
8.53	0.26346603072146
8.54	0.262571535067948
8.55	0.261660893392517
8.56	0.260734294963912
8.57	0.259791929498959
8.58	0.258833987139688
8.59	0.257860658430719
8.6	0.256872134296893
8.61	0.255868606021199
8.62	0.254850265222964
8.63	0.253817303836233
8.64	0.252769914088523
8.65	0.251708288479769
8.66	0.250632619761517
8.67	0.249543100916469
8.68	0.248439925138171
8.69	0.247323285811096
8.7	0.246193376490873
8.71	0.245050390884889
8.72	0.243894522833068
8.73	0.242725966289006
8.74	0.241544915301322
8.75	0.240351563995287
8.76	0.2391461065548
8.77	0.237928737204524
8.78	0.236699650192429
8.79	0.235459039772548
8.8	0.234207100188045
8.81	0.232944025654561
8.82	0.231670010343902
8.83	0.230385248367965
8.84	0.229089933763019
8.85	0.22778426047429
8.86	0.226468422340825
8.87	0.225142613080721
8.88	0.223807026276657
8.89	0.222461855361758
8.9	0.221107293605814
8.91	0.219743534101811
8.92	0.21837076975284
8.93	0.216989193259356
8.94	0.215598997106815
8.95	0.214200373553639
8.96	0.212793514619638
8.97	0.211378612074753
8.98	0.20995585742824
8.99	0.208525441918262
9	0.207087556501884
9.01	0.20564239184551
9.02	0.204190138315787
9.03	0.202730985970927
9.04	0.201265124552521
9.05	0.199792743477852
9.06	0.198314031832663
9.07	0.196829178364508
9.08	0.19533837147655
9.09	0.193841799221983
9.1	0.192339649298993
9.11	0.190832109046276
9.12	0.189319365439245
9.13	0.187801605086749
9.14	0.18627901422856
9.15	0.18475177873349
9.16	0.18322008409817
9.17	0.181684115446662
9.18	0.180144057530713
9.19	0.178600094730914
9.2	0.177052411058602
9.21	0.175501190158658
9.22	0.173946615313215
9.23	0.172388869446269
9.24	0.170828135129305
9.25	0.16926459458793
9.26	0.167698429709568
9.27	0.16612982205232
9.28	0.164558952854944
9.29	0.16298600304813
9.3	0.161411153267024
9.31	0.159834583865143
9.32	0.158256474929708
9.33	0.156677006298472
9.34	0.155096357578192
9.35	0.153514708164675
9.36	0.15193223726467
9.37	0.150349123919566
9.38	0.148765547031075
9.39	0.147181685388975
9.4	0.145597717701033
9.41	0.144013822625264
9.42	0.142430178804598
9.43	0.14084696490419
9.44	0.139264359651452
9.45	0.13768254187896
9.46	0.136101690570535
9.47	0.134521984910514
9.48	0.132943604336573
9.49	0.131366728596206
9.5	0.12979153780716
9.51	0.128218212522065
9.52	0.126646933797502
9.53	0.125077883267835
9.54	0.123511243224101
9.55	0.121947196698285
9.56	0.120385927553373
9.57	0.118827620579526
9.58	0.117272461596822
9.59	0.115720637565023
9.6	0.114172336700802
9.61	0.112627748603007
9.62	0.111087064386482
9.63	0.109550476825044
9.64	0.108018180504307
9.65	0.106490371984983
9.66	0.104967249977466
9.67	0.103449015528465
9.68	0.101935872220583
9.69	0.100428026385744
9.7	0.098925687333491
9.71	0.0974290675952214
9.72	0.0959383831855202
9.73	0.0944538538818119
9.74	0.0929757035236985
9.75	0.0915041603333503
9.76	0.0900394572585209
9.77	0.0885818323397873
9.78	0.0871315291037448
9.79	0.0856887969840047
9.8	0.0842538917719561
9.81	0.0828270760993439
9.82	0.081408619954863
9.83	0.07999880123705
9.84	0.0785979063458731
9.85	0.0772062308155086
9.86	0.075824079990876
9.87	0.0744517697505606
9.88	0.0730896272787826
9.89	0.0717379918890625
9.9	0.0703972159021964
9.91	0.0690676655810026
9.92	0.067749722124146
9.93	0.0664437827210216
9.94	0.0651502616692809
9.95	0.0638695915559985
9.96	0.062602224502747
9.97	0.0613486334738426
9.98	0.0601093136457703
9.99	0.0588847838342881
10	0.0576755879736252
10.01	0.056482296639875
10.02	0.0553055086076825
10.03	0.0541458524257984
10.04	0.0530039879927161
10.05	0.0518806081086567
10.06	0.0507764399741925
10.07	0.0496922465988451
10.08	0.0486288280752289
10.09	0.0475870226653064
10.1	0.0465677076354441
10.11	0.0455717997662625
10.12	0.0446002554516421
10.13	0.0436540702897264
10.14	0.0427342780569736
10.15	0.0418419489456876
10.16	0.0409781869367534
10.17	0.0401441261732019
10.18	0.039340926199496
10.19	0.038569765935806
10.2	0.0378318362700129
10.21	0.0371283311731817
10.22	0.0364604372787133
10.23	0.0358293219135457
10.24	0.0352361196310723
10.25	0.0346819173698634
10.26	0.0341677384480146
10.27	0.0336945256957057
10.28	0.0332631241230945
10.29	0.0328742636093615
10.3	0.032528542172533
10.31	0.032226410430468
10.32	0.0319681578805421
10.33	0.0317539016047387
10.34	0.0315835779422055
10.35	0.0314569375657732
10.36	0.0313735442561244
10.37	0.0313327774985536
10.38	0.0313338388457029
10.39	0.0313757618099099
10.4	0.0314574248874619
10.41	0.0315775671860227
10.42	0.0317348060357296
10.43	0.0319276559175774
10.44	0.0321545480416091
10.45	0.0324138499439505
10.46	0.0327038845417799
10.47	0.0330229481764643
10.48	0.0333693272783907
10.49	0.0337413133937257
10.5	0.0341372164145157
10.51	0.0345553759441337
10.52	0.0349941708073232
10.53	0.0354520267746511
10.54	0.0359274226167794
10.55	0.036418894634282
10.56	0.0369250398271548
10.57	0.0374445178746663
10.58	0.03797605209563
10.59	0.0385184295520948
10.6	0.0390705004477226
10.61	0.0396311769585249
10.62	0.0401994316182108
10.63	0.0407742953650529
10.64	0.0413548553419425
10.65	0.0419402525272421
10.66	0.0425296792612053
10.67	0.0431223767204927
10.68	0.0437176323838034
10.69	0.0443147775224133
10.7	0.0449131847416989
10.71	0.0455122655935769
10.72	0.0461114682743799
10.73	0.0467102754180043
10.74	0.0473082019913751
10.75	0.0479047932952282
10.76	0.0484996230720571
10.77	0.0490922917205581
10.78	0.0496824246147745
10.79	0.0502696705253619
10.8	0.0508537001390617
10.81	0.0514342046725769
10.82	0.0520108945763813
10.83	0.0525834983236865
10.84	0.0531517612802269
10.85	0.0537154446497774
10.86	0.0542743244912249
10.87	0.0548281908022629
10.88	0.0553768466658595
10.89	0.0559201074549437
10.9	0.0564578000916649
10.91	0.0569897623574042
10.92	0.0575158422498423
10.93	0.0580358973841448
10.94	0.0585497944347461
10.95	0.0590574086151402
10.96	0.0595586231928125
10.97	0.0600533290367857
10.98	0.0605414241955488
10.99	0.0610228135029911
11	0.06149740821053
11.01	0.0619651256433647
11.02	0.0624258888791791
11.03	0.0628796264477869
11.04	0.0633262720499455
11.05	0.0637657642943228
11.06	0.0641980464509783
11.07	0.0646230662204479
11.08	0.0650407755171243
11.09	0.0654511302660859
11.1	0.0658540902122893
11.11	0.0662496187414192
11.12	0.0666376827113626
11.13	0.0670182522938624
11.14	0.0673913008253039
11.15	0.0677568046663873
11.16	0.0681147430696901
11.17	0.0684650980549739
11.18	0.0688078542913233
11.19	0.0691429989860739
11.2	0.0694705217796579
11.21	0.0697904146463289
11.22	0.0701026718001131
11.23	0.070407289605923
11.24	0.0707042664951581
11.25	0.0709936028858128
11.26	0.0712753011066417
11.27	0.0715493653251961
11.28	0.0718158014793065
11.29	0.0720746172122281
11.3	0.0723258218105939
11.31	0.0725694261456436
11.32	0.0728054426170236
11.33	0.0730338850993117
11.34	0.0732547688909834
11.35	0.0734681106656595
11.36	0.0736739284255404
11.37	0.0738722414569273
11.38	0.0740630702875941
11.39	0.0742464366460155
11.4	0.07442236342233
11.41	0.0745908746308624
11.42	0.074751995374213
11.43	0.0749057518087255
11.44	0.0750521711114013
11.45	0.0751912814479728
11.46	0.0753231119423147
11.47	0.0754476926469062
11.48	0.0755650545144052
11.49	0.0756752293702633
11.5	0.0757782498863118
11.51	0.075874149555207
11.52	0.0759629626658541
11.53	0.0760447242795599
11.54	0.0761194702070336
11.55	0.0761872369860818
11.56	0.0762480618600702
11.57	0.0763019827569728
11.58	0.0763490382692245
11.59	0.0763892676339315
11.6	0.0764227107139107
11.61	0.0764494079791166
11.62	0.0764694004886744
11.63	0.0764827298733647
11.64	0.0764894383186651
11.65	0.0764895685481246
11.66	0.0764831638073038
11.67	0.0764702678480154
11.68	0.0764509249130939
11.69	0.0764251797214092
11.7	0.0763930774533384
11.71	0.0763546637365441
11.72	0.0763099846321262
11.73	0.0762590866210208
11.74	0.0762020165908192
11.75	0.0761388218227658
11.76	0.0760695499791292
11.77	0.0759942490907808
11.78	0.075912967545103
11.79	0.0758257540740879
11.8	0.0757326577426965
11.81	0.0756337279374943
11.82	0.0755290143554766
11.83	0.0754185669930913
11.84	0.0753024361354978
11.85	0.0751806723460788
11.86	0.0750533264560445
11.87	0.0749204495543161
11.88	0.0747820929775423
11.89	0.0746383083003317
11.9	0.0744891473256565
11.91	0.0743346620753473
11.92	0.0741749047808753
11.93	0.0740099278742277
11.94	0.0738397839788871
11.95	0.0736645259010932
11.96	0.0734842066211092
11.97	0.0732988792847283
11.98	0.0731085971948971
11.99	0.0729134138034163
12	0.0727133827028735
12.01	0.0725085576186252
12.02	0.0722989924009364
12.03	0.0720847410172595
12.04	0.0718658575445882
12.05	0.071642396162006
12.06	0.0714144111432265
12.07	0.071181956849425
12.08	0.0709450877219965
12.09	0.0707038582755793
12.1	0.0704583230910486
12.11	0.0702085368087776
12.12	0.0699545541218371
12.13	0.0696964297694021
12.14	0.0694342185302798
12.15	0.0691679752164023
12.16	0.0688977546665975
12.17	0.0686236117403475
12.18	0.068345601311627
12.19	0.0680637782629445
12.2	0.0677781974793892
12.21	0.0674889138427913
12.22	0.0671959822259834
12.23	0.066899457487192
12.24	0.0665993944644311
12.25	0.0662958479701064
12.26	0.06598887278558
12.27	0.0656785236559633
12.28	0.0653648552848687
12.29	0.0650479223293666
12.3	0.0647277793949658
12.31	0.0644044810306723
12.32	0.0640780817242036
12.33	0.0637486358972304
12.34	0.0634161979007597
12.35	0.0630808220105399
12.36	0.062742562422627
12.37	0.0624014732490222
12.38	0.0620576085133492
12.39	0.0617110221466928
12.4	0.0613617679834919
12.41	0.0610098997575266
12.42	0.0606554710979998
12.43	0.0602985355257289
12.44	0.0599391464493971
12.45	0.0595773571619114
12.46	0.059213220836903
12.47	0.0588467905252325
12.48	0.0584781191516666
12.49	0.0581072595116313
12.5	0.0577342642680449
12.51	0.0573591859482961
12.52	0.0569820769412463
12.53	0.0566029894944493
12.54	0.0562219757113442
12.55	0.0558390875486782
12.56	0.0554543768139472
12.57	0.0550678951629733
12.58	0.0546796940976513
12.59	0.0542898249636831
12.6	0.0538983389485816
12.61	0.0535052870796555
12.62	0.0531107202222312
12.63	0.0527146890778959
12.64	0.0523172441829431
12.65	0.0519184359069357
12.66	0.0515183144513636
12.67	0.0511169298484738
12.68	0.0507143319602448
12.69	0.050310570477495
12.7	0.0499056949191154
12.71	0.0494997546315157
12.72	0.0490927987881764
12.73	0.0486848763893857
12.74	0.0482760362621303
12.75	0.0478663270602124
12.76	0.0474557972644701
12.77	0.0470444951832381
12.78	0.046632468952992
12.79	0.0462197665391932
12.8	0.0458064357373347
12.81	0.0453925241742055
12.82	0.0449780793094061
12.83	0.044563148437054
12.84	0.0441477786877937
12.85	0.0437320170309822
12.86	0.0433159102772343
12.87	0.0428995050811705
12.88	0.042482847944501
12.89	0.0420659852193971
12.9	0.0416489631121693
12.91	0.0412318276873279
12.92	0.0408146248719144
12.93	0.0403974004602871
12.94	0.0399802001192445
12.95	0.0395630693935413
12.96	0.039146053711873
12.97	0.0387291983932754
12.98	0.038312548654029
12.99	0.0378961496150245
13	0.0374800463096824
13.01	0.0370642836924079
13.02	0.0366489066476412
13.03	0.0362339599995534
13.04	0.0358194885223148
13.05	0.0354055369511532
13.06	0.0349921499940749
13.07	0.034579372344404
13.08	0.0341672486941015
13.09	0.0337558237480036
13.1	0.0333451422389385
13.11	0.0329352489438583
13.12	0.0325261887010049
13.13	0.0321180064281689
13.14	0.0317107471421318
13.15	0.0313044559793808
13.16	0.0308991782181381
13.17	0.030494959301797
13.18	0.0300918448638984
13.19	0.0296898807546971
13.2	0.0292891130694482
13.21	0.0288895881785284
13.22	0.0284913527595137
13.23	0.0280944538313167
13.24	0.0276989387905846
13.25	0.0273048554504364
13.26	0.0269122520817556
13.27	0.0265211774571866
13.28	0.026131680898024
13.29	0.025743812324186
13.3	0.0253576223075028
13.31	0.0249731621285222
13.32	0.0245904838370926
13.33	0.0242096403169718
13.34	0.0238306853547373
13.35	0.0234536737132957
13.36	0.023078661210293
13.37	0.0227057048017621
13.38	0.0223348626713545
13.39	0.0219661943255191
13.4	0.0215997606950219
13.41	0.0212356242432052
13.42	0.0208738490814102
13.43	0.0205145010920086
13.44	0.0201576480594881
13.45	0.0198033598100537
13.46	0.0194517083602253
13.47	0.0191027680748956
13.48	0.0187566158353121
13.49	0.0184133312174387
13.5	0.0180729966811182
13.51	0.0177356977704307
13.52	0.0174015233255304
13.53	0.0170705657062857
13.54	0.0167429210277669
13.55	0.0164186894076652
13.56	0.0160979752254238
13.57	0.0157808873926858
13.58	0.0154675396344291
13.59	0.015158050779696
13.6	0.0148525450606071
13.61	0.0145511524176116
13.62	0.0142540088085581
13.63	0.0139612565182711
13.64	0.0136730444646035
13.65	0.0133895284958903
13.66	0.013110871673586
13.67	0.0128372445326915
13.68	0.0125688253109171
13.69	0.0123058001360591
13.7	0.0120483631592251
13.71	0.0117967166196152
13.72	0.0115510708245037
13.73	0.0113116440262166
13.74	0.0110786621756878
13.75	0.0108523585303558
13.76	0.0106329730931208
13.77	0.0104207518575888
13.78	0.0102159458350113
13.79	0.0100188098393389
13.8	0.00982960100854759
13.81	0.00964857704496661
13.82	0.00947599416258029
13.83	0.00931210473752106
13.84	0.00915715466828189
13.85	0.00901138046426408
13.86	0.00887500609638432
13.87	0.00874823965863651
13.88	0.00863126990698103
13.89	0.00852426275717482
13.9	0.00842735783864363
13.91	0.00834066521226302
13.92	0.00826426236663898
13.93	0.00819819160837417
13.94	0.00814245795567273
13.95	0.00809702763100627
13.96	0.00806182722864249
13.97	0.00803674360609817
13.98	0.00802162451885219
13.99	0.00801627998453551
14	0.00802048433221845
14.01	0.00803397886217278
14.02	0.00805647501982124
14.03	0.00808765796883344
14.04	0.00812719044052849
14.05	0.00817471673430472
14.06	0.00822986674902012
14.07	0.00829225993674124
14.08	0.0083615090849595
14.09	0.00843722385201599
14.1	0.00851901399862798
14.11	0.00860649227806828
14.12	0.0086992769635222
14.13	0.00879699400795491
14.14	0.00889927884254702
14.15	0.00900577783107505
14.16	0.00911614940403994
14.17	0.0092300649010663
14.18	0.00934720915334904
14.19	0.00946728083813243
14.2	0.00958999263736208
14.21	0.00971507123087849
14.22	0.00984225715283804
14.23	0.00997130453668754
14.24	0.0101019807724641
14.25	0.010234066096343
14.26	0.0103673531301318
14.27	0.010501646385717
14.28	0.0106367617471711
14.29	0.010772525940744
14.3	0.0109087760015831
14.31	0.0110453587438934
14.32	0.0111821302398451
14.33	0.0113189553116636
14.34	0.0114557070397824
14.35	0.0115922662895587
14.36	0.0117285212579208
14.37	0.0118643670409444
14.38	0.0119997052228686
14.39	0.0121344434866662
14.4	0.0122684952459341
14.41	0.0124017792977351
14.42	0.0125342194957413
14.43	0.0126657444430264
14.44	0.0127962872036051
14.45	0.0129257850321075
14.46	0.0130541791202754
14.47	0.0131814143598845
14.48	0.0133074391206791
14.49	0.01343220504292
14.5	0.0135556668432957
14.51	0.013677782133596
14.52	0.01379851125116
14.53	0.0139178171005663
14.54	0.0140356650056359
14.55	0.0141520225711215
14.56	0.0142668595535321
14.57	0.0143801477401615
14.58	0.0144918608362989
14.59	0.0146019743594679
14.6	0.0147104655407132
14.61	0.0148173132319613
14.62	0.0149224978196184
14.63	0.0150260011433952
14.64	0.0151278064203515
14.65	0.0152278981737463
14.66	0.0153262621662075
14.67	0.0154228853371961
14.68	0.0155177557440906
14.69	0.0156108625070711
14.7	0.0157021957572189
14.71	0.0157917465877106
14.72	0.0158795070079791
14.73	0.0159654699005244
14.74	0.0160496289802927
14.75	0.0161319787562718
14.76	0.0162125144955077
14.77	0.0162912321889089
14.78	0.0163681285191923
14.79	0.0164432008304311
14.8	0.0165164470994065
14.81	0.0165878659084305
14.82	0.0166574564196717
14.83	0.0167252183508424
14.84	0.0167911519521787
14.85	0.0168552579845561
14.86	0.0169175376988049
14.87	0.0169779928160401
14.88	0.0170366255089975
14.89	0.017093438384237
14.9	0.0171484344653054
14.91	0.0172016171766315
14.92	0.01725299032828
14.93	0.017302558101311
14.94	0.0173503250339246
14.95	0.0173962960081631
14.96	0.0174404762372921
14.97	0.0174828712536504
14.98	0.0175234868971458
14.99	0.017562329304124
15	0.0175994048968547
15.01	0.0176347203733214
15.02	0.0176682826975427
15.03	0.017700099090257
15.04	0.0177301770199242
15.05	0.0177585241942177
15.06	0.0177851485516831
15.07	0.0178100582538897
15.08	0.017833261677731
15.09	0.0178547674080761
15.1	0.0178745842307776
15.11	0.0178927211257287
15.12	0.0179091872603741
15.13	0.0179239919833517
15.14	0.0179371448183139
15.15	0.0179486554580569
15.16	0.0179585337588059
15.17	0.0179667897346019
15.18	0.0179734335520746
15.19	0.0179784755251445
15.2	0.0179819261100657
15.21	0.0179837959005034
15.22	0.0179840956228819
15.23	0.0179828361317644
15.24	0.0179800284053963
15.25	0.0179756835414303
15.26	0.017969812752675
15.27	0.0179624273630699
15.28	0.0179535388036935
15.29	0.0179431586088993
15.3	0.0179312984125671
15.31	0.0179179699444726
15.32	0.0179031850266351
15.33	0.0178869555699653
15.34	0.0178692935707783
15.35	0.0178502111075456
15.36	0.017829720337641
15.37	0.0178078334941956
15.38	0.0177845628830579
15.39	0.0177599208797409
15.4	0.0177339199265335
15.41	0.0177065725295932
15.42	0.0176778912561486
15.43	0.0176478887318121
15.44	0.0176165776378263
15.45	0.0175839707084212
15.46	0.017550080728366
15.47	0.0175149205302935
15.48	0.017478502992359
15.49	0.0174408410357499
15.5	0.0174019476223461
15.51	0.0173618357524293
15.52	0.0173205184623061
15.53	0.0172780088222286
15.54	0.0172343199340613
15.55	0.0171894649292417
15.56	0.0171434569666227
15.57	0.0170963092304168
15.58	0.0170480349281846
15.59	0.0169986472888194
15.6	0.0169481595606185
15.61	0.0168965850093792
15.62	0.0168439369164727
15.63	0.0167902285770274
15.64	0.0167354732981261
15.65	0.0166796843970086
15.66	0.0166228751993094
15.67	0.0165650590373736
15.68	0.0165062492485464
15.69	0.0164464591735385
15.7	0.0163857021547619
15.71	0.0163239915347742
15.72	0.0162613406546745
15.73	0.0161977628526007
15.74	0.0161332714621651
15.75	0.0160678798110243
15.76	0.0160016012193784
15.77	0.0159344489985524
15.78	0.0158664364496085
15.79	0.0157975768619337
15.8	0.0157278835118607
15.81	0.0156573696614531
15.82	0.0155860485570502
15.83	0.0155139334281012
15.84	0.0154410374858284
15.85	0.0153673739220512
15.86	0.0152929559079571
15.87	0.0152177965929276
15.88	0.0151419091033261
15.89	0.0150653065414511
15.9	0.0149880019843379
15.91	0.0149100084827124
15.92	0.0148313390599158
15.93	0.014752006710855
15.94	0.0146720244009691
15.95	0.0145914050652567
15.96	0.0145101616072832
15.97	0.0144283068982168
15.98	0.0143458537759394
15.99	0.0142628150440699
16	0.0141792034711536
16.01	0.0140950317897547
16.02	0.0140103126956119
16.03	0.0139250588468652
16.04	0.0138392828632081
16.05	0.01375299732516
16.06	0.0136662147732966
16.07	0.0135789477075485
16.08	0.0134912085864576
16.09	0.0134030098265742
16.1	0.0133143638017073
16.11	0.0132252828423902
16.12	0.0131357792352316
16.13	0.0130458652223289
16.14	0.0129555530007448
16.15	0.0128648547219514
16.16	0.0127737824913498
16.17	0.012682348367776
16.18	0.0125905643630618
16.19	0.0124984424416132
16.2	0.0124059945200144
16.21	0.0123132324666399
16.22	0.0122201681013575
16.23	0.0121268131951652
16.24	0.0120331794699554
16.25	0.0119392785982325
16.26	0.0118451222029344
16.27	0.0117507218572049
16.28	0.0116560890842338
16.29	0.0115612353571831
16.3	0.0114661720990368
16.31	0.0113709106826204
16.32	0.0112754624305018
16.33	0.0111798386150711
16.34	0.0110840504585913
16.35	0.0109881091332715
16.36	0.010892025761426
16.37	0.0107958114156608
16.38	0.010699477119075
16.39	0.0106030338455416
16.4	0.0105064925200479
16.41	0.0104098640190145
16.42	0.010313159170764
16.43	0.0102163887559259
16.44	0.0101195635080233
16.45	0.0100226941140159
16.46	0.00992579121493887
16.47	0.00982886540661559
16.48	0.00973192724042918
16.49	0.00963498722410454
16.5	0.00953805582268422
16.51	0.00944114345943038
16.52	0.00934426051694717
16.53	0.00924741733824045
16.54	0.00915062422799072
16.55	0.00905389145383087
16.56	0.00895722924775622
16.57	0.0088606478076049
16.58	0.00876415729866348
16.59	0.00866776785539457
16.6	0.00857148958322283
16.61	0.00847533256050201
16.62	0.00837930684056296
16.63	0.00828342245393494
16.64	0.00818768941066939
16.65	0.00809211770283582
16.66	0.00799671730717977
16.67	0.00790149818792756
16.68	0.00780647029978086
16.69	0.0077116435910956
16.7	0.00761702800725902
16.71	0.00752263349427294
16.72	0.00742847000256499
16.73	0.00733454749103088
16.74	0.00724087593133201
16.75	0.00714746531245508
16.76	0.00705432564555773
16.77	0.00696146696911667
16.78	0.00686889935438709
16.79	0.00677663291121551
16.8	0.00668467779419903
16.81	0.00659304420925295
16.82	0.00650174242056931
16.83	0.0064107827580115
16.84	0.0063201756249957
16.85	0.00622993150685705
16.86	0.00614006097974007
16.87	0.00605057472006355
16.88	0.00596148351459366
16.89	0.00587279827114166
16.9	0.00578453002996711
16.91	0.00569668997589395
16.92	0.00560928945122662
16.93	0.00552233996948174
16.94	0.00543585323000999
16.95	0.0053498411335688
16.96	0.00526431579889245
16.97	0.00517928958034057
16.98	0.00509477508668154
16.99	0.0050107852010904
17	0.0049273331024326
17.01	0.00484443228791596
17.02	0.00476209659718321
17.03	0.00468034023795081
17.04	0.00459917781324416
17.05	0.00451862435035856
17.06	0.00443869533161484
17.07	0.00435940672696707
17.08	0.00428077502861353
17.09	0.00420281728763865
17.1	0.00412555115277636
17.11	0.00404899491135837
17.12	0.00397316753251132
17.13	0.00389808871263747
17.14	0.00382377892314093
17.15	0.00375025946048164
17.16	0.00367755249841578
17.17	0.00360568114234942
17.18	0.00353466948568234
17.19	0.0034645426679072
17.2	0.00339532693411087
17.21	0.00332704969557376
17.22	0.00325973959085663
17.23	0.00319342654675389
17.24	0.00312814183838638
17.25	0.00306391814721591
17.26	0.00300078961596049
17.27	0.00293879189891822
17.28	0.00287796220582252
17.29	0.00281833933731723
17.3	0.00275996370970549
17.31	0.00270287736606494
17.32	0.00264712397074351
17.33	0.00259274878377991
17.34	0.00253979861126385
17.35	0.00248832172763683
17.36	0.00243836776515542
17.37	0.00238998756628862
17.38	0.00234323299404979
17.39	0.00229815669569476
17.4	0.00225481181585809
17.41	0.00221325165537355
17.42	0.00217352927338038
17.43	0.00213569703155085
17.44	0.00209980608100684
17.45	0.0020659057951005
17.46	0.00203404315322662
17.47	0.00200426208398258
17.48	0.00197660277963291
17.49	0.001951100995683
17.5	0.00192778735351005
17.51	0.00190668666558819
17.52	0.00188781730510564
17.53	0.00187119064179264
17.54	0.00185681056568018
17.55	0.00184467311943675
17.56	0.00183476625503053
17.57	0.00182706972811425
17.58	0.00182155513697666
17.59	0.00181818610733205
17.6	0.00181691861868404
17.61	0.00181770146128364
17.62	0.00182047680801187
17.63	0.00182518088170241
17.64	0.00183174469518727
17.65	0.00184009483986893
17.66	0.00185015429911815
17.67	0.00186184326357898
17.68	0.00187507992739563
17.69	0.00188978124863394
17.7	0.00190586365900767
17.71	0.00192324371221779
17.72	0.0019418386646833
17.73	0.00196156698390737
17.74	0.00198234878381697
17.75	0.00200410618872408
17.76	0.00202676362877
17.77	0.00205024807141308
17.78	0.00207448919493942
17.79	0.00209941950963166
17.8	0.00212497443313873
17.81	0.00215109232587798
17.82	0.00217771449313119
17.83	0.00220478515861824
17.84	0.00223225141536049
17.85	0.00226006315803932
17.86	0.00228817300098624
17.87	0.00231653618552526
17.88	0.00234511047960285
17.89	0.00237385607222981
17.9	0.0024027354650086
17.91	0.00243171336247728
17.92	0.00246075656279864
17.93	0.00248983384980809
17.94	0.002518915887384
17.95	0.00254797511690993
17.96	0.00257698565823755
17.97	0.00260592321458103
17.98	0.00263476498146362
17.99	0.00266348956010863
18	0.00269207687492965
18.01	0.00272050809555412
18.02	0.00274876556289586
18.03	0.00277683271965346
18.04	0.0028046940446102
18.05	0.00283233499082832
18.06	0.0028597419278262
18.07	0.00288690208697457
18.08	0.00291380351041822
18.09	0.002940435003292
18.1	0.00296678608882633
18.11	0.0029928469662189
18.12	0.00301860847150088
18.13	0.0030440620404899
18.14	0.00306919967458002
18.15	0.00309401390827501
18.16	0.00311849777910613
18.17	0.00314264479942428
18.18	0.00316644892984647
18.19	0.00318990455461627
18.2	0.00321300645829972
18.21	0.00323574980425411
18.22	0.00325813011409023
18.23	0.00328014324862658
18.24	0.00330178539023116
18.25	0.0033230530257976
18.26	0.00334394293108852
18.27	0.00336445215608003
18.28	0.00338457801092787
18.29	0.00340431805303344
18.3	0.00342367007479167
18.31	0.00344263209204371
18.32	0.00346120233325439
18.33	0.0034793792292721
18.34	0.00349716140377115
18.35	0.00351454766422389
18.36	0.00353153699321409
18.37	0.00354812854053338
18.38	0.00356432161549287
18.39	0.00358011567977836
18.4	0.00359551034061396
18.41	0.00361050534437672
18.42	0.00362510057052612
18.43	0.0036392960258345
18.44	0.00365309183893081
18.45	0.0036664882551599
18.46	0.00367948563166787
18.47	0.00369208443275147
18.48	0.00370428522543265
18.49	0.00371608867531711
18.5	0.00372749554256949
18.51	0.00373850667806171
18.52	0.00374912301989661
18.53	0.00375934558982075
18.54	0.00376917549005538
18.55	0.00377861390011428
18.56	0.00378766207382812
18.57	0.00379632133650415
18.58	0.00380459308221169
18.59	0.00381247877114627
18.6	0.00381997992716413
18.61	0.00382709813538804
18.62	0.00383383503996815
18.63	0.00384019234180472
18.64	0.00384617179652566
18.65	0.00385177521247793
18.66	0.00385700444870241
18.67	0.00386186141318344
18.68	0.00386634806099494
18.69	0.00387046639266373
18.7	0.00387421845238296
18.71	0.00387760632655261
18.72	0.00388063214218845
18.73	0.00388329806543912
18.74	0.0038856063001918
18.75	0.00388755908665779
18.76	0.00388915870005883
18.77	0.00389040744936245
18.78	0.00389130767603729
18.79	0.00389186175281739
18.8	0.00389207208259916
18.81	0.00389194109724934
18.82	0.00389147125659182
18.83	0.00389066504729037
18.84	0.00388952498186329
18.85	0.00388805359768286
18.86	0.00388625345599305
18.87	0.00388412714095141
18.88	0.00388167725886761
18.89	0.00387890643711568
18.9	0.00387581732339191
18.91	0.00387241258489302
18.92	0.00386869490744248
18.93	0.00386466699475298
18.94	0.00386033156761797
18.95	0.00385569136317373
18.96	0.00385074913420787
18.97	0.00384550764837475
18.98	0.00383996968754048
18.99	0.00383413804715818
19	0.00382801553549317
19.01	0.00382160497305581
19.02	0.00381490919197037
19.03	0.00380793103532695
19.04	0.00380067335660257
19.05	0.00379313901907538
19.06	0.00378533089520495
19.07	0.00377725186616891
19.08	0.00376890482120609
19.09	0.00376029265715644
19.1	0.00375141827788752
19.11	0.00374228459378902
19.12	0.0037328945213082
19.13	0.00372325098240452
19.14	0.0037133569040938
19.15	0.00370321521799012
19.16	0.00369282885979081
19.17	0.00368220076888395
19.18	0.00367133388785843
19.19	0.00366023116207759
19.2	0.00364889553931914
19.21	0.00363732996920063
19.22	0.00362553740296504
19.23	0.00361352079288073
19.24	0.00360128309206328
19.25	0.00358882725386501
19.26	0.00357615623169747
19.27	0.00356327297846175
19.28	0.00355018044638667
19.29	0.00353688158650558
19.3	0.00352337934841904
19.31	0.00350967667986927
19.32	0.00349577652647944
19.33	0.00348168183135657
19.34	0.00346739553478034
19.35	0.0034529205739432
19.36	0.00343825988256181
19.37	0.0034234163906131
19.38	0.0034083930240597
19.39	0.00339319270447247
19.4	0.00337781834881938
19.41	0.0033622728692007
19.42	0.00334655917244694
19.43	0.00333068016001899
19.44	0.00331463872761645
19.45	0.0032984377649901
19.46	0.00328208015561019
19.47	0.00326556877650525
19.48	0.00324890649800307
19.49	0.00323209618341649
19.5	0.0032151406889237
19.51	0.0031980428632496
19.52	0.00318080554749666
19.53	0.00316343157489963
19.54	0.00314592377065601
19.55	0.00312828495164893
19.56	0.0031105179263158
19.57	0.00309262549442455
19.58	0.00307461044686889
19.59	0.00305647556551132
19.6	0.00303822362297779
19.61	0.00301985738250237
19.62	0.00300137959774369
19.63	0.00298279301261353
19.64	0.00296410036114586
19.65	0.00294530436729793
19.66	0.00292640774485559
19.67	0.00290741319722326
19.68	0.00288832341734765
19.69	0.00286914108752059
19.7	0.00284986887932731
19.71	0.00283050945342471
19.72	0.00281106545953475
19.73	0.00279153953623028
19.74	0.00277193431088386
19.75	0.00275225239955721
19.76	0.00273249640688756
19.77	0.00271266892600363
19.78	0.00269277253844986
19.79	0.00267280981412302
19.8	0.00265278331114226
19.81	0.00263269557582117
19.82	0.00261254914259905
19.83	0.00259234653400125
19.84	0.00257209026056067
19.85	0.00255178282077934
19.86	0.00253142670111564
19.87	0.00251102437592162
19.88	0.00249057830746578
19.89	0.00247009094584173
19.9	0.00244956472905039
19.91	0.00242900208291657
19.92	0.00240840542114857
19.93	0.0023877771453535
19.94	0.00236711964499489
19.95	0.00234643529749434
19.96	0.00232572646824866
19.97	0.00230499551064323
19.98	0.00228424476616835
19.99	0.00226347656442884
20	0.00224269322324445


==> TeX/Tikz/Data/Sim_traj/v1.dat <==
0	0
0	0.2
0	0.4
0	0.6
0	0.8
0	1
0	1.2
0	1.4
0	1.6
0	1.8
0	2
0	2.2
0	2.4
0	2.6
0	2.8
0	3
0	3.2
0	3.4
0	3.6
0	3.8
0	4
0	4.2
0	4.4
0	4.6
0	4.8
0	5
0	5.2
0	5.4
0	5.6
0	5.8
0	6
0	6.2
0	6.4
0	6.6
0	6.8
0	7
0	7.2
0	7.4
0	7.6
0	7.8
0	8
0	8.2
0	8.4
0	8.6
0	8.8
0	9
0	9.2
0	9.4
0	9.6
0	9.8
0	10
0	10.2
0	10.4
0	10.6
0	10.8
0	11
0	11.2
0	11.4
0	11.6
0	11.8
0	12
0	12.2
0	12.4
0	12.6
0	12.8
0	13
0	13.2
0	13.4
0	13.6
0	13.8
0	14
0	14.2
0	14.4
0	14.6
0	14.8
0	15
0	15.2
0	15.4
0	15.6
0	15.8
0	16
0	16.2
0	16.4
0	16.6
0	16.8
0	17
0	17.2
0	17.4
0	17.6
0	17.8
0	18
0	18.2
0	18.4
0	18.6
0	18.8
0	19
0	19.2
0	19.4
0	19.6
0	19.8
0	20


==> TeX/Tikz/Data/Sim_traj/v10.dat <==
9.49891191401577	-15.2787268579956
9.34282865272403	-15.1073410876803
9.22730083275524	-14.8832176092447
9.13216999538641	-14.6245306560673
9.04626185137978	-14.3482882055648
8.96194242580367	-14.0683914195508
8.87283069518628	-13.7951631720546
8.77323126392016	-13.5355339776472
8.65837296912668	-13.2934935403221
8.52490342564488	-13.0706214820291
8.37133317552196	-12.8666118427812
8.19828209476127	-12.679755321217
8.00848166004393	-12.5073666577273
7.80654788497616	-12.3461549476715
7.59857357586796	-12.1925386502663
7.39160355960058	-12.0429081098328
7.19305878092344	-11.8938383483944
7.01016913576374	-11.7422546311699
6.84946397508838	-11.5855532480446
6.71635592681688	-11.4216802072066
6.61483992787162	-11.2491710614388
6.54731647533931	-11.0671557718439
6.51453697881349	-10.8753332270011
6.51566023116595	-10.6739206573771
6.54840261361115	-10.4635836223008
6.60926067907172	-10.2453524412735
6.69378301039451	-10.0205308687626
6.79686840804376	-9.79060247856675
6.91306914262501	-9.55713966137505
7.03688080526226	-9.32171939542005
7.16300380740751	-9.08584908299151
7.28656545871295	-8.85090481601415
7.40329547460208	-8.61808350040109
7.50965148073916	-8.38836938333106
7.60289439893	-8.1625147322898
7.68111638873723	-7.941033740917
7.74322620863492	-7.72420820414329
7.78889842684848	-7.51210312247754
7.81849387314332	-7.30459016144128
7.83295912857531	-7.10137679762879
7.83371277309532	-6.90203901193842
7.82252563747545	-6.70605552302075
7.80140152928793	-6.51284176727756
7.77246391556764	-6.32178210238552
7.73785293506651	-6.13225901654735
7.69963595934301	-5.94367844455105
7.65973379135693	-5.75549060598024
7.61986353670354	-5.56720607551789
7.58149824652476	-5.37840705865536
7.54584263970738	-5.18875407019753
7.51382358026781	-4.99798839301394
7.48609351815208	-4.8059308288029
7.46304479337905	-4.6124773420679
7.44483254273737	-4.41759224600113
7.43140391809931	-4.22129958905518
7.422531405393	-4.02367337925899
7.41784820114411	-3.82482723601346
7.41688383665324	-3.62490399258302
7.41909851651447	-3.42406569302934
7.42391493822226	-3.22248434071744
7.43074666536087	-3.02033366692465
7.43902242342837	-2.81778210188062
7.44820596283611	-2.61498705028122
7.45781137920219	-2.41209050160216
7.46741399079076	-2.20921594418521
7.47665704357569	-2.0064665020982
7.4852546450075	-1.80392417550022
7.49299141918713	-1.60165003840368
7.49971943141666	-1.39968523158605
7.5053529527957	-1.19805258185934
7.50986163023871	-0.996758680631709
7.5132625990226	-0.795796263210278
7.51561202888902	-0.595146744080649
7.51699653585841	-0.394782780965658
7.51752482497508	-0.194670760413921
7.51731985843401	0.00522688126059201
7.5165117726015	0.204949566765123
7.51523169936105	0.404536761185419
7.51360658436326	0.604026456103204
7.51175503886718	0.803453964099157
7.50978421405824	1.00285101913073
7.50778764760205	1.20224516673836
7.50584400185903	1.40165941912928
7.50401659136623	1.60111214383145
7.50235358330323	1.80061715061998
7.50088874788488	2.0001839395505
7.49964263499592	2.19981807289408
7.49862405784902	2.39952163523957
7.49783177293048	2.59929374868672
7.49725625694418	2.79913111358041
7.49688149488696	2.99902854933781
7.49668670789261	3.1989795143241
7.49664796429046	3.39897658821258
7.49673963178369	3.59901190461958
7.49693564224292	3.79907752588582
7.4972105529374	3.99916575556167
7.49754039882079	4.1992693873702
7.49790333958865	4.39938189211992
7.49828011256968	4.5994975462032
7.49865430812088	4.7996115069563
7.49901248815497	4.99971984129605


==> TeX/Tikz/Data/Sim_traj/v2.dat <==
0.00496299449670179	-4.50035558127873
-0.0888839919384732	-4.26094686920511
-0.27194432143918	-4.06312809044487
-0.508825287738489	-3.89441284981724
-0.773712522567774	-3.74482082711761
-1.04793207371071	-3.60651950495098
-1.31812353401715	-3.47348063198027
-1.57489461195627	-3.34116999587885
-1.81184133734604	-3.20627728768954
-2.02483699793867	-3.06648605393575
-2.21151276111896	-2.9202802539078
-2.37087138905732	-2.76678253806048
-2.50299133883385	-2.60561918090588
-2.6087914494895	-2.43680706109175
-2.68983641295688	-2.2606588124765
-2.74817061201478	-2.07770305028751
-2.78617310340063	-1.88861728439549
-2.80642996984921	-1.69417171239842
-2.81162237670335	-1.49518252497206
-2.80442981025581	-1.29247366486312
-2.78744844727861	-1.08684618073385
-2.76312464688391	-0.879054433579122
-2.73370334821754	-0.669788471752088
-2.7011908323178	-0.459661912714578
-2.66733095480609	-0.249204673163988
-2.63359363662365	-0.0388598873911619
-2.60117414680601	0.171015644353845
-2.57100154014697	0.380148124582981
-2.54375452662112	0.588341168520535
-2.51988304318511	0.795468544192742
-2.49963386145785	1.00146578512886
-2.4830786834816	1.20632116254974
-2.47014333807676	1.41006644174181
-2.46063687835185	1.6127677813114
-2.45427958400441	1.81451706686745
-2.45072907908339	2.01542390481883
-2.44960397770213	2.21560843946143
-2.45050465957265	2.41519509901544
-2.45303094884605	2.61430732496425
-2.45679662000983	2.81306329472632
-2.46144078148029	3.01157261075821
-2.46663629033227	3.20993389969422
-2.47209543071864	3.40823324284582
-2.47757314519579	3.60654334385547
-2.48286814428208	3.80492332989561
-2.4878222374676	4.00341907878427
-2.49231823116765	4.20206396494259
-2.49627672848554	4.40087992141362
-2.49965214482753	4.59987872237448
-2.50242822498737	4.79906339992238
-2.50461331369344	4.99842971967997
-2.50623559494759	5.19796765130373
-2.5073384776608	5.3976627817363
-2.50797626768779	5.59749763055552
-2.50821023066072	5.797452837668
-2.50810511700618	5.9975082035935
-2.50772619090919	6.19764357148647
-2.50713677922075	6.39783954772309
-2.50639633462613	6.59807806428545
-2.505558989843	6.79834279130422
-2.50467256608899	6.99861941201643
-2.5037779893079	7.19889577514482
-2.50290906134073	7.39916194141229
-2.50209252997494	7.59941014170108
-2.50134840116832	7.79963466438431
-2.50069043827076	7.99983168873895
-2.50012679631144	8.19999908023354
-2.49966074395168	8.40013616199776
-2.49929143112732	8.60024347504841
-2.49901466636244	8.80032253797389
-2.49882367391511	9.00037561485801
-2.49870980705339	9.20040549833548
-2.49866319964123	9.40041531287461
-2.49867334367292	9.60040834172888
-2.49872958531138	9.80038787951948
-2.49882153627951	10.0003571111294
-2.49893940108364	10.2003190165155
-2.49907422350241	10.4002763001799
-2.49921805806933	10.6002313433792
-2.49936407394915	10.8001861766765
-2.49950659970944	11.0001424701403
-2.49964111808362	11.2001015383466
-2.49976421997955	11.4000643573184
-2.4998735267831	11.6000315906286
-2.49996758951113	11.8000036220603
-2.50004577265446	11.9999805924566
-2.50010812968307	12.1999624386695
-2.50015527622329	12.3999489328186
-2.50018826591156	12.5999397203861
-2.50020847292543	12.7999343559825
-2.50021748422576	12.9999323359116
-2.50021700364366	13.1999331269406
-2.50020876913054	13.399936190921
-2.50019448377534	13.599941005125
-2.50017576058589	13.7999470783382
-2.50015408053466	13.9999539628959
-2.50013076298036	14.199961262965
-2.50010694729083	14.3999686394508
-2.50008358430079	14.599975811965
-2.5000614361304	14.7999825583152
-2.50004108285546	14.9999887119841


==> TeX/Tikz/Data/Sim_traj/v3.dat <==
3.78144406956589	-4.32955897904374
3.77083820283277	-4.21092350903357
3.73533881721019	-4.08385578971903
3.66813454300553	-3.95211765333551
3.56990174589295	-3.81766350415817
3.44578837076371	-3.68116194983316
3.30321008634902	-3.54244193822114
3.15030626246224	-3.40085213194083
2.99491481250111	-3.25553465236362
2.84394286010866	-3.10562132117819
2.7030301929694	-2.95036388576458
2.57642197907849	-2.78921072800214
2.46698487134864	-2.62184214576073
2.37631582089643	-2.44817509782161
2.30490553887725	-2.26834673960803
2.25232874140187	-2.0826844184771
2.21744136464891	-1.89166820501125
2.19857117747394	-1.69589059875274
2.1936929726564	-1.49601680283678
2.20058308101267	-1.29274792137732
2.21695057853183	-1.08678858777582
2.24054445482212	-0.878819863368117
2.26923734955957	-0.669477731861501
2.30108737451255	-0.459337132835487
2.33438012463628	-0.248901205185845
2.36765332162436	-0.0385952287467539
2.39970668779858	0.171235358260045
2.42959966404751	0.380323542122899
2.45663949902133	0.588476603153202
2.48036207653744	0.795569935436937
2.50050763692896	1.00153943424214
2.51699330424522	1.20637300633503
2.52988406970259	1.41010168656601
2.53936361470651	1.61279076751074
2.54570609388996	1.81453127170641
2.54924974767418	2.01543202122456
2.55037298077899	2.21561248931009
2.54947333220351	2.41519655525962
2.54694957632238	2.6143072277011
2.5431870354777	2.81306235357017
2.53854605225076	3.01157129055064
2.53335346398604	3.20993248941175
2.52789684184454	3.40823190912981
2.52242119981141	3.60654217131987
2.51712784334752	3.80492235057698
2.51217501013445	4.00341829300184
2.50767995383284	4.20206335558021
2.50372213312986	4.40087946331562
2.50034718983011	4.59987838822056
2.49757142872586	4.79906316364515
2.49538654605994	4.9984295582286
2.49376439041324	5.19796754534242
2.49266157794279	5.3976627156956
2.49202382149799	5.59749759232408
2.49178986898712	5.79745281811436
2.49189497948039	5.99750819603746
2.49227389522193	6.19764357118996
2.49286329353186	6.39783955143717
2.49360372428417	6.59807806986876
2.49444105620718	6.79834279741455
2.49532746878909	6.9986194178701
2.49622203632265	7.19889578033457
2.49709095692472	7.39916194577403
2.49790748261655	7.59941014521871
2.49865160718425	7.7996346671244
2.4993095670092	7.99983169080751
2.49987320681049	8.19999908174874
2.50033925770697	8.40013616307391
2.50070856958008	8.60024347578744
2.5009853337597	8.80032253846187
2.50117632587492	9.00037561516463
2.50129019257313	9.20040549851516
2.50133679992892	9.40041531296858
2.50132665590471	9.60040834176741
2.50127041430809	9.80038787952414
2.50117846339691	10.000357111115
2.50106059865295	10.200319016492
2.50092577629074	10.4002763001535
2.50078194177333	10.6002313433536
2.50063592593475	10.8001861766535
2.50049340020746	11.0001424701209
2.50035888185882	11.2001015383308
2.50023577998204	11.4000643573061
2.50012647319244	11.6000315906193
2.50003241047425	11.8000036220534
2.49995422733762	11.9999805924517
2.4998918703134	12.1999624386661
2.49984472377591	12.3999489328163
2.4998117340892	12.5999397203847
2.49979152707612	12.7999343559816
2.49978251577609	12.9999323359112
2.49978299635818	13.1999331269404
2.49979123087114	13.3999361909209
2.4998055162261	13.5999410051251
2.49982423941529	13.7999470783383
2.49984591946627	13.999953962896
2.49986923702035	14.1999612629651
2.4998930527097	14.3999686394509
2.49991641569958	14.5999758119651
2.49993856386986	14.7999825583152
2.49995891714472	14.9999887119842


==> TeX/Tikz/Data/Sim_traj/v4.dat <==
-4.28997569826836	-10.3550792052755
-4.20687860129054	-10.2084002019498
-4.1142888993398	-9.98182402714226
-4.02585039208324	-9.71093730140954
-3.95915355926917	-9.42178993295018
-3.92810385037197	-9.13246169438197
-3.94052770792071	-8.85453531383449
-3.99821266486478	-8.59446076740557
-4.09796839104155	-8.35478729142038
-4.23300860629394	-8.13524428560207
-4.39431799181614	-7.93366108171636
-4.57185339001497	-7.74672453303314
-4.75552217139034	-7.57058090672418
-4.93592757207929	-7.40129414007979
-5.10489398971982	-7.23517618395126
-5.25579628107292	-7.06900715428944
-5.38372186626792	-6.90016366555688
-5.48549582343611	-6.72667334738357
-5.55959861181787	-6.54721243548943
-5.60600434224553	-6.36106172427641
-5.62596503891492	-6.16803427217014
-5.62176337108444	-5.9683862211306
-5.59645307459309	-5.76272005150095
-5.55360289392389	-5.5518876337038
-5.49705649724015	-5.33689862374876
-5.4307175709649	-5.11883812250853
-5.3583662875742	-4.898796103659
-5.28351063809575	-4.67780992206638
-5.20927378358361	-4.45682024200391
-5.13831663880767	-4.2366399631479
-5.07279336649975	-4.01793515593953
-5.01433632305599	-3.8012166265452
-4.96406623256646	-3.58684049275613
-4.9226229395839	-3.37501604208716
-4.89021195808422	-3.16581913841958
-4.86666214570076	-2.95920952102843
-4.85149013781747	-2.75505047853733
-4.84396762554976	-2.55312956106824
-4.84318810796554	-2.35317919975242
-4.84813034948928	-2.15489631948514
-4.85771639120386	-1.95796024652236
-4.87086256879202	-1.76204841789682
-4.88652255559947	-1.56684958768303
-4.90372195850198	-1.37207439102295
-4.92158443458104	-1.17746326761114
-4.93934966107538	-0.98279186074895
-4.95638377735535	-0.7878740962084
-4.97218312732354	-0.592563208192558
-4.98637226832733	-0.396751019669471
-4.99869728532359	-0.200365803908467
-5.00901546517805	-0.00336905614449812
-5.01728235502114	0.194248507907314
-5.02353716024991	0.39247143330679
-5.02788734162611	0.591264224976907
-5.03049315598884	0.790576039425778
-5.0315527595557	0.990345183426328
-5.0312883637707	1.19050327413119
-5.02993380716477	1.39097895409859
-5.027723787526	1.59170109114229
-5.02488489045315	1.79260142575383
-5.02162845559678	1.9936166573781
-5.01814524207121	2.19468998465816
-5.01460179024892	2.39577213377506
-5.011138328278	2.59682192328514
-5.00786803743441	2.79780642367241
-5.0048774696109	2.99870077558751
-5.00222790130311	3.19948773293815
-4.99995740962352	3.4001569961733
-4.99808346530657	3.60070439784162
-4.99660585351153	3.8011309973694
-4.99550975370788	4.00144213553582
-4.9947688333988	4.20164649181801
-4.99434823543581	4.40175518007706
-4.99420736393999	4.60178091033344
-4.994302398327	4.80173723694518
-4.99458848781043	5.00163790659702
-4.99502159941884	5.20149631330929
-4.99556001059259	5.40132506229828
-4.99616545259373	5.60113564002985
-4.99680392318721	5.8009381842189
-4.99744619638498	6.00074134482026
-4.9980680636439	6.20055222517591
-4.9986503450075	6.40037639135625
-4.99917871057178	6.60021793726575
-4.99964335266082	6.80007959317692
-5.00003854755708	6.9999628659045
-5.00036214288321	7.19986819973452
-5.00061500309905	7.39979514837715
-5.00080044135946	7.59974254953308
-5.00092366144248	7.79970869506592
-5.00099122883502	7.999691491192
-5.00101058554684	8.19968860447402
-5.00098961896691	8.39969759069497
-5.00093629119467	8.59971600485558
-5.00085833185269	8.79974149156353
-5.00076299446461	8.9997718559504
-5.00065687408337	9.19980511595856
-5.00054578197566	9.39983953738768
-5.00043467178643	9.59987365348637
-5.00032761068496	9.79990627113325
-5.00022778848239	9.99993646578355


==> TeX/Tikz/Data/Sim_traj/v5.dat <==
-0.940272658551927	-9.89547676628329
-0.655202133794222	-9.62430830681207
-0.299063552895835	-9.37564593039975
0.025091300259903	-9.14577222530323
0.275746645166356	-8.93254178111987
0.441834743965854	-8.73424735813466
0.527044218575492	-8.54910573507222
0.541887578353948	-8.37507921114678
0.499653357397506	-8.20987474959563
0.414295096469027	-8.05103074958486
0.299290387505618	-7.89603910905739
0.166997982491364	-7.74247188707998
0.0282868535141262	-7.58809487286461
-0.107669553702554	-7.43095854155812
-0.233484830663192	-7.26946221664337
-0.343563307413088	-7.10239082194625
-0.434032664792142	-6.92892597273134
-0.502619031160007	-6.74863466343582
-0.548477488656562	-6.56143967484396
-0.571990859960456	-6.36757619834099
-0.574549376926898	-6.16753917744561
-0.55832308211529	-5.96202559455317
-0.52603757762664	-5.75187546650874
-0.480762120206274	-5.53801472685597
-0.425717211926665	-5.32140252473958
-0.364106896139841	-5.10298480910066
-0.298979064468288	-4.88365543032291
-0.233115312187145	-4.66422540851009
-0.168950318669148	-4.44540050786834
-0.108519422668211	-4.22776683211971
-0.0534320319679263	-4.01178382161028
-0.00486775673007162	-3.79778378834424
0.036408326304893	-3.58597696573336
0.0700151093897507	-3.3764609673165
0.0959134446217997	-3.16923353280234
0.114356393756589	-2.96420747900612
0.125835150223444	-2.761226855629
0.131023655229962	-2.56008341962943
0.130724473141447	-2.360532676159
0.125818001371474	-2.16230887879496
0.11721659459503	-1.96513852856956
0.105824705155363	-1.76875205304864
0.0925056990649828	-1.57289347795367
0.0780556131178741	-1.37732802055946
0.063183781896926	-1.1818476337305
0.0484999883498214	-0.986274610630796
0.0345075790609372	-0.790463422574721
0.0216018333947666	-0.594301006785974
0.0100727800715263	-0.397705748293134
0.000111609528567371	-0.200625412615166
-0.00818017141003311	-0.00303428540672357
-0.0147796621118247	0.195070235851983
-0.0197303256177179	0.393671372378986
-0.0231292563622753	0.592736816410094
-0.0251145377873576	0.792222534078707
-0.0258531668119729	0.992076378761375
-0.0255299179147224	1.19224140625028
-0.0243374184327521	1.39265881352329
-0.0224676121991854	1.59327045117789
-0.0201047035163479	1.79402088498402
-0.0174195995093202	1.99485900396963
-0.0145658071492709	2.19573919068869
-0.0116766920177982	2.39662208375516
-0.0088639689655654	2.59747497344167
-0.00621726950433091	2.79827187837028
-0.00380461601669235	2.99899335538185
-0.00167362738752373	3.1996260959706
0.00014671697423809	3.40016236163781
0.00164391903374169	3.60059930761539
0.00281956065770095	3.80093824008116
0.0036867924064269	4.00118384665743
0.0042678269703505	4.20134343404433
0.0045915313411876	4.40142620042801
0.00469119146472299	4.60144256411951
0.0046025035321385	4.80140356395543
0.0043618278611575	5.00132034151549
0.00400472495978989	5.20120371031989
0.00356477916062756	5.40106381294258
0.00307270332894346	5.60090986346684
0.00255570862867675	5.80074996992188
0.00203711612129528	6.00059102925137
0.00153618193780901	6.20043868593695
0.00106810470786886	6.40029734456278
0.000644182614349576	6.6001702262934
0.000272087604829507	6.80005945935947
-4.37743392060657e-05	6.99996619412581
-0.000301845668399261	7.19989073406764
-0.000502968273738751	7.39983267492793
-0.00064992541476518	7.59979104540005
-0.000746993284145743	7.79976444381066
-0.000799517212870662	7.99975116641632
-0.000813523908064987	8.19974932402598
-0.000795377722448338	8.39975694468861
-0.000751485870163308	8.59977206111271
-0.000688054789348865	8.7997927822944
-0.000610897543504773	8.99981734951703
-0.000525290265381716	9.19984417743952
-0.000435874174291781	9.39987188141962
-0.000346598620831694	9.59989929252611
-0.000260699901012363	9.79992546189259
-0.000180710195448035	9.99994965616471


==> TeX/Tikz/Data/Sim_traj/v6.dat <==
7.61616396013862	-9.04174173513222
7.49830698079526	-8.82189294596095
7.32742963035558	-8.65056622430653
7.1390882088928	-8.5130011491261
6.94494323711894	-8.39755430589432
6.74652632446203	-8.29532351389757
6.54226563815967	-8.19964238004487
6.33084283893614	-8.10557925481476
6.11254885730834	-8.00950334317951
5.88956311497112	-7.90874019909205
5.665681179336	-7.80131653186323
5.44579511207121	-7.685782919834
5.23530450898835	-7.56109832335346
5.03956096878398	-7.4265595307409
4.86340198544246	-7.28176014836734
4.71080026127601	-7.12656635262312
4.58463487700194	-6.9610996410387
4.48657811296706	-6.78571979903645
4.41708390392622	-6.60100396689962
4.37545958798678	-6.40771990555561
4.3600008423396	-6.20679326572261
4.36816978252526	-5.99926986928748
4.3967975866623	-5.78627475971342
4.44229524762857	-5.5689701375792
4.50085879675682	-5.34851434613106
4.56865829716226	-5.12602388959097
4.64200285222431	-4.90254012887642
4.71747665024521	-4.67900187172083
4.79204355452182	-4.45622461250034
4.86311987606586	-4.23488672524467
4.92861669669684	-4.01552250364872
4.98695443490639	-3.79852159598771
5.03705328012344	-3.58413411281284
5.07830369399699	-3.37248049541351
5.1105214328132	-3.16356512126116
5.13389153287958	-2.95729258234491
5.1489054733816	-2.75348559365902
5.15629534142798	-2.55190356046866
5.15696832168025	-2.3522609420065
5.15194426354246	-2.15424468376232
5.14229848206825	-1.95753013919493
5.12911135776817	-1.76179505452542
5.11342574189933	-1.56673133888655
5.09621266749593	-1.3720544798827
5.07834542602462	-1.17751058670288
5.06058170315059	-0.982881146146305
5.04355317779994	-0.78798565960072
5.02776177552461	-0.592682390802604
5.01358162588239	-0.396867495825431
5.00126569746091	-0.200472829739036
4.99095606495228	-0.00346273091555993
4.98269679099872	0.194169923441716
4.97644847167631	0.392408115575597
4.97210358888503	0.591215291352102
4.96950192651739	0.79053995531455
4.96844543185313	0.990320077869127
4.96871203197499	1.1904871733791
4.97006804106682	1.39096994490203
4.97227891338836	1.59169742622457
4.97511820484783	1.79260158362117
4.97837470086659	1.99361936760453
4.9818577481203	2.19469422837398
4.98540089212095	2.39577712750456
4.9888639716016	2.59682709268421
4.99213385502587	2.79781137221844
4.99512402547836	2.99870525193859
4.99777322924647	3.19949159953979
5.00004340233044	3.40016020075902
5.00191707976614	3.60070694874071
5.00339447686503	3.80113294298521
5.00449041104609	4.00144354796385
5.0052312094985	4.20164745431256
5.00565172294002	4.40175577791888
5.00579254048863	4.60178122457513
5.00569747619038	4.80173734049578
5.0054113748718	5.00163786213071
5.0049782643234	5.20149617253412
5.00443986278594	5.40132486618428
5.00383443553969	5.60113541966535
5.0031959821661	5.80093796203189
5.00255372671264	6.00074113596434
5.00193187638713	6.20055203893585
5.00134961030396	6.40037623247461
5.0008212579109	6.60021780712971
5.00035662671626	6.80007949083349
4.99996144047435	6.99996278889454
4.99963785173397	7.19986814475025
4.9993849962857	7.39979511175865
4.99919956126169	7.59974252762407
4.99907634317663	7.79970868445207
4.99900877682095	7.99969148884477
4.99898942043378	8.19968860782181
4.99901038683964	8.39969759764103
4.9990637141149	8.59971601375868
4.99914167277598	8.79974150119536
4.99923700940447	8.99977186543984
4.9993431290231	9.19980512473101
4.99945422041614	9.39983954510492
4.99956532996965	9.59987365999083
4.99967239052995	9.79990627639871
4.99977221229018	9.99993646987362


==> TeX/Tikz/Data/Sim_traj/v7.dat <==
-9.75135575603704	-14.9013829339634
-9.51552391761148	-14.6885596597017
-9.1442688359133	-14.5020748248836
-8.70728989275521	-14.3194931418826
-8.25213264647465	-14.1285089492982
-7.8144834314096	-13.9247364369554
-7.42184421270817	-13.7092027470153
-7.09456906074382	-13.4860750026159
-6.84609547988368	-13.2608275783914
-6.68315662780963	-13.0388980590615
-6.60625488453692	-12.824803054833
-6.61043987735554	-12.6216487011149
-6.68633035125318	-12.4309564000435
-6.8212823213099	-12.2527226321547
-7.00060209910928	-12.0856372298003
-7.2087148102267	-11.9273941744834
-7.4302178792714	-11.7750406613538
-7.65076979406081	-11.6253224208361
-7.85778460375104	-11.4749951000048
-8.04092059361158	-11.3210822188171
-8.19236665204568	-11.1610694242453
-8.30694168478208	-10.9930322705123
-8.38203101116097	-10.8157005169286
-8.41738917318418	-10.6284660348623
-8.41484131116884	-10.4313440123061
-8.37791560944899	-10.2248984491609
-8.31143773801245	-10.0101431847419
-8.22111517214231	-9.78842913213006
-8.11313521078066	-9.56132724252656
-7.9937958512366	-9.33051519637791
-7.86918378076001	-9.09767409842306
-7.74490892427297	-8.86439969115643
-7.62590048919058	-8.63213091317137
-7.51626545603645	-8.4020971016743
-7.419207099572	-8.17528382944884
-7.33699845559353	-7.95241630757087
-7.27100369078439	-7.73395848672911
-7.22173906390685	-7.52012544545636
-7.18896453133878	-7.31090634336203
-7.17179697073194	-7.10609511300897
-7.16883638098259	-6.90532613134118
-7.17829716519097	-6.70811231403104
-7.19813761554842	-6.51388337728793
-7.22618189936505	-6.32202237703656
-7.26023010654254	-6.13189903380901
-7.29815318492479	-5.94289875640351
-7.33797079848858	-5.75444666640642
-7.37791124552554	-5.56602628211981
-7.4164535348696	-5.37719283224315
-7.45235251593163	-5.18758142931236
-7.48464858266018	-4.99691053692153
-7.51266392253967	-4.8049813130775
-7.53598756766081	-4.61167350736691
-7.55445164046731	-4.41693863674732
-7.56810119126918	-4.22079116997505
-7.577159920102	-4.02329842109291
-7.58199388534674	-3.82456979553716
-7.5830750489734	-3.62474595572877
-7.58094621543813	-3.42398838353189
-7.57618860825846	-3.22246972106198
-7.56939301264601	-3.02036517453085
-7.56113510888473	-2.81784517270316
-7.55195534091261	-2.61506938569243
-7.5423434162307	-2.41218213384894
-7.53272732235186	-2.20930915209324
-7.52346657439408	-2.00655562307247
-7.5148492786963	-1.80400535313241
-7.50709250714361	-1.60172093784019
-7.50034542337333	-1.39974474777213
-7.49469458121196	-1.19810055923252
-7.49017082284471	-0.996795657034733
-7.48675723422324	-0.795823245863035
-7.48439766285364	-0.595165021437788
-7.48300536330317	-0.394793771167905
-7.48247140379497	-0.194675894750416
-7.48267253889104	0.00522624302318953
-7.48347832484877	0.204952193276224
-7.48475732277435	0.404541583161734
-7.48638229784207	0.604032581333239
-7.48823437890162	0.803460678175782
-7.49020619065439	1.0028577758765
-7.4922040096851	1.20225157176506
-7.49414902589439	1.40166520939929
-7.49597781258765	1.60111716551122
-7.49764212223704	1.80062133696903
-7.49910813157486	2.00018729009658
-7.50035526017459	2.19982063471931
-7.5013746820897	2.39952348684884
-7.50216764153265	2.5992949866491
-7.50274367204	2.79913184192202
-7.5031188050751	2.9990288715129
-7.50331383945808	3.19897952749317
-7.50335272816293	3.39897637950059
-7.50326112453237	3.59901154900712
-7.50306511635318	3.7990770853905
-7.50279016389779	3.99916527939075
-7.50246024724118	4.19926891276005
-7.50209721906402	4.3993814456195
-7.50172035181394	4.59949714520221
-7.50134606249678	4.79961116130092
-7.50098779442035	4.99971955487564


==> TeX/Tikz/Data/Sim_traj/v8.dat <==
-1.11648783096576	-15.3391527807868
-1.10373649012273	-15.0829988530642
-1.15379947354698	-14.8294358087185
-1.19377824262481	-14.5708289974031
-1.20932438219609	-14.3081407856582
-1.20968764341395	-14.0454974139639
-1.21109137445257	-13.7876786348128
-1.22905487371495	-13.53893503128
-1.27514362478205	-13.3024436077513
-1.35594431554012	-13.0801002322584
-1.47316824370375	-12.8725099338822
-1.6243186727748	-12.679102373615
-1.80361677591303	-12.4983266856381
-2.00301062078263	-12.3278916062809
-2.21316037847041	-12.1650233592677
-2.42433271590562	-12.0067189388559
-2.62716308977862	-11.8499774137557
-2.8132631789651	-11.6919968278536
-2.97566493586074	-11.5303290208085
-3.10910393998042	-11.3629889952115
-3.21015340052432	-11.1885191265482
-3.27722650999233	-11.0060114338635
-3.31046906841518	-10.8150932644185
-3.31156656868655	-10.615883118531
-3.28349049350999	-10.4089240208097
-3.23020769948125	-10.1951019306098
-3.15637475457666	-9.97555629338924
-3.06703625926652	-9.75158908617234
-2.96734281565804	-9.52457772113865
-2.86230068601817	-9.29589604794343
-2.75656153936479	-9.0668465299811
-2.65425721872139	-8.83860553811954
-2.55888132377685	-8.61218266579024
-2.47321670122731	-8.38839406305531
-2.39930573305479	-8.16784903997512
-2.3384586386307	-7.95094861295447
-2.29129385469317	-7.73789426174927
-2.25780389665641	-7.52870492015775
-2.23743988435052	-7.32324012386134
-2.22920807066364	-7.1212272635104
-2.23177217046622	-6.92229101642588
-2.24355597485085	-6.72598323179466
-2.26284157902005	-6.53181179813936
-2.28785948309423	-6.33926730601507
-2.3168677832825	-6.14784661371827
-2.34821860510682	-5.95707271273067
-2.38041079967452	-5.76651055941395
-2.41212869767827	-5.57577878022918
-2.44226737318414	-5.38455736281153
-2.46994539888154	-5.19259161087289
-2.49450647296981	-4.99969276600808
-2.51551156873203	-4.80573578508779
-2.53272341002886	-4.61065481079018
-2.54608512240469	-4.41443688897528
-2.55569486591207	-4.21711447491059
-2.56177813928111	-4.01875723612592
-2.56465927324692	-3.81946360835076
-2.56473342076731	-3.6193524978389
-2.56244011938022	-3.4185554533097
-2.5582392602061	-3.21720955808094
-2.55259006115918	-3.01545122144301
-2.54593341860022	-2.81341098092966
-2.5386778094351	-2.61120936616448
-2.53118873979278	-2.40895382200329
-2.52378159007285	-2.20673664470646
-2.51671759064948	-2.00463385025131
-2.51020257758138	-1.80270486853632
-2.50438812173764	-1.60099294064522
-2.49937459524539	-1.39952608774205
-2.49521573282872	-1.19831851855225
-2.49192425873787	-0.997372346619537
-2.48947817866497	-0.796679497425634
-2.48782737642134	-0.596223697836486
-2.48690020350177	-0.395982455071408
-2.48660980258364	-0.195928948450829
-2.48685996050235	0.00396622633997623
-2.48755033976922	0.203733504594449
-2.48858098819869	0.40340302047505
-2.48985607212303	0.603003510629902
-2.49128681889709	0.80256145670036
-2.49279368826573	1.00210045981095
-2.49430781940003	1.20164083207525
-2.49577182104733	1.40119938409209
-2.49713998659435	1.60078938324261
-2.49837802442653	1.80042065517191
-2.49946239744286	2.00009979994062
-2.50037936470904	2.19983049473388
-2.50112381380311	2.39961385647037
-2.50169796523021	2.59944883992032
-2.50211002113108	2.79933264978138
-2.5023728200976	2.99926114836436
-2.50250254887916	3.19922924390704
-2.50251755066619	3.39923124790667
-2.50243725892807	3.59926119309827
-2.50228127581917	3.79931310670533
-2.50206860521477	3.99938123627066
-2.50181704267261	4.19946022769128
-2.50154271813398	4.39954525700085
-2.50125978200837	4.59963211896439
-2.50098022139789	4.79971727668211
-2.50071379053718	4.99979787716446


==> TeX/Tikz/Data/Sim_traj/v9.dat <==
3.37886459455488	-14.7610568896444
3.52641569259651	-14.6800661082976
3.62223503513952	-14.5168216406594
3.68340343285208	-14.311996403924
3.71766662300082	-14.088756440519
3.72644777166188	-13.8608769554872
3.70799480370479	-13.6367066531039
3.65980735186478	-13.421172107551
3.58023846380963	-13.2168539458362
3.46938911348709	-13.0246238099933
3.32945627994657	-12.8440739634796
3.16468446166945	-12.6738479342859
2.98104811191664	-12.511920559872
2.78577040180313	-12.3558465287919
2.58676400055551	-12.2029825529538
2.39206184042404	-12.0506821837566
2.20928958386301	-11.8964602685572
2.04521654405688	-11.7381241735393
1.90540822387789	-11.5738700918459
1.79399166260687	-11.402344379998
1.71353464865121	-11.2226715395188
1.66503173202746	-11.0344519536973
1.64798390806358	-10.8377336700997
1.66055478830007	-10.6329633254656
1.69978387309891	-10.4209217284223
1.76183696499539	-10.202649669792
1.84227453466032	-9.97936926700697
1.9363206700342	-9.75240562983388
2.03911779868799	-9.52311292777551
2.14595538424605	-9.29280811446208
2.25246399953789	-9.06271468627762
2.3547693503603	-8.83391797906
2.44960378643537	-8.60733268581172
2.53437545785253	-8.38368254682058
2.60719746760785	-8.16349154703176
2.66688108599875	-7.94708546879688
2.71289831824358	-7.7346022964049
2.74531986977177	-7.52600974894047
2.76473487400289	-7.32112812024232
2.77215869125665	-7.11965661434739
2.76893472106656	-6.921201463861
2.75663556466958	-6.72530428755345
2.73696810090194	-6.53146936218268
2.71168616447872	-6.33918873290428
2.68251360139284	-6.14796434915871
2.65107957408295	-5.95732667341356
2.61886714152522	-5.76684945607273
2.58717537880786	-5.57616059158417
2.55709464941704	-5.38494916148178
2.52949411448839	-5.19296892567253
2.50502016148658	-5.00003864204992
2.48410415797241	-4.80603967688598
2.46697777645501	-4.61091141652969
2.45369408170042	-4.41464500812296
2.44415260726324	-4.21727594763798
2.43812675674785	-4.01887600237445
2.43529203014676	-3.81954490717287
2.43525377966094	-3.61940221396221
2.43757342688985	-3.41857960753537
2.44179231004392	-3.21721393082628
2.44745256374988	-3.01544109406379
2.45411465518677	-2.81339097695816
2.46137140109037	-2.61118337382072
2.46885846521556	-2.4089249798479
2.47626148185214	-2.20670737371844
2.48332006651846	-2.00460591759902
2.48982906017775	-1.80267947059205
2.49563740971251	-1.60097079515783
2.50064511744087	-1.39950752736867
2.50479869937425	-1.19830358004732
2.50808557935792	-0.997360851820227
2.51052781807058	-0.796671123720497
2.5121755359546	-0.596218037052749
2.51310034120243	-0.395979060676311
2.51338902133463	-0.195927371659936
2.51313770267218	0.00396641048754276
2.51244662867663	0.203732679857344
2.51141565776788	0.403401519270499
2.51014053540591	0.603001609672544
2.50870995504601	0.80255937703904
2.50720338872278	1.00209837002095
2.50568964077726	1.20163885353329
2.50422605757891	1.40119759744488
2.50285831170625	1.60078783536332
2.50162067042634	1.80041936606924
2.50053665479662	2.00009876924037
2.49961999654924	2.19982970748391
2.49887580431044	2.3996132881299
2.49830185785247	2.59944846047954
2.49788995820098	2.79933242702361
2.49762727180948	2.99926105032738
2.49749761802504	3.19922924063054
2.49748266015422	3.39923131256898
2.49756297113835	3.59926130265088
2.49771895480523	3.79931324211167
2.4979316126138	3.99938138244823
2.49818315357324	4.19946037324462
2.49845745150071	4.39954539382023
2.49874035895365	4.59963224175142
2.49901989106283	4.79971738245018
2.49928629517538	4.99979796474937


==> TeX/Tikz/Data/Sim_traj_bad/v1.dat <==
0	0
0	0.2
0	0.4
0	0.6
1.13386104235288e-16	0.8
1.15349841403811e-18	1
-1.4017005026101e-16	1.2
0	1.4
4.56926102037532e-16	1.6
1.47915069107995e-17	1.8
1.23637691650098e-16	2
-2.81750764620106e-16	2.2
-6.28206362737277e-16	2.4
3.31652031474075e-16	2.6
0	2.8
0	3
1.67349142714889e-15	3.2
1.52339789918902e-15	3.4
1.27891442255622e-16	3.6
0	3.8
8.76733079931911e-16	4
-1.11229414013376e-15	4.2
-3.32992191756874e-16	4.4
2.01545943605232e-16	4.6
-2.28903552762407e-15	4.8
-3.66500278210364e-16	5
1.29810760821449e-15	5.2
0	5.4
0	5.6
0	5.8
0	6
-4.26761013929245e-16	6.2
4.08712358483366e-15	6.4
-2.86644361130738e-16	6.60000000000002
3.8243065816717e-15	6.8
-7.52301767853518e-16	7
4.0435060381473e-16	7.19999999999998
3.59779335253384e-17	7.40000000000002
0	7.59999999999999
-4.89074715613551e-15	7.8
2.552529609416e-15	8.00000000000001
-3.26991407512877e-15	8.20000000000002
-2.76398564891127e-15	8.4
-5.47917599012735e-15	8.6
-2.44515232649559e-16	8.79999999999997
-2.75236505892575e-16	8.99999999999999
-7.5969355154387e-17	9.20000000000002
-1.45131830780335e-16	9.4
-5.33035961634088e-15	9.60000000000002
4.59366772773213e-15	9.79999999999998
2.96042218317591e-16	10
1.36922237333982e-15	10.2
3.29473354788906e-15	10.4
2.00172524593117e-15	10.6
0	10.8
0	11
0	11.2
0	11.4
0	11.6
0	11.8
0	12
-3.42365845098621e-15	12.2000000000001
4.09022391370463e-15	12.4
6.45488064244699e-15	12.6
8.37981669881641e-15	12.8
2.96927987370605e-15	12.9999999999999
-4.69364989986805e-15	13.1999999999998
1.77999990438233e-15	13.4
-5.56748023475984e-15	13.6000000000001
-9.06089520888168e-16	13.8
-1.5998913677314e-15	14
-2.04401394976787e-16	14.2
6.97568517604517e-16	14.3999999999998
-7.62086919633936e-15	14.5999999999999
-5.33339682594914e-17	14.8000000000002
8.24010719969271e-16	14.9999999999999
1.53433473330844e-14	15.2000000000003
4.26835767303992e-16	15.4000000000001
-8.83238924263598e-16	15.5999999999999
0	15.8
5.75525112977384e-15	16
5.00046210801551e-15	16.2
-8.14202997391217e-15	16.4
1.17979644030236e-14	16.6
-6.01390831695604e-15	16.7999999999999
-4.61638529908418e-15	16.9999999999999
-1.17622669103632e-14	17.2
-1.21851153319578e-14	17.4
-1.45842963509221e-16	17.5999999999998
1.23610556329753e-14	17.7999999999999
-2.17845334208709e-16	17.9999999999999
-4.10697475727699e-15	18.2
-2.89950930500418e-16	18.4
8.2077760953247e-16	18.6000000000002
-1.94875095833826e-16	18.8
1.23363478156172e-15	19.0000000000001
-6.6695828674032e-15	19.1999999999998
-1.35140957699947e-14	19.4
1.0232512860765e-14	19.5999999999999
3.71118088253084e-15	19.8000000000001
1.50151648869722e-15	20


==> TeX/Tikz/Data/Sim_traj_bad/v2.dat <==
0.00496299449670179	-4.50035558127873
-0.0888839919384727	-4.26094686920511
-0.27194432143918	-4.06312809044487
-0.508825287738489	-3.89441284981724
-0.773712522567773	-3.74482082711761
-1.04793207371071	-3.60651950495098
-1.31812353401715	-3.47348063198027
-1.57489461195627	-3.34116999587885
-1.81184133734604	-3.20627728768954
-2.02483699793868	-3.06648605393575
-2.21151276111896	-2.9202802539078
-2.37087138905732	-2.76678253806048
-2.50299133883385	-2.60561918090588
-2.6087914494895	-2.43680706109174
-2.68983641295688	-2.2606588124765
-2.74817061201479	-2.07770305028751
-2.78617310340062	-1.88861728439549
-2.80642996984921	-1.69417171239842
-2.81162237670335	-1.49518252497207
-2.80442981025581	-1.29247366486312
-2.78744844727861	-1.08684618073384
-2.76312464688391	-0.879054433579118
-2.73370334821754	-0.669788471752094
-2.7011908323178	-0.459661912714576
-2.66733095480609	-0.24920467316399
-2.63359363662365	-0.0388598873911574
-2.60117414680601	0.171015644353846
-2.57100154014697	0.380148124582978
-2.54375452662112	0.588341168520532
-2.51988304318511	0.795468544192736
-2.49963386145785	1.00146578512886
-2.4830786834816	1.20632116254974
-2.47014333807676	1.41006644174181
-2.46063687835185	1.61276778131142
-2.45427958400441	1.81451706686744
-2.45072907908339	2.01542390481883
-2.44960397770212	2.2156084394614
-2.45050465957265	2.41519509901546
-2.45303094884605	2.61430732496424
-2.45679662000984	2.81306329472631
-2.46144078148028	3.01157261075822
-2.46663629033227	3.20993389969423
-2.47209543071864	3.40823324284582
-2.47757314519579	3.60654334385547
-2.48286814428208	3.80492332989557
-2.4878222374676	4.00341907878426
-2.49231823116765	4.2020639649426
-2.49627672848554	4.40087992141361
-2.49965214482754	4.59987872237449
-2.50242822498737	4.79906339992236
-2.50461331369344	4.99842971967998
-2.50623559494759	5.19796765130373
-2.5073384776608	5.39766278173632
-2.50797626768778	5.59749763055553
-2.50821023066072	5.797452837668
-2.50810511700618	5.99750820359349
-2.50772619090919	6.19764357148647
-2.50713677922075	6.39783954772309
-2.50639633462613	6.59807806428544
-2.505558989843	6.79834279130421
-2.50467256608899	6.99861941201644
-2.5037779893079	7.19889577514497
-2.50290906134072	7.39916194141226
-2.50209252997493	7.59941014170108
-2.50134840116831	7.79963466438434
-2.50069043827075	7.99983168873888
-2.50012679631145	8.19999908023333
-2.49966074395168	8.40013616199775
-2.49929143112733	8.60024347504854
-2.49901466636244	8.8003225379739
-2.49882367391511	9.000375614858
-2.49870980705339	9.20040549833549
-2.49866319964123	9.40041531287446
-2.49867334367293	9.60040834172881
-2.49872958531138	9.80038787951964
-2.49882153627951	10.0003571111293
-2.49893940108362	10.2003190165157
-2.49907422350241	10.40027630018
-2.49921805806933	10.6002313433791
-2.49936407394915	10.8001861766765
-2.49950659970943	11.0001424701403
-2.49964111808361	11.2001015383466
-2.49976421997956	11.4000643573184
-2.49987352678309	11.6000315906286
-2.49996758951113	11.8000036220602
-2.50004577265447	11.9999805924566
-2.50010812968309	12.1999624386695
-2.5001552762233	12.3999489328186
-2.50018826591156	12.5999397203859
-2.50020847292542	12.7999343559824
-2.50021748422576	12.9999323359115
-2.50021700364367	13.1999331269406
-2.50020876913054	13.3999361909209
-2.50019448377533	13.5999410051252
-2.50017576058589	13.7999470783382
-2.50015408053466	13.999953962896
-2.50013076298036	14.1999612629648
-2.50010694729084	14.3999686394508
-2.50008358430078	14.5999758119649
-2.5000614361304	14.7999825583152
-2.50004108285546	14.9999887119841


==> TeX/Tikz/Data/Sim_traj_bad/v3.dat <==
3.78144406956589	-4.32955897904374
3.77083820283277	-4.21092350903357
3.73533881721019	-4.08385578971903
3.66813454300553	-3.95211765333551
3.56990174589296	-3.81766350415817
3.44578837076371	-3.68116194983316
3.30321008634902	-3.54244193822114
3.15030626246224	-3.40085213194083
2.99491481250111	-3.25553465236362
2.84394286010866	-3.10562132117819
2.7030301929694	-2.95036388576458
2.57642197907849	-2.78921072800214
2.46698487134864	-2.62184214576073
2.37631582089643	-2.44817509782161
2.30490553887725	-2.26834673960803
2.25232874140186	-2.0826844184771
2.21744136464891	-1.89166820501125
2.19857117747394	-1.69589059875275
2.1936929726564	-1.49601680283678
2.20058308101267	-1.29274792137732
2.21695057853183	-1.08678858777582
2.24054445482212	-0.878819863368115
2.26923734955957	-0.669477731861507
2.30108737451255	-0.459337132835484
2.33438012463627	-0.248901205185843
2.36765332162435	-0.0385952287467513
2.39970668779858	0.171235358260051
2.42959966404751	0.380323542122892
2.45663949902133	0.588476603153191
2.48036207653744	0.795569935436935
2.50050763692896	1.00153943424213
2.51699330424521	1.20637300633503
2.52988406970259	1.41010168656601
2.53936361470651	1.61279076751076
2.54570609388996	1.8145312717064
2.54924974767418	2.01543202122456
2.55037298077899	2.21561248931006
2.54947333220351	2.41519655525965
2.54694957632238	2.61430722770109
2.54318703547769	2.81306235357016
2.53854605225076	3.01157129055065
2.53335346398604	3.20993248941177
2.52789684184453	3.40823190912981
2.52242119981141	3.60654217131986
2.51712784334752	3.80492235057695
2.51217501013445	4.00341829300182
2.50767995383284	4.20206335558022
2.50372213312986	4.40087946331562
2.50034718983011	4.59987838822057
2.49757142872586	4.79906316364512
2.49538654605994	4.99842955822861
2.49376439041324	5.19796754534241
2.49266157794279	5.39766271569563
2.49202382149799	5.59749759232409
2.49178986898712	5.79745281811437
2.49189497948039	5.99750819603745
2.49227389522193	6.19764357118995
2.49286329353186	6.39783955143715
2.49360372428417	6.59807806986875
2.49444105620718	6.79834279741453
2.49532746878909	6.99861941787007
2.49622203632264	7.19889578033474
2.49709095692473	7.39916194577402
2.49790748261655	7.59941014521872
2.49865160718426	7.79963466712444
2.4993095670092	7.99983169080744
2.49987320681048	8.19999908174853
2.50033925770697	8.4001361630739
2.50070856958008	8.60024347578756
2.5009853337597	8.80032253846188
2.50117632587492	9.00037561516461
2.50129019257313	9.20040549851517
2.50133679992893	9.40041531296843
2.5013266559047	9.60040834176733
2.50127041430809	9.8003878795243
2.50117846339691	10.0003571111149
2.50106059865297	10.2003190164922
2.50092577629074	10.4002763001536
2.50078194177333	10.6002313433534
2.50063592593475	10.8001861766535
2.50049340020747	11.0001424701209
2.50035888185883	11.2001015383309
2.50023577998203	11.4000643573061
2.50012647319245	11.6000315906192
2.50003241047425	11.8000036220533
2.49995422733762	11.9999805924516
2.49989187031339	12.1999624386661
2.4998447237759	12.3999489328164
2.4998117340892	12.5999397203845
2.49979152707614	12.7999343559816
2.49978251577609	12.9999323359111
2.49978299635818	13.1999331269404
2.49979123087114	13.3999361909209
2.4998055162261	13.5999410051253
2.49982423941529	13.7999470783383
2.49984591946627	13.9999539628961
2.49986923702035	14.1999612629649
2.49989305270969	14.3999686394509
2.49991641569959	14.599975811965
2.49993856386987	14.7999825583153
2.49995891714472	14.9999887119842


==> TeX/Tikz/Data/Sim_traj_bad/v6.dat <==
7.61616396013862	-9.04174173513222
7.52846127426577	-8.81054573701369
7.4070598430456	-8.61333277434314
7.25586203310066	-8.44534382795018
7.07753514718322	-8.30195670010654
6.87471571060001	-8.17862261739516
6.65069226399043	-8.07085276279541
6.4096892965999	-7.97424728287256
6.15686431315353	-7.88455525043614
5.89811496270833	-7.79775288639305
5.63977637598299	-7.71012802747184
5.38827210549193	-7.61836060046415
5.14976640931322	-7.51959117227467
4.92985166471333	-7.41147210028133
4.733292725386	-7.29219815145808
4.5638401199364	-7.16051553224017
4.42411606993517	-7.01570998806593
4.31557124187358	-6.85757595839049
4.23850575025199	-6.68636971292533
4.19214498705191	-6.50274997555496
4.17475914659572	-6.30770980660341
4.18381462783734	-6.10250351281864
4.21614562199798	-5.88857214159344
4.26813494044735	-5.66747074484134
4.33589433198205	-5.44080011862042
4.41543602615011	-5.21014518207004
4.50282888689387	-4.97702159247969
4.5943342566456	-4.74283163476417
4.68651822417298	-4.50882989902446
4.77633858912812	-4.27609878849881
4.86120617046539	-4.04553349528114
4.93902127995795	-3.81783575047156
5.00818713658558	-3.59351540194282
5.06760272644499	-3.37289869567164
5.11663812093382	-3.15614203139263
5.15509556698172	-2.94324992352378
5.18315977740243	-2.73409591549781
5.20134080198962	-2.52844526034731
5.21041267850933	-2.32597828269968
5.2113507760937	-2.12631346731176
5.20527038026734	-1.92902946744145
5.1933686560507	-1.73368538397847
5.17687168806622	-1.53983882562084
5.15698785612823	-1.347061414902
5.13486837984956	-1.15495154920563
5.11157547117672	-0.963144355948961
5.08805818069644	-0.771318893993939
5.06513571978324	-0.57920274730127
5.0434877906984	-0.386574231150901
5.02365126223771	-0.193262486067983
5.00602238860681	0.000854229193489431
4.99086368098136	0.19585171516189
4.97831450018679	0.391764145328681
4.96840443945147	0.588589190804663
4.96106860184042	0.786293650553088
4.95616394098686	0.984819309859253
4.95348591928143	1.18408878368757
4.95278483816552	1.38401113930573
4.95378130446942	1.58448713203038
4.95618040932716	1.78541392742741
4.95968430731394	1.98668922131034
4.96400298912365	2.18821470424304
4.96886313819849	2.38989884906687
4.9740150479267	2.59165902762531
4.97923764980362	2.79342298596442
4.9843417634836	2.99512972573593
4.98917172674615	3.19672985334359
4.99360559740622	3.39818546779828
4.99755414090079	3.59946966361843
5.00095882780697	3.80056572688246
5.00378906625346	4.00146610119803
5.00603888659761	4.20217119645914
5.00772328143599	4.40268810735727
5.00887438458503	4.60302930122366
5.00953764963141	4.80321132642079
5.00976816342508	5.00325358363338
5.00962720374159	5.20317719342567
5.00917912437695	5.40300398467468
5.00848862607768	5.60275562027572
5.00761844868107	5.80245286898637
5.00662749919637	6.00211502567184
5.00556941266472	6.20175947657258
5.00449152770816	6.40140140159694
5.00343424678333	6.60105360206571
5.00243074223868	6.8007264397406
5.00150696318387	7.00042787130321
5.00068189467863	7.20016356162103
4.9999680195526	7.39993705903675
4.99937193394346	7.59975001643056
4.99889507004647	7.79960244282119
4.99853448325299	7.99949297165556
4.99828366547828	8.19941913360997
4.99813335172268	8.39937762353466
4.9980722924847	8.59936455308443
4.99808797029537	8.79937568245732
4.99816724415391	8.99940662648874
4.99829691084088	9.19945303202189
4.99846417682983	9.39951072501696
4.99865703871469	9.59957582716467
4.99886457365764	9.79964484291289
4.99907714431013	9.99971471869131


==> TeX/Tikz/Data/Sim_traj_bad/v7.dat <==
-9.75135575603704	-14.9013829339634
-9.55627580046967	-14.6708999488349
-9.2712447985456	-14.4506092125757
-8.93162589373918	-14.237786174033
-8.56301173109489	-14.0293637645097
-8.18408186678357	-13.8225057386404
-7.80861933335576	-13.614955856879
-7.44691522444956	-13.4052083021419
-7.10673325189716	-13.1925432088961
-6.79396151056886	-12.9769669497971
-6.51304468877291	-12.7590912358948
-6.26726471514032	-12.5399790262743
-6.05891935734721	-12.3209792697993
-5.88943483941276	-12.1035669524407
-5.75943870849778	-11.8891999873303
-5.66881188354267	-11.6792002511989
-5.6167332827941	-11.4746625647723
-5.60172612692945	-11.2763926174551
-5.62171160683612	-11.0848727018296
-5.67407287962068	-10.9002525873782
-5.75573018911335	-10.722361851702
-5.8632262255727	-10.5507394231054
-5.99281959746354	-10.3846758919852
-6.1405834497228	-10.2232642437076
-6.30250579121953	-10.0654549810762
-6.47458794741403	-9.91011207499207
-6.65293768443186	-9.75606674992376
-6.8338539044889	-9.60216672698898
-7.01390033346744	-9.44731917089219
-7.18996625297086	-9.29052618512426
-7.35931301760145	-9.1309122481485
-7.51960579489041	-8.96774346458839
-7.66893062865239	-8.80043890912187
-7.80579752315356	-8.62857466201428
-7.92913075076851	-8.45188137392114
-8.03824798390013	-8.27023635751826
-8.1328301352179	-8.08365129134592
-8.21288395843299	-7.89225664569493
-8.2786995207436	-7.69628391140082
-8.33080461849799	-7.4960466405982
-8.36991808380848	-7.29192120439039
-8.3969037383045	-7.08432804609978
-8.41272650844881	-6.87371406956865
-8.41841194233718	-6.66053665808173
-8.41501007722264	-6.44524967785136
-8.40356431512502	-6.22829168630811
-8.38508568369529	-6.01007644401219
-8.36053260151453	-5.79098572291764
-8.33079603920802	-5.57136431487822
-8.29668977563437	-5.35151707353379
-8.25894529507373	-5.13170777000007
-8.21821075774238	-4.91215950732176
-8.17505340118893	-4.69305641905556
-8.12996469172457	-4.47454637184071
-8.08336753936012	-4.2567443983124
-8.03562491226673	-4.03973660300622
-7.98704923252674	-3.82358430774416
-7.9379119986522	-3.60832823220747
-7.88845315681298	-3.39399253795622
-7.8388898269796	-3.18058859821673
-7.78942407771489	-2.96811838973731
-7.74024953016066	-2.75657743558158
-7.69155665450536	-2.545957257836
-7.64353669820504	-2.33624732606566
-7.5963842524552	-2.12743651044303
-7.55029852052769	-1.91951406748141
-7.50548339784778	-1.71247020116772
-7.46214650889554	-1.50629625307416
-7.42049737043694	-1.30098458197894
-7.38074486487324	-1.09652819697572
-7.343094212592	-0.892920208437735
-7.30774362926463	-0.690153158978058
-7.27488084436366	-0.488218292220269
-7.24467964211961	-0.287104811259683
-7.21729656706098	-0.0867991716323679
-7.19286791448349	0.11271555414816
-7.17150710288196	0.311460211460361
-7.1533025016323	0.509459976793419
-7.13831576396119	0.706744635902721
-7.12658069325974	0.903348720510708
-7.11810265068863	1.09931150347004
-7.11285849423167	1.29467685772218
-7.11079702417244	1.48949298886384
-7.11183989754585	1.6838120546627
-7.11588296448257	1.87768968744527
-7.12279797243957	2.07118443696508
-7.13243457993807	2.2643571522311
-7.14462261937635	2.45727032090904
-7.1591745484822	2.64998738442242
-7.17588803170975	2.842572045872
-7.19454859605378	3.03508758647256
-7.21493231003475	3.22759620450271
-7.23680843969514	3.42015838883292
-7.25994204105818	3.61283233708929
-7.28409645437947	3.80567342644986
-7.30903567144579	3.99873374307618
-7.33452655295669	4.19206167425922
-7.3603408785105	4.38570156561557
-7.38625721679233	4.57969344405826
-7.4120626081437	4.77407280589914
-7.43755405573077	4.96887046823002


==> TeX/Tikz/Data/Sim_traj_bad/v8.dat <==
-1.11648783096576	-15.3391527807868
-1.07722344163272	-15.0801493192953
-1.10665923039415	-14.8260098962267
-1.15935593911503	-14.5717994478186
-1.20994135699417	-14.3157934272606
-1.24615222057907	-14.058294171105
-1.2639944242967	-13.8007447151951
-1.26442845956132	-13.5450926297386
-1.25113604407542	-13.2933555507944
-1.22904327749982	-13.0473438645313
-1.20336768958108	-12.8085018943026
-1.17902527651854	-12.577835431717
-1.1602835518236	-12.3558997017886
-1.15058203276861	-12.1428274453659
-1.15246613754001	-11.9383815824634
-1.16759719595541	-11.7420208763533
-1.19681252554029	-11.552970213953
-1.24021705135964	-11.3702896491018
-1.29729301870436	-11.1929383254946
-1.36701784250488	-11.0198309038781
-1.44798264404395	-10.8498852510652
-1.53850591986559	-10.6820609809214
-1.63673829747189	-10.5153890316945
-1.74075558661686	-10.3489928706631
-1.84863840073705	-10.1821021773371
-1.95853753095053	-10.0140600037765
-2.06872501688459	-9.84432447206901
-2.17763147843626	-9.67246606653073
-2.28387075340552	-9.49816152952659
-2.38625323305638	-9.32118528927981
-2.48378950995258	-9.14139924720202
-2.57568606238511	-8.95874164030893
-2.66133471273219	-8.77321557841582
-2.74029753035719	-8.58487774157318
-2.81228872103965	-8.39382761473634
-2.87715487200408	-8.20019753688803
-2.93485472074821	-8.00414375267544
-2.98543940168334	-7.80583857716745
-3.02903390950328	-7.60546371900137
-3.06582031224095	-7.40320475383935
-3.09602305778788	-7.19924669816247
-3.1198965505815	-6.99377060214638
-3.13771503345199	-6.78695105864405
-3.14976469468755	-6.5789545119719
-3.15633783212411	-6.36993824402178
-3.1577288431944	-6.16004991497023
-3.15423177018315	-5.94942754033212
-3.14613911062675	-5.73819979418821
-3.1337416007033	-5.52648653908356
-3.11732869128652	-5.31439949543745
-3.09718945882276	-5.10204297653386
-3.073613723255	-4.88951462862023
-3.04689318005847	-4.67690612877961
-3.0173223906133	-4.46430380564415
-2.98519951254948	-4.25178915936471
-2.9508266876812	-4.03943926732675
-2.91451003841595	-3.82732707077746
-2.87655925315708	-3.61552154474459
-2.83728676662685	-3.40408775939256
-2.79700656192311	-3.19308684532907
-2.75603263743142	-2.98257587844218
-2.71467719359128	-2.7726077017364
-2.6732486022588	-2.56323070248787
-2.63204922542755	-2.35448856300277
-2.59137315084691	-2.14642000250647
-2.55150391013377	-1.93905852634433
-2.51271224084005	-1.73243219691124
-2.47525394813409	-1.52656343866001
-2.43936791476649	-1.32146888730027
-2.40527430026345	-1.11715929098748
-2.37317296221624	-0.913639469022748
-2.34324212444529	-0.710908331389202
-2.31563730898804	-0.508958960415422
-2.29049054150473	-0.307778754016908
-2.26790983297818	-0.107349628357609
-2.24797893461003	0.0923517236030822
-2.23075735765156	0.291353522328
-2.21628064557898	0.489688546201579
-2.20456088252052	0.687393736482559
-2.19558741913656	0.884509769273233
-2.18932779518733	1.08108060129999
-2.18572883673195	1.27715299633206
-2.18471790520858	1.47277603894343
-2.18620427546925	1.66800064208267
-2.19008062010257	1.86287905456448
-2.19622457799207	2.05746437416396
-2.20450038595614	2.2518100715108
-2.21476055342349	2.44596952944735
-2.22684756136018	2.63999560197005
-2.24059556802283	2.83394019631574
-2.25583210552561	3.02785388120125
-2.27237975263763	3.22178552370189
-2.29005777064436	3.41578195672949
-2.30868369048845	3.60988767860534
-2.32807484073695	3.80414458576545
-2.34804980719343	3.99859173923744
-2.36842981617736	4.1932651651391
-2.38904003462919	4.38819768913269
-2.40971078126779	4.58341880444615
-2.4302786440293	4.77895457282926
-2.45058749995833	4.97482755755499


==> TeX/Tikz/Data/Sim_traj_bad/v9.dat <==
3.37886459455488	-14.7610568896444
3.56329011338312	-14.6966798827789
3.72854757153628	-14.5599418511506
3.85314308516838	-14.3743428600703
3.92966498421753	-14.1585154738361
3.95881477607111	-13.9268349087735
3.94553956814221	-13.6900022613315
3.89663937967271	-13.455594448915
3.81937290531673	-13.2285787276336
3.72071127937181	-13.0117905919761
3.60699078193712	-12.8063735235855
3.48379417028102	-12.6121785322667
3.35594946319138	-12.4281212304824
3.2275779391171	-12.2524944592242
3.10215310826441	-12.0832352003249
2.98255242740144	-11.9181455387705
2.87109605823066	-11.7550686218668
2.76957409578455	-11.5920217532395
2.67926706506347	-11.4272898397766
2.60096538498088	-11.2594832949793
2.53499289652558	-11.0875651437787
2.48123815427276	-10.910852453321
2.43919548409026	-10.7289973376899
2.4080161463127	-10.5419526762653
2.38656851612423	-10.3499273814906
2.37350510871952	-10.1533355948042
2.36733357356347	-9.95274362395328
2.36648844885798	-9.74881780406969
2.36940046179503	-9.54227580810169
2.37456042181192	-9.33384328342741
2.38057521432872	-9.12421707837889
2.38621399228154	-8.91403576605051
2.39044331787884	-8.70385768780559
2.39245067133537	-8.49414633402662
2.39165637102431	-8.28526255833717
2.38771450569151	-8.0774628827897
2.38050394018924	-7.87090299086092
2.37011080788294	-7.6656454153506
2.35680414072768	-7.46167040044304
2.34100641478151	-7.25888894116537
2.32326081332641	-7.05715706875596
2.30419694482538	-6.85629054662819
2.28449661447541	-6.65607925884178
2.26486105335256	-6.45630070230472
2.24598077555678	-6.25673212746617
2.22850897807579	-6.05716100340933
2.21303913553855	-5.85739360669661
2.20008718583841	-5.65726164502685
2.19007846364346	-5.45662692393426
2.18333932544664	-5.2553841457085
2.18009322791588	-5.05346199374846
2.1804608743912	-4.85082270283223
2.18446393379946	-4.64746034711453
2.19203176151888	-4.44339809441389
2.20301051078828	-4.2386846792523
2.2171740128985	-4.03339034013135
2.23423582055025	-3.82760245075332
2.25386184681422	-3.62142105241399
2.27568308724833	-3.41495446761762
2.29930798009354	-3.20831514495543
2.32433403449071	-3.00161585411189
2.35035843513329	-2.79496631894975
2.37698741000119	-2.58847034715787
2.40384422270246	-2.382223487847
2.43057571999953	-2.17631122444077
2.45685742646106	-1.97080768964872
2.48239723061212	-1.76577487249169
2.5069377497654	-1.56126227429743
2.53025749371608	-1.35730696120225
2.55217097090908	-1.1539339547388
2.572527895122	-0.951156899248915
2.5912116570028	-0.748978944718376
2.6081372239957	-0.547393785764475
2.62324862543969	-0.346386801468388
2.63651616813679	-0.145936246083792
2.64793351266213	0.053985553064873
2.65751472327339	0.253411027329049
2.66529138552679	0.452376257895351
2.67130986656162	0.650919949172771
2.67562877427458	0.849082500560781
2.67831665392799	1.0469051866576
2.67944994462759	1.24442945052128
2.67911120393341	1.44169630990802
2.67738759685808	1.63874587254394
2.67436963577108	1.83561695342796
2.67015015026587	2.03234678490138
2.66482346077054	2.22897080870681
2.65848472643832	2.42552253841709
2.65122943642524	2.6220334803712
2.64315301380539	2.8185331015094
2.63435050281904	3.01504883315529
2.6249163126211	3.21160610077535
2.61494399392582	3.40822837092169
2.60452602867403	3.60493720790365
2.59375361684525	3.80175233410885
2.58271644859432	3.99869168928661
2.5715024538336	4.19577148541311
2.56019752506543	4.39300625499835
2.54888521258386	4.5904088917596
2.53764639403235	4.78799068354111
2.52655892267575	4.98576133810257


==> TeX/Tikz/Data/Sim_traj_good/v1.dat <==
0	0
0	0.2
0	0.4
0	0.6
0	0.8
0	1
0	1.2
0	1.4
0	1.6
0	1.8
0	2
0	2.2
0	2.4
0	2.6
0	2.8
0	3
0	3.2
0	3.4
0	3.6
0	3.8
0	4
0	4.2
0	4.4
0	4.6
0	4.8
0	5
0	5.2
0	5.4
0	5.6
0	5.8
0	6
0	6.2
0	6.4
0	6.6
0	6.8
0	7
0	7.2
0	7.4
0	7.6
0	7.8
0	8
0	8.2
0	8.4
0	8.6
0	8.8
0	9
0	9.2
0	9.4
0	9.6
0	9.8
0	10
0	10.2
0	10.4
0	10.6
0	10.8
0	11
0	11.2
0	11.4
0	11.6
0	11.8
0	12
0	12.2
0	12.4
0	12.6
0	12.8
0	13
0	13.2
0	13.4
0	13.6
0	13.8
0	14
0	14.2
0	14.4
0	14.6
0	14.8
0	15
0	15.2
0	15.4
0	15.6
0	15.8
0	16
0	16.2
0	16.4
0	16.6
0	16.8
0	17
0	17.2
0	17.4
0	17.6
0	17.8
0	18
0	18.2
0	18.4
0	18.6
0	18.8
0	19
0	19.2
0	19.4
0	19.6
0	19.8
0	20


==> TeX/Tikz/Data/Sim_traj_good/v10.dat <==
9.49891191401577	-15.2787268579956
9.34264033088589	-15.1072328673824
9.22504192723425	-14.8819630074931
9.12372949372621	-14.6199621238008
9.02690726903688	-14.3380200424352
8.9283403892954	-14.0508525005539
8.82449968941532	-13.7702945401145
8.71311924965726	-13.5050401115971
8.59261698242307	-13.2606954144094
8.4619903866672	-13.0400246163236
8.32092444607295	-12.8433175630231
8.16994428636587	-12.668831838036
8.0105167954995	-12.5132720319065
7.84505704952871	-12.3722750056555
7.67683069704395	-12.2408747049875
7.50976573160945	-12.1139249772404
7.34819929775949	-11.9864641192812
7.19658994708407	-11.8540103584547
7.05922531751526	-11.7127828163552
6.93995139179634	-11.559847407657
6.84194376628546	-11.3931913339204
6.76753485093742	-11.2117331858235
6.71810444439389	-11.0152780959778
6.69403524491867	-10.8044288939976
6.69472991554791	-10.5804648710658
6.71868249738687	-10.3451996702354
6.76359430504207	-10.1008291144252
6.82652289362158	-9.84977861157893
6.90405214267568	-9.59455828120122
6.99247180316439	-9.33763226540759
7.08795582270417	-9.0813069429089
7.186730220928	-8.82764105939205
7.285223057033	-8.57837920507496
7.38019095756305	-8.33490867100041
7.46881861771806	-8.09823854053943
7.54878954214038	-7.86899894345086
7.61832796509475	-7.64745772211658
7.67621332439861	-7.43355132500916
7.7217698211541	-7.22692653208204
7.75483446212424	-7.0269896038059
7.77570755530442	-6.83295959812875
7.78508992826741	-6.6439228832277
7.78401119073578	-6.45888625360898
7.77375320285394	-6.27682649927625
7.75577257874887	-6.09673475140273
7.73162559302871	-5.91765440599078
7.70289830724941	-5.73871188651125
7.67114413307932	-5.55913992928873
7.63783043406141	-5.37829344795618
7.60429516879918	-5.19565834670577
7.5717140198712	-5.01085390154494
7.54107795386908	-4.82362951325232
7.51318073202442	-4.63385675724818
7.48861554593721	-4.44151771867875
7.46777969206242	-4.24669061206441
7.45088602074772	-4.04953365154595
7.43797979613339	-3.85026806847412
7.42895957478322	-3.64916107643205
7.42360074419459	-3.44650946818162
7.42158044677349	-3.24262440236715
7.42250273930515	-3.03781780719285
7.42592299124718	-2.83239069984509
7.43137069664453	-2.62662359921035
7.43837005430121	-2.42076909938627
7.44645785038478	-2.2150465754323
7.4551983495634	-2.0096389125527
7.46419505920371	-1.804691086292
7.47309937167263	-1.60031037436652
7.48161620939082	-1.39656794977553
7.48950689430271	-1.19350158859759
7.49658953736732	-0.991119222735458
7.50273729506122	-0.78940307590927
7.50787487008289	-0.588314138333768
7.51197364446931	-0.387796759644999
7.51504582765485	-0.187783168698253
7.51713798238586	0.0118022390848456
7.51832426074676	0.211038972832155
7.51869964374467	0.410006968765426
7.51837343370343	0.608783625616706
7.51746320168562	0.807441385365557
7.51608934455675	1.00604586601746
7.51437036006529	1.2046545311733
7.51241890501475	1.40331586319153
7.510338662467	1.60206899288207
7.50822200980346	1.8009437287829
7.506148450915	1.99996092291455
7.5041837530249	2.1991331071241
7.50237971164201	2.39846533429431
7.50077445564662	2.59795616132854
7.49939319810562	2.79759871543231
7.49824933654512	2.9973817913064
7.49734580843727	3.19729093397417
7.49667661289539	3.39730946965389
7.49622841731417	3.59741945496674
7.49598217725361	3.79760252251601
7.49591470859686	3.99784060820627
7.49600016232615	4.19811655238295
7.49621136363746	4.3984145728075
7.49652098811749	4.59872061254261
7.49690255798176	4.79902256995408
7.49733125065033	4.99931042123656


==> TeX/Tikz/Data/Sim_traj_good/v3.dat <==
3.78144406956589	-4.32955897904374
3.75476373462376	-4.22076301398025
3.68758103900693	-4.11636427386582
3.58966534390489	-4.012111293341
3.47012560874807	-3.90451800020347
3.33720096547853	-3.79085093626631
3.19812068495427	-3.66909160029537
3.05902601669543	-3.53787978329964
2.92494551042202	-3.3964433891562
2.79981501649189	-3.24451972617155
2.68653354364761	-3.08227265962753
2.58704645592342	-2.91020936913534
2.50244804678886	-2.72909979026061
2.43309627169559	-2.5399011646794
2.37873328942347	-2.34368949909296
2.33860640371938	-2.14159915716782
2.31158496265419	-1.9347712929728
2.2962697244862	-1.72431138648886
2.29109210387824	-1.51125576564565
2.29440154676134	-1.29654669557119
2.30454002861881	-1.08101538218882
2.31990331845406	-0.865372069668647
2.33898919375069	-0.650202303647161
2.36043322964562	-0.435968377572852
2.38303312154959	-0.223014970375251
2.40576274089292	-0.0115780119921576
2.42777727718573	0.198204128696672
2.44841089637016	0.406277958766565
2.46716835664222	0.612661408720418
2.48371198001558	0.817430237730511
2.49784529224831	1.02070481365446
2.50949452619826	1.22263767757119
2.51868904424571	1.42340219996122
2.52554158312443	1.62318254053875
2.53022906717143	1.82216503820738
2.53297458023813	2.02053108301098
2.53403093764656	2.21845145899886
2.53366616175025	2.41608209578467
2.5321510408498	2.61356112695587
2.52974884335185	2.81100712473127
2.52670716815289	3.00851836143666
2.52325183848806	3.20617293835314
2.51958268946271	3.40402962005446
2.51587105821039	3.60212921620275
2.51225875873217	3.80049636163631
2.50885830933267	3.99914155823106
2.50575417737744	4.19806335730519
2.50300481198562	4.39725057823331
2.50064524838153	4.59668447654082
2.49869008617745	4.79634079229583
2.49713666619022	4.996191626482
2.49596829501506	5.19620710873464
2.49515739218518	5.39635683399872
2.49466846023312	5.59661105808505
2.49446080243813	5.79694165262974
2.49449093579546	5.99732282856378
2.49471466726604	6.19773164391357
2.49508881932173	6.398148316678
2.49557260600861	6.59855636681055
2.49612867315698	6.79894261315396
2.49672382603174	6.99929705173109
2.49732947478833	7.19961264129598
2.49792183279151	7.39988502070489
2.49848190542954	7.60011218067848
2.49899530780465	7.80029411008281
2.49945194890666	8.00043243412948
2.49984561788419	8.20053005903222
2.50017350510937	8.40059083478971
2.50043568716162	8.60061924499347
2.50063460087993	8.80062012997017
2.50077452746953	9.00059844721995
2.50086110348112	9.20055907104577
2.50090087146161	9.4005066315102
2.50090087932138	9.60044539140949
2.50086833406357	9.80037915881899
2.50081031253305	10.000311231922
2.50073352930074	10.2002443722632
2.5006441597135	10.4001808022418
2.50054771450358	10.6001222225386
2.50044896114211	10.8000698452372
2.50035188630536	11.0000244385947
2.50025969335723	11.1999863797345
2.50017482859179	11.3999557119195
2.50009903007421	11.5999322035083
2.50003339321894	11.7999154061563
2.49997844770164	11.9999047102977
2.49993424087136	12.1998993963955
2.49990042347058	12.3998986808749
2.49987633414767	12.599901756045
2.49986107992667	12.7999078236542
2.49985361045981	12.9999161220228
2.49985278450663	13.1999259469359
2.4998574276468	13.3999366666718
2.49986638073015	13.599947731688
2.49987853899258	13.7999586795807
2.49989288211622	13.9999691359979
2.49990849578933	14.1999788122048
2.4999245855277	14.3999874999968
2.49994048366088	14.5999950646249
2.49995565046987	14.8000014363497
2.49996967049524	15.0000066011767


==> TeX/Tikz/Data/Sim_traj_good/v5.dat <==
-0.940272658551927	-9.89547676628329
-0.697340715869047	-9.60767968168121
-0.401145863321668	-9.32703014460206
-0.110040435925955	-9.06720235741793
0.141570027301375	-8.83455673713636
0.336121436759321	-8.63034591550798
0.467546225131508	-8.45243723889284
0.537326410134885	-8.29663082445182
0.551627500858417	-8.15764695112275
0.519250105814434	-8.02984761819212
0.450189555335794	-7.90774709063369
0.354641796208792	-7.78635663358388
0.242334107441677	-7.66140013603745
0.122091414293708	-7.52943018708832
0.00157372050384132	-7.3878683773086
-0.112861503609541	-7.23498899504313
-0.216205024877493	-7.0698616602606
-0.304773587516269	-6.89226557142716
-0.376137485508102	-6.70258574177476
-0.429011688807498	-6.50169971424086
-0.463121554247993	-6.29086165134482
-0.479052326445113	-6.07158931448652
-0.478090305995201	-5.84555822298804
-0.462062486812786	-5.61450618555908
-0.433180491608306	-5.38015041065246
-0.393893684550643	-5.14411852256452
-0.346755382280718	-4.90789403792068
-0.294305119507078	-4.67277619525508
-0.238968972559146	-4.43985348124751
-0.182979030982355	-4.20998976138469
-0.128312262388432	-3.98382159817341
-0.0766482649924975	-3.76176512136179
-0.0293447653896263	-3.54403069391168
0.0125707911282208	-3.33064358431737
0.0483955886022787	-3.12146889811813
0.0777340051380667	-2.91623912582848
0.100470796603383	-2.71458281728977
0.116737313713337	-2.51605308007669
0.126873082466684	-2.32015480920881
0.131384914074579	-2.126369775271
0.130905485517973	-1.93417891781098
0.126153063808996	-1.74308140185989
0.117893753155205	-1.55261019063879
0.106907340249681	-1.36234406173775
0.0939575125697389	-1.17191614372531
0.0797669393318639	-0.981019173254181
0.0649974436903119	-0.78940776864559
0.0502352645499908	-0.596898085215676
0.0359812113613802	-0.403365261773359
0.0226453577358589	-0.208739089045297
0.0105458000585091	-0.0129983320771441
-8.90757036874167e-05	0.183835876931605
-0.00911542456051091	0.381707188078101
-0.0164664939613896	0.580531377668997
-0.0221435109992361	0.780203585342026
-0.0262054893257105	0.980605193887438
-0.0287584913822751	1.18161015355638
-0.0299448202955662	1.38309060423135
-0.0299325460207165	1.58492169784468
-0.0289056960570468	1.78698556840432
-0.0270553658571748	1.98917443684289
-0.0245719309239332	2.19139287195177
-0.0216384739987327	2.39355925652548
-0.0184254785823328	2.59560652945987
-0.0150867856377124	2.79748229009738
-0.0117567645358717	2.99914836098119
-0.00854861248842337	3.20057990990479
-0.00555366883397048	3.40176423236847
-0.00284161124175895	3.60269929199796
-0.000461389532272828	3.80339210987655
0.00155725144254047	4.00385708483288
0.00320180653513079	4.20411431620959
0.00447474235431388	4.40418798916915
0.00539105533254574	4.6041048707471
0.00597577053028926	4.80389295314472
0.00626147993720942	5.00358026957442
0.00628600199008137	5.20319389765797
0.00609022671097736	5.40275915617613
0.00571619395927715	5.6022989930315
0.00520543634500756	5.80183355571044
0.00459760380097705	6.0013799303291
0.00392937396766269	6.20095203149763
0.0032336416049888	6.40056062265392
0.00253897130387788	6.60021344509499
0.00186929083340847	6.79991543353227
0.00124379745734316	6.99966899646779
0.000677046357333136	7.19947434086865
0.000179188734375352	7.39932982235271
-0.000243672981388791	7.5992323042302
-0.000589044324982713	7.79917751113694
-0.000857541883725368	7.99916036551043
-0.00105236700614552	8.1991752976911
-0.00117877358560426	8.39921652288281
-0.00124354978204514	8.59927828050098
-0.00125452982351843	8.79935503351766
-0.00122014833154125	8.99944162723967
-0.00114904607096911	9.19953340850312
-0.00104973273899736	9.39962630752528
-0.000930309456055209	9.59971688562561
-0.000798251055816682	9.79980235272317
-0.00066024612184196	9.99988055895723


==> TeX/Tikz/Data/Sim_traj_good/v6.dat <==
7.61616396013862	-9.04174173513222
7.49419610243885	-8.82140973460545
7.30498428137463	-8.64803450802766
7.08791574906963	-8.50774445676916
6.86425971500691	-8.39068687535281
6.64406694732691	-8.28956932791665
6.43101791354516	-8.19868586348135
6.22566621517795	-8.11331112076548
6.02747253319037	-8.02935952720963
5.83596152363553	-7.94322429159517
5.65127025431519	-7.85172880034387
5.47429760987059	-7.75213965466336
5.30661243937688	-7.64220506030184
5.15023504145277	-7.52019427598413
5.00737173036176	-7.38492334705681
4.88015495269954	-7.23575959488084
4.77042070548888	-7.07260259247346
4.67953975198566	-6.89584295848131
4.60830829967023	-6.70630256606739
4.55689646353148	-6.50516098648749
4.52484818756128	-6.29387342893219
4.51112367387542	-6.07408531920844
4.51417423240961	-5.8475481619261
4.53203938449769	-5.61604060013318
4.56245669317892	-5.381297737058
4.60297589052756	-5.14495090347837
4.65107022835086	-4.90847920464756
4.70423944371655	-4.67317340668568
4.76010019509892	-4.44011205207283
4.81646121019766	-4.21014914281989
4.87138163948213	-3.98391230350465
4.92321219692002	-3.76181003244958
4.97061957353577	-3.544046460039
5.01259532507846	-3.33064194673865
5.04845096631556	-3.12145785549124
5.07780136258795	-2.91622390819678
5.10053871067224	-2.71456666797452
5.1167994655306	-2.51603786229089
5.12692651898663	-2.32014146227866
5.13142879329292	-2.12635864755946
5.13094019922276	-1.93417000222931
5.12617964590388	-1.74307449687667
5.11791349757101	-1.55260500601584
5.10692156801791	-1.3623402844847
5.09396744156851	-1.17191347632904
5.07977362201713	-0.981017353276696
5.06500174770154	-0.7894065763459
5.05023787857864	-0.596897343917959
5.03598266435954	-0.403364834221451
5.02264604372996	-0.208738871880035
5.01054600382224	-0.012998249776988
4.99991084520129	0.183835877863171
4.99088434817498	0.381707144270408
4.98353321776173	0.580531313221849
4.97785619299547	0.780203515325669
4.97379423687391	0.980605127070218
4.97124127146615	1.18161009446461
4.97005498385428	1.3830905546589
4.97006729829391	1.58492165792557
4.97109418421007	1.78698553734961
4.97294454483853	1.9891744134276
4.97542800445016	2.19139285482113
4.97836148069309	2.39355924437445
4.98157449075932	2.59560652112734
4.98491319448308	2.79748228460492
4.98824322327673	2.99914835753814
4.99145138063441	3.20057990789411
4.99444632781761	3.40176423132351
4.9971583876456	3.60269929157637
4.99953861068152	3.80339210983473
5.00155725236519	4.00385708500322
5.00320180776438	4.20411431648116
5.004474743642	4.404187989472
5.00539105653726	4.60410487104005
5.00597577158183	4.80389295340609
5.00626148081074	5.00358026979508
5.00628600268787	5.2031938978366
5.00609022724997	5.4027591563157
5.00571619436297	5.60229899313719
5.00520543663838	5.80183355578809
5.00459760400759	6.00137993038442
5.0039293741082	6.20095203153575
5.00323364169671	6.40056062267919
5.00253897136061	6.60021344511096
5.00186929086587	6.79991543354172
5.00124379747359	6.99966899647279
5.00067704636322	7.19947434087079
5.00017918873406	7.39932982235306
4.99975632701492	7.59923230422956
4.9994109556698	7.79917751113581
4.99914245811068	7.99916036550913
4.99894763298856	8.19917529768981
4.99882122640974	8.39921652288165
4.99875645021406	8.59927828049999
4.99874547017336	8.79935503351686
4.99877985166603	8.99944162723904
4.99885095392721	9.19953340850265
4.99895026725967	9.39962630752493
4.999069690543	9.59971688562538
4.99920174894354	9.79980235272301
4.99933975387774	9.99988055895713


==> TeX/Tikz/Data/Sim_traj_good/v8.dat <==
-1.11648783096576	-15.3391527807868
-1.05206036351849	-15.0736471500584
-1.0276327129186	-14.7981106382674
-1.02274035220409	-14.511063484444
-1.02944170191081	-14.2182808153237
-1.04723745863424	-13.928228752973
-1.07932896454542	-13.6493682258929
-1.13003156687405	-13.3886486728174
-1.2031166472458	-13.1507805941034
-1.30086459755144	-12.9380226776209
-1.42364009006781	-12.7503038240475
-1.5698352615474	-12.5855523672327
-1.73605883603776	-12.4401392152933
-1.91747703098756	-12.3093662312214
-2.1082348008358	-12.1879498696651
-2.30190404443052	-12.0704649178148
-2.49191966152374	-11.9517252128662
-2.67197563566959	-11.827087999911
-2.83636236645518	-11.6926764865844
-2.98023382011157	-11.5455213658293
-3.09979909361937	-11.3836267888345
-3.19243793562592	-11.2059696332997
-3.25674378088138	-11.0124430827565
-3.29250101407225	-10.8037566693938
-3.30060553263157	-10.5813051980825
-3.28293926607267	-10.3470185264679
-3.24221017737059	-10.1032031855947
-3.1817694797947	-9.85238544077204
-3.10541742703987	-9.59716375515666
-3.01720816753928	-9.34007685588228
-2.92126289883889	-9.0834918241553
-2.82159902415544	-8.82951492715475
-2.72198131008903	-8.57992635172537
-2.6257992758364	-8.33613863917289
-2.5359733039263	-8.099177489986
-2.45489033051386	-7.86968272330458
-2.38436851357501	-7.64792654012043
-2.32564903666202	-7.4338458410777
-2.2794122137065	-7.22708516932134
-2.24581432987697	-7.02704685914034
-2.22454118328146	-6.8329451406791
-2.21487406850603	-6.64386124601018
-2.21576394186315	-6.45879694835614
-2.22590969881647	-6.27672441155884
-2.24383684074898	-6.09663070102425
-2.26797327325711	-5.91755578391953
-2.2967195236617	-5.73862330319541
-2.32851125540076	-5.5590638294113
-2.36187255861996	-5.37823066330078
-2.39545908111358	-5.19560857189956
-2.42809060827554	-5.01081608730376
-2.45877318669403	-4.82360217877848
-2.48671130059523	-4.63383822808159
-2.51131094575319	-4.44150629904262
-2.53217469864875	-4.24668470201631
-2.54909005059034	-4.04953181943965
-2.56201237163015	-3.85026908869005
-2.57104389453684	-3.64916394132352
-2.57641007389756	-3.44651338192387
-2.57843458994433	-3.24262876305095
-2.57751414186923	-3.03782218218777
-2.57409402217539	-2.83239479824622
-2.56864529252631	-2.62662724412015
-2.56164420228931	-2.42077220189
-2.55355431208256	-2.21504911140553
-2.54481161338049	-2.00964090288022
-2.53581277743915	-1.80469258066522
-2.52690652685894	-1.60031143853813
-2.51838800398838	-1.39656865596492
-2.51049591375914	-1.19350200863548
-2.50341214492386	-0.991119423493458
-2.49726352252347	-0.789403116559992
-2.4921253143875	-0.588314069017573
-2.4880261035671	-0.38779662116694
-2.48495364435306	-0.187782992935526
-2.4828613391839	0.0118024283256144
-2.48167500441682	0.211039158712152
-2.48129963173487	0.410007140218575
-2.48162589613985	0.608783776170705
-2.48253620848638	0.80744151205093
-2.48391015808779	1.00604596840705
-2.485629237136	1.20465461057193
-2.48758078194795	1.40331592197954
-2.48966110516438	1.60206903400477
-2.49177782711872	1.80094375537145
-2.4938514431334	1.99996093801964
-2.49581618625447	2.19913311354264
-2.49762026193259	2.39846533446996
-2.49922554264683	2.59795615730818
-2.50060681686865	2.79759870886275
-2.50175068862953	2.99738178345842
-2.50265422192581	3.19729092578334
-2.50332341895678	3.39730946176976
-2.50377161344984	3.59741944780462
-2.50401785076599	3.79760251630696
-2.50408531574787	3.99784060304277
-2.50399985796072	4.19811654825849
-2.50378865260062	4.39841456964969
-2.50347902434305	4.59872061023959
-2.5030974511305	4.79902256837484
-2.50266875562068	4.99931042024597


==> TeX/Tikz/Data/Sim_traj_good/v9.dat <==
3.37886459455488	-14.7610568896444
3.52682831563949	-14.6784453076242
3.62298640023632	-14.5074880794579
3.68196022980398	-14.2892813319964
3.7108216945227	-14.0500777961383
3.71253421054852	-13.8071422398494
3.6880768077861	-13.5717794370643
3.63778804433206	-13.3509819881568
3.56221056189	-13.1484263141014
3.46259011807167	-12.9651734807913
3.34112121116321	-12.8002406014624
3.2010019880015	-12.6511119622782
3.04634704103962	-12.5142117228867
2.88199935577192	-12.3853385338754
2.71327783110647	-12.2600543005763
2.54569251055008	-12.1340180236637
2.38465516044899	-12.0032576197021
2.2352079399461	-11.8643759411912
2.10178773711281	-11.714690819516
1.98803852328215	-11.5523122732652
1.8966790529431	-11.3761627645289
1.82942863500219	-11.1859484191462
1.78698969990816	-10.9820904283628
1.76908260593446	-10.7656264585016
1.77452562910731	-10.5380918916128
1.80135137447998	-10.3013902062146
1.84694989658959	-10.0576608964226
1.90822855360772	-9.80915213469126
1.98177894711672	-9.55810401737188
2.06404210597991	-9.3066467923288
2.15146423969096	-9.05671703934451
2.24063679560823	-8.80999342684897
2.32841609396369	-8.56785245626499
2.41201938421267	-8.33134356557899
2.4890956805529	-8.10118211922076
2.55777112429459	-7.87775817109746
2.61666983457688	-7.66115844927271
2.66491221216231	-7.45119876252113
2.70209343515955	-7.24746395185799
2.72824542627621	-7.04935258016306
2.74378588648636	-6.85612374321632
2.7494580974895	-6.66694366766936
2.74626512003706	-6.48093010786686
2.73540178702687	-6.29719293777761
2.71818754181955	-6.11486973291927
2.6960027368078	-5.9331555296096
2.6702305171641	-5.75132631832595
2.64220589983253	-5.56875616136625
2.61317314475144	-5.38492811309782
2.58425202644094	-5.19943935812194
2.55641316742599	-5.01200116615462
2.53046220385636	-4.82243439260989
2.50703222700513	-4.6306613333679
2.48658368676864	-4.43669477543893
2.46941075580345	-4.24062507793614
2.45565303326813	-4.04260607654191
2.44531141043965	-3.84284053650735
2.43826691991134	-3.64156579122466
2.43430143744597	-3.43904010234613
2.43311919184266	-3.23553016956043
2.43436815408443	-3.03130010903829
2.43766051342426	-2.82660211395789
2.44259159632816	-2.62166891224568
2.4487567365202	-2.41670804863999
2.45576575398013	-2.21189794242767
2.46325484198416	-2.00738560991166
2.47089578971575	-1.80328589228753
2.47840258036561	-1.59968199493969
2.48553549890144	-1.39662712248262
2.49210295878483	-1.19414698402247
2.49796131274849	-0.992242943650206
2.50301295001669	-0.79089560046013
2.50720300239056	-0.590068598680901
2.51051498624918	-0.389712490067851
2.51296569889362	-0.18976849585899
2.51459966813636	0.00982795721560059
2.51548342603405	0.2091440245448
2.51569984356136	0.408246625255799
2.51534272508093	0.607200062470792
2.51451182173668	0.806064103366994
2.51330838319036	1.00489251958962
2.51183132896036	1.20373207114916
2.51017408523338	1.40262190288486
2.50842210133193	1.60159331190609
2.5066510326713	1.8006698370082
2.50492555440092	1.9998676166705
2.50329875212481	2.19919596056779
2.50181202305987	2.39865808019783
2.50049541246799	2.5982519268455
2.49936830580821	2.79797108926033
2.49844039631518	2.99780570871423
2.49771285007743	3.19774337514576
2.49717959558447	3.39776997454222
2.49682867155401	3.59787046424505
2.49664357507574	3.79802955923104
2.49660456118824	3.99823231840663
2.49668985446587	4.19846462538782
2.49687674261825	4.39871356301166
2.4971425311488	4.5989676848603
2.49746534650476	4.79921719034564
2.49782478266993	4.99945401239891

